Sharp asymptotics on the compression of two-layer neural networks

In this paper, we study the compression of a target two-layer neural network with N nodes into a compressed network with M<N nodes. More precisely, we consider the setting in which the weights of the target network are i.i.d. sub-Gaussian, and we minimize the population L_2 loss between the outputs of the target and of the compressed network, under the assumption of Gaussian inputs. By using tools from high-dimensional probability, we show that this non-convex problem can be simplified when the target network is sufficiently over-parameterized, and provide the error rate of this approximation as a function of the input dimension and N. In this mean-field limit, the simplified objective, as well as the optimal weights of the compressed network, does not depend on the realization of the target network, but only on expected scaling factors. Furthermore, for networks with ReLU activation, we conjecture that the optimum of the simplified optimization problem is achieved by taking weights on the Equiangular Tight Frame (ETF), while the scaling of the weights and the orientation of the ETF depend on the parameters of the target network. Numerical evidence is provided to support this conjecture.

==> data/SGDmaximas.txt <==
,0
4,5.303317390842526
5,5.514991228268254
6,5.651080213807626
7,5.746071901789538
8,5.816184159781836
9,5.870076646996882
10,5.912801924595431
15,6.038995739017146
20,6.100998193797948
30,6.161207642898953


==> data/minmax/avg_m=0.txt <==
4.060765645026242154e+00
4.112949538634643076e+00
4.161045362133604542e+00
4.205043608575955716e+00
4.245179114355019934e+00
4.281806846937357136e+00
4.315536493001770779e+00
4.347063771539755983e+00
4.376955256805461048e+00
4.405588648480174285e+00
4.433191246711223776e+00
4.459893334163520073e+00
4.485767728040627844e+00
4.510854615673407508e+00
4.535176411008499997e+00
4.558746508842896894e+00
4.581574345460173170e+00
4.603668209287805624e+00
4.625036698719297235e+00
4.645689396091489343e+00
4.665637106894709341e+00
4.684891865127650767e+00
4.703466816957854846e+00
4.721376049666220709e+00
4.738634410832523791e+00
4.755257348071003420e+00
4.771260785815308658e+00
4.786661042843381786e+00
4.801474784514385696e+00
4.815718998219948865e+00
4.829410979085218436e+00
4.842568314425669485e+00
4.855208858606685496e+00
4.867350693653969884e+00
4.879012074415611799e+00
4.890211359800979096e+00
4.900966933423847038e+00
4.911297117876882723e+00
4.921220087012566857e+00
4.930753780212429049e+00
4.939915821907375104e+00
4.948723448753431065e+00
4.957193446009649840e+00
4.965342093900178000e+00
4.973185124118512768e+00
4.980737686163357658e+00
4.988014322874066764e+00
4.995028954337938032e+00
5.001794869245181907e+00
5.008324722743493496e+00
5.014630539869385117e+00
5.020723723688742979e+00
5.026615067350581612e+00
5.032314769335535232e+00
5.037832451258384303e+00
5.043177177658084709e+00
5.048357477277573224e+00
5.053381365398787572e+00
5.058256366855566455e+00
5.062989539399238126e+00
5.067587497138923425e+00
5.072056433821652277e+00
5.076402145756531148e+00
5.080630054222877945e+00
5.084745227234561682e+00
5.088752400561953770e+00
5.092655997939089296e+00
5.096460150406755929e+00
5.100168714762559397e+00
5.103785291106471611e+00
5.107313239485163692e+00
5.110755695650523123e+00
5.114115585957538457e+00
5.117395641434010045e+00
5.120598411059886779e+00
5.123726274297285777e+00
5.126781452913895087e+00
5.129766022142566051e+00
5.132681921218759769e+00
5.135530963335435573e+00
5.138314845051970892e+00
5.141035155190399664e+00
5.143693383248352902e+00
5.146290927354364442e+00
5.148829101787311124e+00
5.151309144078267011e+00
5.153732221709806716e+00
5.156099438425105319e+00
5.158411840156986727e+00
5.160670420585470097e+00
5.162876126331383375e+00
5.165029861793177801e+00
5.167132493634268187e+00
5.169184854928803752e+00
5.171187748974878318e+00
5.173141952785526243e+00
5.175048220269475863e+00
5.176907285115326829e+00
5.178719863394574574e+00
5.180486655900546467e+00
5.182208350241767292e+00
5.183885622709490271e+00
5.185519139940025113e+00
5.187109560392922702e+00
5.188657535666265197e+00
5.190163711669841362e+00
5.191628729676317278e+00
5.193053227269246896e+00
5.194437839205270357e+00
5.195783198205957021e+00
5.197089935692572382e+00
5.198358682474823134e+00
5.199590069402108661e+00
5.200784727983396749e+00
5.201943290979397894e+00
5.203066392968419329e+00
5.204154670885187350e+00
5.205208764530000920e+00
5.206229317044091864e+00
5.207216975345754228e+00
5.208172390520997119e+00
5.209096218161861636e+00
5.209989118645532713e+00
5.210851757347442437e+00
5.211684804782150238e+00
5.212488936666625605e+00
5.213264833901543049e+00
5.214013182467509111e+00
5.214734673234525886e+00
5.215430001684473460e+00
5.216099867547898228e+00
5.216744974357935050e+00
5.217366028925628285e+00
5.217963740742190382e+00
5.218538821315020115e+00
5.219091983445276028e+00
5.219623940455631939e+00
5.220135405377508420e+00
5.220627090107457846e+00
5.221099704542624842e+00
5.221553955705209304e+00
5.221990546865657556e+00
5.222410176674005200e+00
5.222813538308244574e+00
5.223201318647971547e+00
5.223574197480857606e+00
5.223932846748583714e+00
5.224277929838098800e+00
5.224610100923031908e+00
5.224930004359232605e+00
5.225238274137433692e+00
5.225535533395129661e+00
5.225822393988883263e+00
5.226099456127456300e+00
5.226367308065356987e+00
5.226626525855727401e+00
5.226877673160822191e+00
5.227121301117785279e+00
5.227357948256935671e+00
5.227588140469356048e+00
5.227812391020227878e+00
5.228031200604091211e+00
5.228245057438003052e+00
5.228454437388358578e+00
5.228659804127170574e+00
5.228861609313410597e+00
5.229060292795120191e+00
5.229256282828038671e+00
5.229449996306487769e+00
5.229641839002495018e+00
5.229832205809145762e+00
5.230021480984415660e+00
5.230210038391847505e+00
5.230398241734669718e+00
5.230586444780132460e+00
5.230774991571084165e+00
5.230964216622014717e+00
5.231154445097025985e+00
5.231345992967439074e+00
5.231539167146975089e+00
5.231734265602690392e+00
5.231931577440083636e+00
5.232131382961063615e+00
5.232333953693651729e+00
5.232539552392595716e+00
5.232748433010273814e+00
5.232960840637509214e+00
5.233177011414174906e+00
5.233397172409643083e+00
5.233621541473459260e+00
5.233850327056724261e+00
5.234083728005012759e+00
5.234321933323762721e+00
5.234565121917384545e+00
5.234813462303455900e+00
5.235067112303664061e+00
5.235326218713254320e+00
5.235590916951063711e+00
5.235861330692284987e+00
5.236137571486387365e+00
5.236419738362760867e+00
5.236707917426842940e+00
5.237002181449659233e+00
5.237302589453902257e+00
5.237609186299807540e+00
5.237922002274298272e+00
5.238241052687008015e+00
5.238566337476953549e+00
5.238897840833797837e+00
5.239235530837798471e+00
5.239579359122661373e+00
5.239929260565661551e+00
5.240285153009539343e+00
5.240646937020747131e+00
5.241014495688736119e+00
5.241387694471017156e+00
5.241766381088803328e+00
5.242150385477967411e+00
5.242539519800096137e+00
5.242933578518253590e+00
5.243332338541985216e+00
5.243735559445864780e+00
5.244142983765626376e+00
5.244554337375592290e+00
5.244969329950686543e+00
5.245387655515850511e+00
5.245808993085096184e+00
5.246233007391757575e+00
5.246659349710798281e+00
5.247087658773184060e+00
5.247517561771468664e+00
5.247948675454738421e+00
5.248380607310091150e+00
5.248812956826735210e+00
5.249245316837689579e+00
5.249677274932999183e+00
5.250108414937240120e+00
5.250538318443020103e+00
5.250966566391150891e+00
5.251392740687223615e+00
5.251816425843418124e+00
5.252237210633632358e+00
5.252654689749407524e+00
5.253068465443655910e+00
5.253478149148889109e+00
5.253883363056519151e+00
5.254283741643966721e+00
5.254678933136455399e+00
5.255068600891026342e+00
5.255452424690800761e+00
5.255830101938597565e+00
5.256201348739843127e+00
5.256565900866130292e+00
5.256923514591960611e+00
5.257273967398765180e+00
5.257617058541820043e+00
5.257952609477249517e+00
5.258280464147974342e+00
5.258600489129060307e+00
5.258912573634535903e+00
5.259216629389209530e+00
5.259512590370546192e+00
5.259800412426860916e+00
5.260080072779372173e+00
5.260351569416586770e+00
5.260614920390441540e+00
5.260870163024235602e+00
5.261117353042942923e+00
5.261356563636813810e+00
5.261587884469340004e+00
5.261811420640650994e+00
5.262027291617265234e+00
5.262235630138777154e+00
5.262436581111727740e+00
5.262630300500265257e+00
5.262816954222669708e+00
5.262996717062064178e+00
5.263169771598901647e+00
5.263336307172051143e+00
5.263496518874430485e+00
5.263650606588384129e+00
5.263798774065157282e+00
5.263941228052020804e+00
5.264078177469833086e+00
5.264209832643170550e+00
5.264336404584339490e+00
5.264458104332101485e+00
5.264575142345261582e+00
5.264687727950810192e+00
5.264796068845823740e+00
5.264900370651925954e+00
5.265000836520774108e+00
5.265097666788742359e+00
5.265191058678727387e+00
5.265281206046799056e+00
5.265368299171332644e+00
5.265452524582039828e+00
5.265534064926400859e+00
5.265613098870796094e+00
5.265689801033817119e+00
5.265764341949076055e+00
5.265836888055021703e+00
5.265907601709259644e+00
5.265976641224960453e+00
5.266044160927050299e+00
5.266110311225959961e+00
5.266175238706827244e+00
5.266239086232149091e+00
5.266301993056003994e+00
5.266364094948086105e+00
5.266425524325858198e+00
5.266486410393353523e+00
5.266546879285120220e+00
5.266607054214057726e+00
5.266667055621875981e+00
5.266727001331096503e+00
5.266787006697542850e+00
5.266847184762415424e+00
5.266907646403081955e+00
5.266968500481804760e+00
5.267029853991744837e+00
5.267091812199558021e+00
5.267154478784073390e+00
5.267217955970505017e+00
5.267282344659764526e+00
5.267347744552482780e+00
5.267414254267350771e+00
5.267481971453508827e+00
5.267550992896675055e+00
5.267621414618810505e+00
5.267693331971089243e+00
5.267766839720016137e+00
5.267842032126551999e+00
5.267919003018119106e+00
5.267997845853417793e+00
5.268078653779945775e+00
5.268161519684214866e+00
5.268246536234622468e+00
5.268333795916946727e+00
5.268423391062496464e+00
5.268515413868932740e+00
5.268609956413766504e+00
5.268707110660622028e+00
5.268806968458255469e+00
5.268909621532459120e+00
5.269015161470830932e+00
5.269123679700561169e+00
5.269235267459212224e+00
5.269350015758627492e+00
5.269468015341973732e+00
5.269589356633993305e+00
5.269714129684488491e+00
5.269842424105062761e+00
5.269974328999147417e+00
5.270109932885260307e+00
5.270249323613517056e+00
5.270392588275291779e+00
5.270539813105996174e+00
5.270691083380827813e+00
5.270846483303382790e+00
5.271006095886980880e+00
5.271170002828488244e+00
5.271338284374452954e+00
5.271511019179305535e+00
5.271688284155365167e+00
5.271870154314369117e+00
5.272056702600236733e+00
5.272247999712766919e+00
5.272444113921935127e+00
5.272645110872497654e+00
5.272851053378605712e+00
5.273062001208112193e+00
5.273278010856341069e+00
5.273499135309078767e+00
5.273725423794589418e+00
5.273956921524577623e+00
5.274193669423962838e+00
5.274435703849573720e+00
5.274683056297811312e+00
5.274935753101532399e+00
5.275193815116495877e+00
5.275457257397829558e+00
5.275726088867140007e+00
5.276000311971055012e+00
5.276279922332109962e+00
5.276564908393167386e+00
5.276855251056614016e+00
5.277150923319931408e+00
5.277451889909338334e+00
5.277758106913486458e+00
5.278069521419367582e+00
5.278386071152878500e+00
5.278707684126647592e+00
5.279034278298043503e+00
5.279365761240405241e+00
5.279702029830845689e+00
5.280042969958125276e+00
5.280388456254284435e+00
5.280738351853931256e+00
5.281092508185151857e+00
5.281450764796213448e+00
5.281812949222185694e+00
5.282178876895802233e+00
5.282548351106692408e+00
5.282921163013197585e+00
5.283297091710818627e+00
5.283675904361100351e+00
5.284057356384666448e+00
5.284441191721624520e+00
5.284827143162342367e+00
5.285214932751027384e+00
5.285604272264089687e+00
5.285994863764611473e+00
5.286386400233645588e+00
5.286778566278238500e+00
5.287171038915398746e+00
5.287563488430282455e+00
5.287955579306033549e+00
5.288346971221814741e+00
5.288737320114582197e+00
5.289126279299273037e+00
5.289513500641123578e+00
5.289898635772958713e+00
5.290281337349445501e+00
5.290661260329548199e+00
5.291038063277717640e+00
5.291411409673754562e+00
5.291780969220868158e+00
5.292146419141053215e+00
5.292507445446779535e+00
5.292863744177924268e+00
5.293215022593015462e+00
5.293561000304155328e+00
5.293901410345450920e+00
5.294236000165374989e+00
5.294564532534289825e+00
5.294886786359230157e+00
5.295202557399124821e+00
5.295511658874699989e+00
5.295813921968620441e+00
5.296109196212631431e+00
5.296397349759827122e+00
5.296678269541502004e+00
5.296951861309334042e+00
5.297218049564988540e+00
5.297476777380390800e+00
5.297728006113120891e+00
5.297971715022384842e+00
5.298207900791979341e+00
5.298436576967438860e+00
5.298657773315272657e+00
5.298871535112650299e+00
5.299077922376346450e+00
5.299277009039962572e+00
5.299468882088523181e+00
5.299653640659552245e+00
5.299831395119546151e+00
5.300002266124495875e+00
5.300166383672757497e+00
5.300323886158095021e+00
5.300474919430199883e+00
5.300619635869418644e+00
5.300758193481771130e+00
5.300890755019716849e+00
5.301017487133408146e+00
5.301138559556564545e+00
5.301254144330360241e+00
5.301364415068118952e+00
5.301469546262962851e+00
5.301569712639989440e+00
5.301665088553958682e+00
5.301755847433007318e+00
5.301842161268413456e+00
5.301924200150001987e+00
5.302002131846467847e+00
5.302076121429483813e+00
5.302146330940257890e+00
5.302212919096943367e+00
5.302276041041086074e+00
5.302335848121205508e+00
5.302392487711450997e+00
5.302446103063184424e+00
5.302496833187348102e+00
5.302544812765401794e+00
5.302590172086651066e+00
5.302633037009798045e+00
5.302673528946608705e+00
5.302711764865615685e+00
5.302747857313908852e+00
5.302781914455064083e+00
5.302814040121442751e+00
5.302844333879115801e+00
5.302872891103801223e+00
5.302899803066312145e+00
5.302925157026101566e+00
5.302949036331567889e+00
5.302971520525962212e+00
5.302992685457738276e+00
5.303012603394387625e+00
5.303031343138771447e+00
5.303048970147173691e+00
5.303065546648314310e+00
5.303081131762632516e+00
5.303095781621260940e+00
5.303109549484174678e+00
5.303122485857035606e+00
5.303134638606351814e+00
5.303146053072593347e+00
5.303156772180985357e+00
5.303166836549719321e+00
5.303176284595393142e+00
5.303185152635506938e+00
5.303193474987894618e+00
5.303201284066976662e+00
5.303208610476785267e+00
5.303215483100707672e+00
5.303221929187928119e+00
5.303227974436548919e+00
5.303233643073452797e+00
5.303238957930874520e+00
5.303243940519772437e+00
5.303248611100026544e+00
5.303252988747549246e+00
5.303257091418350555e+00
5.303260936009655424e+00
5.303264538418165586e+00
5.303267913595511196e+00
5.303271075601026396e+00
5.303274037651919848e+00
5.303276812170928167e+00
5.303279410831554408e+00
5.303281844600989281e+00
5.303284123780800385e+00
5.303286258045475599e+00
5.303288256478931650e+00
5.303290127609058935e+00
5.303291879440402035e+00
5.303293519485050567e+00
5.303295054791833607e+00
5.303296491973896742e+00
5.303297837234732803e+00
5.303299096392755985e+00
5.303300274904469980e+00
5.303301377886334045e+00
5.303302410135360745e+00
5.303303376148524428e+00
5.303304280141062144e+00
5.303305126063681207e+00
5.303305917618786225e+00
5.303306658275724672e+00
5.303307351285153182e+00
5.303307999692540520e+00
5.303308606350862320e+00
5.303309173932541754e+00
5.303309704940675218e+00
5.303310201719573236e+00
5.303310666464672529e+00
5.303311101231839686e+00
5.303311507946109948e+00
5.303311888409896646e+00
5.303312244310696144e+00
5.303312577228312286e+00
5.303312888641650069e+00
5.303313179935082999e+00
5.303313452404421646e+00
5.303313707262518051e+00
5.303313945644528182e+00
5.303314168612829782e+00
5.303314377161652438e+00
5.303314572221404788e+00
5.303314754662737940e+00
5.303314925300350424e+00
5.303315084896556897e+00
5.303315234164633019e+00
5.303315373771941843e+00
5.303315504342874576e+00
5.303315626461601262e+00
5.303315740674634071e+00
5.303315847493257351e+00
5.303315947395772945e+00
5.303316040829622935e+00
5.303316128213372060e+00
5.303316209938552461e+00
5.303316286371415167e+00
5.303316357854548357e+00
5.303316424708400589e+00
5.303316487232706322e+00
5.303316545707821739e+00
5.303316600395972635e+00
5.303316651542423266e+00
5.303316699376567911e+00
5.303316744112957615e+00
5.303316785952259416e+00
5.303316825082148078e+00
5.303316861678152527e+00
5.303316895904428563e+00
5.303316927914509371e+00
5.303316957851981428e+00
5.303316985851123100e+00
5.303317012037526368e+00
5.303317036528639505e+00
5.303317059434300873e+00
5.303317080857236299e+00
5.303317100893507607e+00
5.303317119632955823e+00
5.303317137159599959e+00
5.303317153552009167e+00
5.303317168883664223e+00
5.303317183223286158e+00
5.303317196635132902e+00
5.303317209179302161e+00
5.303317220911997865e+00
5.303317231885777083e+00
5.303317242149792499e+00
5.303317251750010897e+00
5.303317260729415672e+00
5.303317269128209333e+00
5.303317276983986694e+00
5.303317284331903636e+00
5.303317291204840522e+00
5.303317297633545202e+00
5.303317303646772451e+00
5.303317309271413649e+00
5.303317314532620230e+00
5.303317319453908496e+00
5.303317324057276849e+00
5.303317328363294614e+00
5.303317332391197958e+00
5.303317336158981377e+00
5.303317339683468745e+00
5.303317342980395033e+00
5.303317346064479132e+00
5.303317348949485144e+00
5.303317351648281885e+00
5.303317354172909504e+00
5.303317356534629212e+00
5.303317358743969478e+00
5.303317360810778425e+00
5.303317362744268237e+00
5.303317364553052471e+00
5.303317366245189568e+00
5.303317367828213946e+00
5.303317369309174190e+00
5.303317370694665023e+00
5.303317371990846851e+00
5.303317373203489282e+00
5.303317374337988888e+00
5.303317375399386080e+00
5.303317376392401528e+00
5.303317377321446813e+00
5.303317378190653741e+00
5.303317379003881449e+00
5.303317379764742157e+00
5.303317380476615384e+00
5.303317381142656828e+00
5.303317381765825900e+00
5.303317382348888387e+00
5.303317382894425336e+00
5.303317383404861474e+00
5.303317383882456326e+00
5.303317384329329975e+00
5.303317384747457730e+00
5.303317385138695883e+00
5.303317385504774606e+00
5.303317385847313048e+00
5.303317386167833547e+00
5.303317386467748307e+00
5.303317386748389595e+00
5.303317387010993755e+00
5.303317387256723414e+00
5.303317387486666590e+00
5.303317387701836694e+00
5.303317387903186741e+00
5.303317388091604911e+00
5.303317388267923427e+00
5.303317388432922108e+00
5.303317388587327486e+00
5.303317388731819904e+00
5.303317388867038851e+00
5.303317388993581183e+00
5.303317389112002900e+00
5.303317389222825362e+00
5.303317389326539733e+00
5.303317389423600758e+00
5.303317389514437430e+00
5.303317389599447651e+00
5.303317389679008009e+00
5.303317389753466671e+00
5.303317389823152261e+00
5.303317389888371203e+00
5.303317389949411265e+00
5.303317390006538901e+00
5.303317390060006353e+00
5.303317390110048990e+00
5.303317390156885303e+00
5.303317390200721348e+00
5.303317390241749862e+00
5.303317390280153809e+00
5.303317390316095725e+00
5.303317390349738147e+00
5.303317390381225849e+00
5.303317390410699161e+00
5.303317390438285983e+00
5.303317390464108882e+00
5.303317390488277994e+00
5.303317390510900786e+00
5.303317390532077624e+00
5.303317390551898214e+00
5.303317390570453149e+00
5.303317390587819702e+00
5.303317390604076920e+00
5.303317390619296745e+00
5.303317390633539574e+00
5.303317390646876461e+00
5.303317390659358033e+00
5.303317390671042908e+00
5.303317390681980825e+00
5.303317390692219746e+00
5.303317390701805856e+00
5.303317390710779122e+00
5.303317390719178626e+00
5.303317390727042557e+00
5.303317390734404668e+00
5.303317390741296045e+00
5.303317390747746884e+00
5.303317390753787386e+00
5.303317390759440642e+00
5.303317390764734185e+00
5.303317390769690221e+00
5.303317390774330065e+00
5.303317390778673257e+00
5.303317390782739338e+00
5.303317390786546959e+00
5.303317390790112995e+00
5.303317390793448105e+00
5.303317390796573605e+00
5.303317390799499265e+00
5.303317390802236631e+00
5.303317390804801690e+00
5.303317390807203324e+00
5.303317390809448639e+00
5.303317390811552734e+00
5.303317390813523602e+00
5.303317390815368348e+00
5.303317390817096744e+00
5.303317390818714117e+00
5.303317390820228461e+00
5.303317390821645994e+00
5.303317390822972932e+00
5.303317390824217270e+00
5.303317390825380784e+00
5.303317390826470579e+00
5.303317390827491096e+00
5.303317390828445888e+00
5.303317390829341171e+00
5.303317390830178724e+00
5.303317390830963873e+00
5.303317390831696621e+00
5.303317390832385847e+00
5.303317390833028000e+00
5.303317390833632849e+00
5.303317390834197731e+00
5.303317390834726197e+00
5.303317390835221801e+00
5.303317390835685430e+00
5.303317390836119749e+00
5.303317390836526535e+00
5.303317390836907563e+00
5.303317390837263723e+00
5.303317390837597678e+00
5.303317390837910317e+00
5.303317390838203416e+00
5.303317390838477863e+00
5.303317390838733658e+00
5.303317390838975243e+00
5.303317390839199064e+00
5.303317390839411338e+00
5.303317390839608514e+00
5.303317390839793255e+00
5.303317390839966450e+00
5.303317390840128986e+00
5.303317390840280865e+00
5.303317390840423862e+00
5.303317390840556200e+00
5.303317390840681433e+00
5.303317390840797785e+00
5.303317390840907919e+00
5.303317390841010948e+00
5.303317390841106871e+00
5.303317390841195689e+00
5.303317390841280954e+00
5.303317390841359114e+00
5.303317390841433721e+00
5.303317390841502110e+00
5.303317390841567835e+00
5.303317390841628232e+00
5.303317390841685075e+00
5.303317390841738366e+00
5.303317390841788104e+00
5.303317390841835177e+00
5.303317390841877810e+00
5.303317390841919554e+00
5.303317390841957746e+00
5.303317390841994161e+00
5.303317390842027024e+00
5.303317390842058998e+00
5.303317390842088308e+00
5.303317390842115842e+00
5.303317390842141599e+00
5.303317390842166468e+00
5.303317390842188672e+00
5.303317390842209988e+00
5.303317390842229528e+00
5.303317390842249068e+00
5.303317390842266832e+00
5.303317390842282819e+00
5.303317390842297030e+00
5.303317390842312129e+00
5.303317390842326340e+00
5.303317390842338774e+00
5.303317390842350321e+00
5.303317390842361867e+00
5.303317390842371637e+00
5.303317390842382295e+00
5.303317390842390289e+00
5.303317390842399170e+00
5.303317390842407164e+00
5.303317390842414270e+00
5.303317390842421375e+00
5.303317390842428480e+00
5.303317390842434698e+00
5.303317390842440027e+00
5.303317390842446244e+00
5.303317390842450685e+00
5.303317390842456014e+00
5.303317390842460455e+00
5.303317390842464008e+00
5.303317390842467560e+00
5.303317390842471113e+00
5.303317390842474666e+00
5.303317390842478218e+00
5.303317390842481771e+00
5.303317390842484436e+00
5.303317390842487100e+00
5.303317390842488877e+00
5.303317390842491541e+00
5.303317390842493317e+00
5.303317390842495982e+00
5.303317390842496870e+00
5.303317390842499535e+00
5.303317390842501311e+00
5.303317390842503087e+00
5.303317390842503976e+00
5.303317390842505752e+00
5.303317390842505752e+00
5.303317390842506640e+00
5.303317390842509305e+00
5.303317390842510193e+00
5.303317390842511081e+00
5.303317390842511969e+00
5.303317390842512857e+00
5.303317390842512857e+00
5.303317390842513745e+00
5.303317390842515522e+00
5.303317390842515522e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842517298e+00
5.303317390842518186e+00
5.303317390842518186e+00
5.303317390842519075e+00
5.303317390842518186e+00
5.303317390842519963e+00
5.303317390842520851e+00
5.303317390842520851e+00
5.303317390842520851e+00
5.303317390842520851e+00
5.303317390842521739e+00
5.303317390842521739e+00
5.303317390842521739e+00
5.303317390842521739e+00
5.303317390842520851e+00
5.303317390842522627e+00
5.303317390842522627e+00
5.303317390842523515e+00
5.303317390842522627e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842523515e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842523515e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842527068e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842525292e+00


==> data/minmax/avg_m=1.txt <==
4.374176942249044409e+00
4.424547961495740367e+00
4.474342388971468409e+00
4.522921709626023024e+00
4.569674200046632606e+00
4.614213330944758162e+00
4.656420439132551437e+00
4.696336936775654003e+00
4.734038123295817968e+00
4.769576211586734615e+00
4.802985995827072863e+00
4.834312075837970291e+00
4.863628484985490275e+00
4.891041942292110534e+00
4.916682853872332615e+00
4.940691961871683802e+00
4.963208596552163954e+00
4.984362995496640636e+00
5.004272616543024910e+00
5.023041305427511816e+00
5.040760097408947260e+00
5.057508745194557953e+00
5.073357422029586061e+00
5.088368318198944529e+00
5.102597016810765496e+00
5.116093625451521909e+00
5.128903682774716977e+00
5.141068874721730353e+00
5.152627597297440687e+00
5.163615399196806344e+00
5.174065332015350016e+00
5.184008230121605720e+00
5.193472937278905022e+00
5.202486492996023948e+00
5.211074288338366500e+00
5.219260198428242958e+00
5.227066696966899073e+00
5.234514956693848475e+00
5.241624938650707222e+00
5.248415472349040378e+00
5.254904328384850665e+00
5.261108284642461719e+00
5.267043186946943401e+00
5.272724004825151134e+00
5.278164882897823595e+00
5.283379188330893150e+00
5.288379554710092911e+00
5.293177922659252133e+00
5.297785577492151177e+00
5.302213184165371018e+00
5.306470819781602621e+00
5.310568003877057741e+00
5.314513726711507680e+00
5.318316475764190976e+00
5.321984260623100482e+00
5.325524636438951021e+00
5.328944726098626461e+00
5.332251241256360075e+00
5.335450502344686541e+00
5.338548457671516090e+00
5.341550701695004122e+00
5.344462492554119315e+00
5.347288768920360980e+00
5.350034166224970633e+00
5.352703032306033393e+00
5.355299442511393337e+00
5.357827214286002615e+00
5.360289921266053526e+00
5.362690906897267240e+00
5.365033297590328765e+00
5.367320015423225676e+00
5.369553790397356252e+00
5.371737172252275982e+00
5.373872541842239059e+00
5.375962122076471061e+00
5.378007988424261754e+00
5.380012078985311419e+00
5.381976204125491492e+00
5.383902055677987519e+00
5.385791215709888391e+00
5.387645164854473201e+00
5.389465290209889403e+00
5.391252892805374231e+00
5.393009194636908532e+00
5.394735345274898286e+00
5.396432428047488017e+00
5.398101465804034937e+00
5.399743426264429935e+00
5.401359226961140791e+00
5.402949739782031635e+00
5.404515795123387534e+00
5.406058185663790816e+00
5.407577669770838646e+00
5.409074974553916171e+00
5.410550798577510534e+00
5.412005814250615998e+00
5.413440669908894165e+00
5.414855991607160135e+00
5.416252384640529272e+00
5.417630434813318629e+00
5.418990709475188794e+00
5.420333758344434649e+00
5.421660114138506792e+00
5.422970293031828426e+00
5.424264794960890868e+00
5.425544103796246631e+00
5.426808687400637154e+00
5.428058997591863388e+00
5.429295470028362658e+00
5.430518524034562589e+00
5.431728562382251546e+00
5.432925971043173874e+00
5.434111118927018147e+00
5.435284357617841344e+00
5.436446021120885597e+00
5.437596425630509600e+00
5.438735869328839456e+00
5.439864632223573082e+00
5.440982976032183949e+00
5.442091144118672119e+00
5.443189361487893230e+00
5.444277834841424024e+00
5.445356752697945169e+00
5.446426285580066917e+00
5.447486586268699860e+00
5.448537790125120850e+00
5.449580015480133710e+00
5.450613364088935597e+00
5.451637921649629348e+00
5.452653758382655091e+00
5.453660929667911716e+00
5.454659476735724155e+00
5.455649427407434970e+00
5.456630796880997281e+00
5.457603588556543706e+00
5.458567794896708847e+00
5.459523398316198595e+00
5.460470372094949454e+00
5.461408681309103841e+00
5.462338283773965131e+00
5.463259130993056267e+00
5.464171169107484793e+00
5.465074339839848250e+00
5.465968581427076423e+00
5.466853829536733933e+00
5.467730018161587324e+00
5.468597080487356266e+00
5.469454949729009918e+00
5.470303559931126713e+00
5.471142846728262121e+00
5.471972748061635805e+00
5.472793204848745319e+00
5.473604161603024210e+00
5.474405567001016770e+00
5.475197374394955574e+00
5.475979542269117317e+00
5.476752034638709077e+00
5.477514821390530031e+00
5.478267878565032056e+00
5.479011188579876013e+00
5.479744740395480207e+00
5.480468529623452767e+00
5.481182558579224207e+00
5.481886836280507325e+00
5.482581378393660110e+00
5.483266207130245817e+00
5.483941351096475181e+00
5.484606845098462635e+00
5.485262729906493995e+00
5.485909051981681550e+00
5.486545863168670323e+00
5.487173220358112502e+00
5.487791185122850912e+00
5.488399823331801208e+00
5.488999204745597105e+00
5.489589402598133105e+00
5.490170493168085031e+00
5.490742555344535702e+00
5.491305670190702592e+00
5.491859920509703841e+00
5.492405390416239541e+00
5.492942164917776537e+00
5.493470329508821415e+00
5.493989969781514660e+00
5.494501171055672373e+00
5.495004018031055537e+00
5.495498594464484299e+00
5.495984982874007940e+00
5.496463264272165361e+00
5.496933517929938340e+00
5.497395821172796460e+00
5.497850249209771611e+00
5.498296874996285055e+00
5.498735769131021023e+00
5.499166999786873511e+00
5.499590632675606550e+00
5.500006731045602670e+00
5.500415355711711030e+00
5.500816565115977497e+00
5.501210415417668642e+00
5.501596960610893206e+00
5.501976252667699185e+00
5.502348341704513146e+00
5.502713276169481027e+00
5.503071103048140955e+00
5.503421868084818591e+00
5.503765616016916162e+00
5.504102390819339163e+00
5.504432235956188357e+00
5.504755194636906879e+00
5.505071310074080237e+00
5.505380625740172285e+00
5.505683185620559250e+00
5.505979034460359856e+00
5.506268218002722037e+00
5.506550783216323630e+00
5.506826778510129472e+00
5.507096253933580599e+00
5.507359261360599056e+00
5.507615854656087606e+00
5.507866089823735933e+00
5.508110025134265619e+00
5.508347721233418426e+00
5.508579241229256240e+00
5.508804650758543531e+00
5.509024018032225634e+00
5.509237413860200050e+00
5.509444911655767996e+00
5.509646587420374608e+00
5.509842519709327924e+00
5.510032789579447865e+00
5.510217480519593813e+00
5.510396678365255596e+00
5.510570471198385611e+00
5.510738949233782158e+00
5.510902204693366002e+00
5.511060331669737522e+00
5.511213425980413305e+00
5.511361585014158848e+00
5.511504907570817124e+00
5.511643493695993712e+00
5.511777444511968937e+00
5.511906862046100031e+00
5.512031849057962063e+00
5.512152508866402734e+00
5.512268945177607904e+00
5.512381261915185071e+00
5.512489563053251551e+00
5.512593952453318735e+00
5.512694533705810862e+00
5.512791409976864898e+00
5.512884683861018154e+00
5.512974457240329862e+00
5.513060831150314200e+00
5.513143905653117294e+00
5.513223779718147810e+00
5.513300551110413394e+00
5.513374316286684618e+00
5.513445170299581477e+00
5.513513206709577119e+00
5.513578517504917009e+00
5.513641193029324761e+00
5.513701321917438669e+00
5.513758991037733814e+00
5.513814285442792951e+00
5.513867288326670391e+00
5.513918080989102855e+00
5.513966742806283960e+00
5.514013351207930569e+00
5.514057981660314134e+00
5.514100707654965738e+00
5.514141600702714641e+00
5.514180730332749469e+00
5.514218164096371666e+00
5.514253967575108106e+00
5.514288204392895132e+00
5.514320936231968950e+00
5.514352222852191510e+00
5.514382122113500095e+00
5.514410690001184001e+00
5.514437980653713822e+00
5.514464046392848040e+00
5.514488937755765541e+00
5.514512703528962057e+00
5.514535390783704472e+00
5.514557044912786310e+00
5.514577709668412098e+00
5.514597427200977009e+00
5.514616238098591694e+00
5.514634181427163995e+00
5.514651294770880341e+00
5.514667614272939389e+00
5.514683174676401123e+00
5.514698009365046616e+00
5.514712150404089464e+00
5.514725628580682937e+00
5.514738473444099398e+00
5.514750713345518029e+00
5.514762375477309853e+00
5.514773485911801387e+00
5.514784069639404152e+00
5.514794150606117995e+00
5.514803751750283922e+00
5.514812895038633478e+00
5.514821601501536108e+00
5.514829891267444495e+00
5.514837783596510334e+00
5.514845296913355455e+00
5.514852448838976962e+00
5.514859256221792627e+00
5.514865735167790994e+00
5.514871901069819948e+00
5.514877768635987998e+00
5.514883351917188037e+00
5.514888664333755131e+00
5.514893718701258329e+00
5.514898527255445160e+00
5.514903101676330799e+00
5.514907453111473679e+00
5.514911592198425083e+00
5.514915529086389157e+00
5.514919273457077331e+00
5.514922834544832675e+00
5.514926221155973529e+00
5.514929441687412393e+00
5.514932504144584691e+00
5.514935416158651904e+00
5.514938185003062543e+00
5.514940817609432777e+00
5.514943320582810671e+00
5.514945700216317803e+00
5.514947962505192258e+00
5.514950113160264067e+00
5.514952157620869322e+00
5.514954101067212733e+00
5.514955948432231025e+00
5.514957704412944750e+00
5.514959373481320704e+00
5.514960959894676940e+00
5.514962467705633919e+00
5.514963900771629568e+00
5.514965262764035536e+00
5.514966557176841810e+00
5.514967787334995819e+00
5.514968956402332978e+00
5.514970067389187491e+00
5.514971123159635447e+00
5.514972126438430600e+00
5.514973079817611534e+00
5.514973985762821940e+00
5.514974846619333348e+00
5.514975664617795204e+00
5.514976441879720248e+00
5.514977180422728331e+00
5.514977882165520207e+00
5.514978548932651492e+00
5.514979182459065044e+00
5.514979784394421714e+00
5.514980356307210840e+00
5.514980899688707083e+00
5.514981415956688338e+00
5.514981906459015981e+00
5.514982372477040151e+00
5.514982815228829161e+00
5.514983235872259471e+00
5.514983635507951121e+00
5.514984015182067267e+00
5.514984375888976942e+00
5.514984718573793465e+00
5.514985044134778747e+00
5.514985353425663206e+00
5.514985647257811152e+00
5.514985926402312444e+00
5.514986191591965792e+00
5.514986443523161697e+00
5.514986682857674793e+00
5.514986910224378036e+00
5.514987126220857405e+00
5.514987331414961780e+00
5.514987526346272873e+00
5.514987711527501446e+00
5.514987887445825798e+00
5.514988054564136100e+00
5.514988213322260080e+00
5.514988364138089239e+00
5.514988507408681073e+00
5.514988643511282262e+00
5.514988772804314543e+00
5.514988895628316179e+00
5.514989012306822147e+00
5.514989123147212347e+00
5.514989228441518954e+00
5.514989328467185814e+00
5.514989423487794973e+00
5.514989513753763006e+00
5.514989599502983175e+00
5.514989680961464025e+00
5.514989758343915582e+00
5.514989831854309799e+00
5.514989901686423224e+00
5.514989968024337941e+00
5.514990031042929175e+00
5.514990090908328924e+00
5.514990147778354057e+00
5.514990201802929093e+00
5.514990253124471664e+00
5.514990301878278878e+00
5.514990348192871927e+00
5.514990392190347812e+00
5.514990433986681317e+00
5.514990473692053641e+00
5.514990511411121510e+00
5.514990547243310282e+00
5.514990581283064408e+00
5.514990613620100568e+00
5.514990644339643033e+00
5.514990673522650155e+00
5.514990701246030191e+00
5.514990727582835817e+00
5.514990752602461299e+00
5.514990776370834347e+00
5.514990798950573314e+00
5.514990820401164839e+00
5.514990840779118386e+00
5.514990860138110129e+00
5.514990878529131280e+00
5.514990896000620424e+00
5.514990912598586981e+00
5.514990928366742651e+00
5.514990943346606223e+00
5.514990957577616371e+00
5.514990971097242678e+00
5.514990983941075342e+00
5.514990996142921986e+00
5.514991007734895589e+00
5.514991018747511298e+00
5.514991029209744156e+00
5.514991039149126806e+00
5.514991048591810774e+00
5.514991057562638410e+00
5.514991066085210392e+00
5.514991074181943453e+00
5.514991081874130785e+00
5.514991089182007755e+00
5.514991096124788328e+00
5.514991102720728122e+00
5.514991108987171486e+00
5.514991114940590577e+00
5.514991120596636875e+00
5.514991125970174934e+00
5.514991131075329456e+00
5.514991135925516375e+00
5.514991140533476610e+00
5.514991144911323140e+00
5.514991149070556986e+00
5.514991153022100079e+00
5.514991156776334336e+00
5.514991160343120313e+00
5.514991163731825630e+00
5.514991166951348056e+00
5.514991170010140387e+00
5.514991172916237083e+00
5.514991175677262270e+00
5.514991178300467922e+00
5.514991180792735648e+00
5.514991183160608657e+00
5.514991185410299757e+00
5.514991187547712670e+00
5.514991189578455355e+00
5.514991191507855106e+00
5.514991193340977205e+00
5.514991195082624031e+00
5.514991196737366153e+00
5.514991198309544096e+00
5.514991199803279009e+00
5.514991201222490425e+00
5.514991202570895368e+00
5.514991203852032342e+00
5.514991205069259550e+00
5.514991206225763776e+00
5.514991207324580813e+00
5.514991208368589248e+00
5.514991209360522895e+00
5.514991210302982338e+00
5.514991211198437604e+00
5.514991212049235259e+00
5.514991212857600189e+00
5.514991213625654254e+00
5.514991214355406512e+00
5.514991215048771878e+00
5.514991215707558680e+00
5.514991216333500645e+00
5.514991216928232021e+00
5.514991217493311559e+00
5.514991218030215414e+00
5.514991218540354900e+00
5.514991219025060509e+00
5.514991219485601448e+00
5.514991219923186527e+00
5.514991220338956168e+00
5.514991220734002830e+00
5.514991221109357689e+00
5.514991221466003068e+00
5.514991221804872445e+00
5.514991222126853110e+00
5.514991222432784390e+00
5.514991222723470976e+00
5.514991222999669596e+00
5.514991223262103226e+00
5.514991223511459317e+00
5.514991223748389793e+00
5.514991223973514600e+00
5.514991224187420826e+00
5.514991224390668023e+00
5.514991224583788210e+00
5.514991224767285871e+00
5.514991224941642400e+00
5.514991225107310768e+00
5.514991225264726182e+00
5.514991225414299869e+00
5.514991225556419074e+00
5.514991225691461274e+00
5.514991225819772858e+00
5.514991225941696662e+00
5.514991226057544438e+00
5.514991226167622607e+00
5.514991226272217162e+00
5.514991226371601662e+00
5.514991226466037233e+00
5.514991226555767234e+00
5.514991226641029698e+00
5.514991226722044004e+00
5.514991226799024204e+00
5.514991226872171914e+00
5.514991226941675428e+00
5.514991227007717711e+00
5.514991227070471957e+00
5.514991227130099816e+00
5.514991227186757605e+00
5.514991227240597205e+00
5.514991227291753617e+00
5.514991227340361846e+00
5.514991227386550676e+00
5.514991227430440013e+00
5.514991227472142654e+00
5.514991227511770511e+00
5.514991227549424835e+00
5.514991227585204214e+00
5.514991227619202796e+00
5.514991227651507621e+00
5.514991227682204844e+00
5.514991227711372623e+00
5.514991227739090007e+00
5.514991227765426274e+00
5.514991227790451589e+00
5.514991227814230790e+00
5.514991227836828713e+00
5.514991227858297762e+00
5.514991227878700109e+00
5.514991227898086379e+00
5.514991227916509864e+00
5.514991227934014084e+00
5.514991227950647001e+00
5.514991227966453025e+00
5.514991227981471233e+00
5.514991227995741596e+00
5.514991228009302304e+00
5.514991228022188885e+00
5.514991228034432424e+00
5.514991228046067562e+00
5.514991228057124495e+00
5.514991228067630757e+00
5.514991228077612995e+00
5.514991228087098740e+00
5.514991228096112863e+00
5.514991228104678456e+00
5.514991228112817723e+00
5.514991228120551980e+00
5.514991228127899880e+00
5.514991228134883627e+00
5.514991228141520097e+00
5.514991228147825275e+00
5.514991228153816927e+00
5.514991228159509262e+00
5.514991228164921822e+00
5.514991228170062598e+00
5.514991228174947580e+00
5.514991228179590088e+00
5.514991228183999894e+00
5.514991228188191208e+00
5.514991228192174688e+00
5.514991228195960105e+00
5.514991228199557227e+00
5.514991228202974050e+00
5.514991228206222118e+00
5.514991228209307650e+00
5.514991228212240415e+00
5.514991228215027519e+00
5.514991228217675179e+00
5.514991228220191388e+00
5.514991228222582365e+00
5.514991228224854325e+00
5.514991228227012598e+00
5.514991228229064291e+00
5.514991228231013842e+00
5.514991228232865694e+00
5.514991228234627840e+00
5.514991228236299392e+00
5.514991228237888343e+00
5.514991228239400023e+00
5.514991228240836207e+00
5.514991228242199561e+00
5.514991228243494525e+00
5.514991228244726429e+00
5.514991228245897048e+00
5.514991228247009936e+00
5.514991228248066868e+00
5.514991228249071398e+00
5.514991228250025301e+00
5.514991228250930355e+00
5.514991228251792776e+00
5.514991228252612565e+00
5.514991228253388833e+00
5.514991228254127797e+00
5.514991228254831235e+00
5.514991228255498257e+00
5.514991228256132416e+00
5.514991228256737266e+00
5.514991228257309253e+00
5.514991228257853706e+00
5.514991228258369738e+00
5.514991228258861788e+00
5.514991228259328970e+00
5.514991228259773060e+00
5.514991228260194944e+00
5.514991228260596401e+00
5.514991228260976541e+00
5.514991228261338918e+00
5.514991228261682643e+00
5.514991228262010381e+00
5.514991228262320355e+00
5.514991228262615230e+00
5.514991228262895007e+00
5.514991228263161460e+00
5.514991228263415479e+00
5.514991228263656176e+00
5.514991228263885326e+00
5.514991228264102929e+00
5.514991228264308987e+00
5.514991228264506162e+00
5.514991228264690903e+00
5.514991228264868539e+00
5.514991228265038181e+00
5.514991228265197165e+00
5.514991228265349044e+00
5.514991228265492040e+00
5.514991228265630596e+00
5.514991228265761158e+00
5.514991228265885503e+00
5.514991228266003631e+00
5.514991228266113765e+00
5.514991228266221235e+00
5.514991228266323375e+00
5.514991228266418410e+00
5.514991228266508116e+00
5.514991228266596934e+00
5.514991228266678647e+00
5.514991228266756806e+00
5.514991228266831413e+00
5.514991228266901580e+00
5.514991228266969969e+00
5.514991228267033030e+00
5.514991228267094314e+00
5.514991228267151158e+00
5.514991228267206225e+00
5.514991228267258627e+00
5.514991228267308365e+00
5.514991228267355439e+00
5.514991228267399848e+00
5.514991228267441592e+00
5.514991228267483336e+00
5.514991228267520640e+00
5.514991228267557055e+00
5.514991228267591694e+00
5.514991228267625445e+00
5.514991228267656531e+00
5.514991228267686729e+00
5.514991228267714263e+00
5.514991228267740908e+00
5.514991228267765777e+00
5.514991228267790646e+00
5.514991228267811962e+00
5.514991228267835943e+00
5.514991228267855483e+00
5.514991228267875911e+00
5.514991228267894563e+00
5.514991228267913215e+00
5.514991228267929202e+00
5.514991228267946966e+00
5.514991228267961176e+00
5.514991228267976275e+00
5.514991228267990486e+00
5.514991228268003809e+00
5.514991228268015355e+00
5.514991228268027790e+00
5.514991228268037560e+00
5.514991228268049994e+00
5.514991228268059764e+00
5.514991228268068646e+00
5.514991228268078416e+00
5.514991228268086410e+00
5.514991228268094403e+00
5.514991228268103285e+00
5.514991228268110390e+00
5.514991228268117496e+00
5.514991228268124601e+00
5.514991228268129930e+00
5.514991228268135259e+00
5.514991228268142365e+00
5.514991228268149470e+00
5.514991228268153023e+00
5.514991228268159240e+00
5.514991228268163681e+00
5.514991228268168122e+00
5.514991228268171675e+00
5.514991228268175227e+00
5.514991228268180556e+00
5.514991228268183221e+00
5.514991228268187662e+00
5.514991228268190326e+00
5.514991228268192991e+00
5.514991228268195655e+00
5.514991228268199208e+00
5.514991228268201873e+00
5.514991228268203649e+00
5.514991228268207202e+00
5.514991228268209866e+00
5.514991228268211643e+00
5.514991228268213419e+00
5.514991228268216972e+00
5.514991228268216972e+00
5.514991228268219636e+00
5.514991228268220524e+00
5.514991228268222301e+00
5.514991228268224077e+00
5.514991228268224965e+00
5.514991228268227630e+00
5.514991228268227630e+00
5.514991228268229406e+00
5.514991228268231183e+00
5.514991228268232071e+00
5.514991228268232959e+00
5.514991228268233847e+00
5.514991228268233847e+00
5.514991228268235623e+00
5.514991228268237400e+00
5.514991228268237400e+00
5.514991228268238288e+00
5.514991228268239176e+00
5.514991228268240064e+00
5.514991228268240064e+00
5.514991228268240953e+00
5.514991228268241841e+00
5.514991228268242729e+00
5.514991228268241841e+00
5.514991228268242729e+00
5.514991228268243617e+00
5.514991228268244505e+00
5.514991228268245393e+00
5.514991228268244505e+00
5.514991228268245393e+00
5.514991228268245393e+00
5.514991228268246282e+00
5.514991228268246282e+00
5.514991228268247170e+00
5.514991228268247170e+00
5.514991228268247170e+00
5.514991228268248058e+00
5.514991228268248058e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268249834e+00
5.514991228268248946e+00
5.514991228268249834e+00
5.514991228268249834e+00
5.514991228268249834e+00
5.514991228268250723e+00
5.514991228268250723e+00
5.514991228268250723e+00
5.514991228268250723e+00
5.514991228268250723e+00
5.514991228268250723e+00
5.514991228268250723e+00
5.514991228268249834e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268250723e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268250723e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00


==> data/minmax/avg_m=2.txt <==
q
4.861360180423092814e+00
4.901297582907810479e+00
4.938847408050765608e+00
4.973981425136964063e+00
5.006709621565835988e+00
5.037092103295713663e+00
5.065235701645904420e+00
5.091280098436035573e+00
5.115381466485711570e+00
5.137699147425804469e+00
5.158387077703225465e+00
5.177589309026964237e+00
5.195438265610613726e+00
5.212054550493864014e+00
5.227547509879248544e+00
5.242016103598154508e+00
5.255549850996459327e+00
5.268229746620202825e+00
5.280129104319621014e+00
5.291314318766649372e+00
5.301845546452554458e+00
5.311777313048294147e+00
5.321159055158309670e+00
5.330035604173074759e+00
5.338447619120300303e+00
5.346431974550002408e+00
5.354022108723023976e+00
5.361248336749123489e+00
5.368138132832392273e+00
5.374716385400968299e+00
5.381005628589665690e+00
5.387026253271257836e+00
5.392796700560642975e+00
5.398333640417829038e+00
5.403652137631366870e+00
5.408765807066199471e+00
5.413686959614378402e+00
5.418426739812798765e+00
5.422995255619147414e+00
5.427401700402628038e+00
5.431654466848768514e+00
5.435761252230705054e+00
5.439729154385265275e+00
5.443564757756842454e+00
5.447274209024770997e+00
5.450863282083539652e+00
5.454337432461616508e+00
5.457701841600696824e+00
5.460961451731392913e+00
5.464120992340088634e+00
5.467184999402312506e+00
5.470157828651410981e+00
5.473043664159596311e+00
5.475846523443404834e+00
5.478570260184694618e+00
5.481218565501115414e+00
5.483794968525654845e+00
5.486302836879428213e+00
5.488745377457949104e+00
5.491125637806598014e+00
5.493446508240424464e+00
5.495710724767972621e+00
5.497920872807283921e+00
5.500079391632323400e+00
5.502188579456105622e+00
5.504250599039485436e+00
5.506267483708279897e+00
5.508241143663223482e+00
5.510173372474307385e+00
5.512065853661699322e+00
5.513920167277592377e+00
5.515737796416168237e+00
5.517520133591416354e+00
5.519268486934235440e+00
5.520984086171011107e+00
5.522668088355098703e+00
5.524321583330940477e+00
5.525945598917266999e+00
5.527541105801643262e+00
5.529109022143269492e+00
5.530650217884748088e+00
5.532165518776487545e+00
5.533655710119750104e+00
5.535121540236161763e+00
5.536563723672754733e+00
5.537982944152624043e+00
5.539379857281891972e+00
5.540755093024115396e+00
5.542109257953502954e+00
5.543442937298367568e+00
5.544756696786291350e+00
5.546051084302283662e+00
5.547326631371152672e+00
5.548583854474983035e+00
5.549823256216493306e+00
5.551045326338655883e+00
5.552250542610753570e+00
5.553439371590686235e+00
5.554612269273077274e+00
5.555769681632346746e+00
5.556912045069608119e+00
5.558039786771942659e+00
5.559153324992200496e+00
5.560253069257182545e+00
5.561339420511684395e+00
5.562412771205549333e+00
5.563473505330517099e+00
5.564521998413349380e+00
5.565558617471309866e+00
5.566583720935776469e+00
5.567597658549455097e+00
5.568600771242275371e+00
5.569593390990780435e+00
5.570575840665515699e+00
5.571548433870558981e+00
5.572511474779145324e+00
5.573465257968954312e+00
5.574410068260442053e+00
5.575346180561274068e+00
5.576273859719726111e+00
5.577193360389626875e+00
5.578104926909210448e+00
5.579008793196040372e+00
5.579905182659891771e+00
5.580794308135345716e+00
5.581676371835588846e+00
5.582551565328713217e+00
5.583420069537650576e+00
5.584282054764644343e+00
5.585137680740952959e+00
5.585987096702357491e+00
5.586830441490740817e+00
5.587667843681911606e+00
5.588499421739576256e+00
5.589325284195202137e+00
5.590145529853300488e+00
5.590960248021469070e+00
5.591769518764330371e+00
5.592573413180309316e+00
5.593371993699997269e+00
5.594165314404684786e+00
5.594953421363473289e+00
5.595736352987141338e+00
5.596514140396925185e+00
5.597286807806076681e+00
5.598054372912074861e+00
5.598816847297189092e+00
5.599574236835023200e+00
5.600326542100644289e+00
5.601073758781845768e+00
5.601815878089047018e+00
5.602552887161478701e+00
5.603284769467160586e+00
5.604011505194442577e+00
5.604733071632861829e+00
5.605449443541210997e+00
5.606160593500931988e+00
5.606866492253013590e+00
5.607567109016859952e+00
5.608262411789787905e+00
5.608952367625947844e+00
5.609636942893841294e+00
5.610316103511754804e+00
5.610989815160679406e+00
5.611658043474576196e+00
5.612320754208087514e+00
5.612977913381969941e+00
5.613629487406838869e+00
5.614275443185959169e+00
5.614915748198079370e+00
5.615550370561399163e+00
5.616179279080027342e+00
5.616802443274328205e+00
5.617419833396729345e+00
5.618031420434642875e+00
5.618637176102170727e+00
5.619237072822388157e+00
5.619831083701947172e+00
5.620419182499752253e+00
5.621001343591457200e+00
5.621577541931457311e+00
5.622147753013949867e+00
5.622711952834661631e+00
5.623270117854582750e+00
5.623822224967073069e+00
5.624368251469483049e+00
5.624908175040361336e+00
5.625441973723130928e+00
5.625969625917024430e+00
5.626491110375847704e+00
5.627006406215080858e+00
5.627515492927611440e+00
5.628018350408273918e+00
5.628514958987262951e+00
5.629005299472305879e+00
5.629489353199387480e+00
5.629967102091714359e+00
5.630438528726472214e+00
5.630903616408852841e+00
5.631362349252766464e+00
5.631814712267514622e+00
5.632260691449735290e+00
5.632700273879759578e+00
5.633133447821625950e+00
5.633560202825830920e+00
5.633980529833960027e+00
5.634394421284317112e+00
5.634801871217667291e+00
5.635202875382203658e+00
5.635597431336913488e+00
5.635985538552483298e+00
5.636367198508975385e+00
5.636742414789509326e+00
5.637111193169243251e+00
5.637473541699000279e+00
5.637829470782932617e+00
5.638178993249674420e+00
5.638522124416505577e+00
5.638858882146107199e+00
5.639189286895512687e+00
5.639513361757016341e+00
5.639831132490744636e+00
5.640142627548760501e+00
5.640447878090569134e+00
5.640746917989985398e+00
5.641039783833372567e+00
5.641326514909300371e+00
5.641607153189767132e+00
5.641881743303125418e+00
5.642150332498938603e+00
5.642412970605027667e+00
5.642669709976983583e+00
5.642920605440517434e+00
5.643165714226947571e+00
5.643405095902293667e+00
5.643638812290314277e+00
5.643866927389979082e+00
5.644089507287812779e+00
5.644306620065544955e+00
5.644518335703585521e+00
5.644724725980769797e+00
5.644925864370867075e+00
5.645121825936332272e+00
5.645312687219766090e+00
5.645498526133574835e+00
5.645679421848251778e+00
5.645855454679772123e+00
5.646026705976505689e+00
5.646193258006067417e+00
5.646355193842530262e+00
5.646512597254348620e+00
5.646665552593382209e+00
5.646814144685354364e+00
5.646958458722056484e+00
5.647098580155605063e+00
5.647234594595017754e+00
5.647366587705372254e+00
5.647494645109755851e+00
5.647618852294241876e+00
5.647739294516027186e+00
5.647856056714945616e+00
5.647969223428447982e+00
5.648078878710194317e+00
5.648185106052339144e+00
5.648287988311582630e+00
5.648387607639058672e+00
5.648484045414077670e+00
5.648577382181754203e+00
5.648667697594532022e+00
5.648755070357566410e+00
5.648839578177974552e+00
5.648921297717873991e+00
5.649000304551208274e+00
5.649076673124234560e+00
5.649150476719659864e+00
5.649221787424295371e+00
5.649290676100183539e+00
5.649357212359051417e+00
5.649421464540032467e+00
5.649483499690520105e+00
5.649543383550038378e+00
5.649601180537037415e+00
5.649656953738463550e+00
5.649710764902001969e+00
5.649762674430859555e+00
5.649812741380967118e+00
5.649861023460468701e+00
5.649907577031395789e+00
5.649952457113357696e+00
5.649995717389188599e+00
5.650037410212368272e+00
5.650077586616147229e+00
5.650116296324224407e+00
5.650153587762879681e+00
5.650189508074465294e+00
5.650224103132114983e+00
5.650257417555588191e+00
5.650289494728161444e+00
5.650320376814425671e+00
5.650350104778953053e+00
5.650378718405701939e+00
5.650406256318079912e+00
5.650432755999616141e+00
5.650458253815114240e+00
5.650482785032254540e+00
5.650506383843549862e+00
5.650529083388611262e+00
5.650550915776632266e+00
5.650571912109055184e+00
5.650592102502360881e+00
5.650611516110923382e+00
5.650630181149884912e+00
5.650648124918002502e+00
5.650665373820439541e+00
5.650681953391435641e+00
5.650697888316845052e+00
5.650713202456505435e+00
5.650727918866384591e+00
5.650742059820522911e+00
5.650755646832690715e+00
5.650768700677782697e+00
5.650781241412913047e+00
5.650793288398189951e+00
5.650804860317145462e+00
5.650815975196840313e+00
5.650826650427589470e+00
5.650836902782324422e+00
5.650846748435570888e+00
5.650856202982050824e+00
5.650865281454868772e+00
5.650873998343328708e+00
5.650882367610322810e+00
5.650890402709327631e+00
5.650898116601000609e+00
5.650905521769351125e+00
5.650912630237533207e+00
5.650919453583205687e+00
5.650926002953506888e+00
5.650932289079628745e+00
5.650938322290995686e+00
5.650944112529032282e+00
5.650949669360580074e+00
5.650955001990892512e+00
5.650960119276287053e+00
5.650965029736391365e+00
5.650969741566056470e+00
5.650974262646892399e+00
5.650978600558453913e+00
5.650982762589078057e+00
5.650986755746393086e+00
5.650990586767488999e+00
5.650994262128757661e+00
5.650997788055424742e+00
5.651001170530769890e+00
5.651004415305040496e+00
5.651007527904075900e+00
5.651010513637639399e+00
5.651013377607471355e+00
5.651016124715071420e+00
5.651018759669210745e+00
5.651021286993191950e+00
5.651023711031858632e+00
5.651026035958347293e+00
5.651028265780624338e+00
5.651030404347769043e+00
5.651032455356061135e+00
5.651034422354822340e+00
5.651036308752070525e+00
5.651038117819963347e+00
5.651039852700044719e+00
5.651041516408291443e+00
5.651043111839996413e+00
5.651044641774453758e+00
5.651046108879482333e+00
5.651047515715776015e+00
5.651048864741090583e+00
5.651050158314291139e+00
5.651051398699225459e+00
5.651052588068458782e+00
5.651053728506885143e+00
5.651054822015180612e+00
5.651055870513127743e+00
5.651056875842831673e+00
5.651057839771794988e+00
5.651058763995882472e+00
5.651059650142167712e+00
5.651060499771686452e+00
5.651061314382049616e+00
5.651062095409995933e+00
5.651062844233825544e+00
5.651063562175725252e+00
5.651064250504033382e+00
5.651064910435395383e+00
5.651065543136841285e+00
5.651066149727783205e+00
5.651066731281927602e+00
5.651067288829125346e+00
5.651067823357140973e+00
5.651068335813341115e+00
5.651068827106344727e+00
5.651069298107572081e+00
5.651069749652769758e+00
5.651070182543440623e+00
5.651070597548245367e+00
5.651070995404325004e+00
5.651071376818586955e+00
5.651071742468934289e+00
5.651072093005447883e+00
5.651072429051503754e+00
5.651072751204884170e+00
5.651073060038807050e+00
5.651073356102925160e+00
5.651073639924296010e+00
5.651073912008299338e+00
5.651074172839520848e+00
5.651074422882614634e+00
5.651074662583100761e+00
5.651074892368158409e+00
5.651075112647374610e+00
5.651075323813466333e+00
5.651075526242967051e+00
5.651075720296894644e+00
5.651075906321386455e+00
5.651076084648309461e+00
5.651076255595841147e+00
5.651076419469044154e+00
5.651076576560389420e+00
5.651076727150283752e+00
5.651076871507563659e+00
5.651077009889966973e+00
5.651077142544594700e+00
5.651077269708343565e+00
5.651077391608334999e+00
5.651077508462300614e+00
5.651077620478984542e+00
5.651077727858512034e+00
5.651077830792732293e+00
5.651077929465572858e+00
5.651078024053356685e+00
5.651078114725123669e+00
5.651078201642926402e+00
5.651078284962117060e+00
5.651078364831624512e+00
5.651078441394223439e+00
5.651078514786781248e+00
5.651078585140510313e+00
5.651078652581190909e+00
5.651078717229407467e+00
5.651078779200750191e+00
5.651078838606032662e+00
5.651078895551484571e+00
5.651078950138938239e+00
5.651079002466014245e+00
5.651079052626292842e+00
5.651079100709486269e+00
5.651079146801586184e+00
5.651079190985034195e+00
5.651079233338855978e+00
5.651079273938808711e+00
5.651079312857509862e+00
5.651079350164578408e+00
5.651079385926744969e+00
5.651079420207978821e+00
5.651079453069605130e+00
5.651079484570407985e+00
5.651079514766737866e+00
5.651079543712612008e+00
5.651079571459814765e+00
5.651079598057979325e+00
5.651079623554691622e+00
5.651079647995563171e+00
5.651079671424318107e+00
5.651079693882870458e+00
5.651079715411396975e+00
5.651079736048412627e+00
5.651079755830837215e+00
5.651079774794060206e+00
5.651079792972010019e+00
5.651079810397204639e+00
5.651079827100817354e+00
5.651079843112730927e+00
5.651079858461593552e+00
5.651079873174860602e+00
5.651079887278856795e+00
5.651079900798814393e+00
5.651079913758916717e+00
5.651079926182351443e+00
5.651079938091344346e+00
5.651079949507194833e+00
5.651079960450333672e+00
5.651079970940330988e+00
5.651079980995953989e+00
5.651079990635192729e+00
5.651079999875288529e+00
5.651080008732773052e+00
5.651080017223489627e+00
5.651080025362627879e+00
5.651080033164746830e+00
5.651080040643801539e+00
5.651080047813175078e+00
5.651080054685686527e+00
5.651080061273633603e+00
5.651080067588796219e+00
5.651080073642474666e+00
5.651080079445495841e+00
5.651080085008237219e+00
5.651080090340653506e+00
5.651080095452279295e+00
5.651080100352259272e+00
5.651080105049355318e+00
5.651080109551971375e+00
5.651080113868157895e+00
5.651080118005635811e+00
5.651080121971807202e+00
5.651080125773765062e+00
5.651080129418307507e+00
5.651080132911954657e+00
5.651080136260953068e+00
5.651080139471291730e+00
5.651080142548718044e+00
5.651080145498727170e+00
5.651080148326601993e+00
5.651080151037394472e+00
5.651080153635955838e+00
5.651080156126933041e+00
5.651080158514778518e+00
5.651080160803766184e+00
5.651080162997986989e+00
5.651080165101364017e+00
5.651080167117659592e+00
5.651080169050480606e+00
5.651080170903280298e+00
5.651080172679374236e+00
5.651080174381940324e+00
5.651080176014019685e+00
5.651080177578529984e+00
5.651080179078272536e+00
5.651080180515924312e+00
5.651080181894060139e+00
5.651080183215142938e+00
5.651080184481534374e+00
5.651080185695498415e+00
5.651080186859207544e+00
5.651080187974740099e+00
5.651080189044091817e+00
5.651080190069174947e+00
5.651080191051822688e+00
5.651080191993790081e+00
5.651080192896762000e+00
5.651080193762355819e+00
5.651080194592116079e+00
5.651080195387525151e+00
5.651080196150009449e+00
5.651080196880926110e+00
5.651080197581586972e+00
5.651080198253242592e+00
5.651080198897096452e+00
5.651080199514295188e+00
5.651080200105942808e+00
5.651080200673101572e+00
5.651080201216780452e+00
5.651080201737955555e+00
5.651080202237555028e+00
5.651080202716474155e+00
5.651080203175568251e+00
5.651080203615657993e+00
5.651080204037530308e+00
5.651080204441939259e+00
5.651080204829607823e+00
5.651080205201229667e+00
5.651080205557468261e+00
5.651080205898959541e+00
5.651080206226316349e+00
5.651080206540121331e+00
5.651080206840936704e+00
5.651080207129302480e+00
5.651080207405730249e+00
5.651080207670715616e+00
5.651080207924731980e+00
5.651080208168233199e+00
5.651080208401657146e+00
5.651080208625417711e+00
5.651080208839916352e+00
5.651080209045535874e+00
5.651080209242644870e+00
5.651080209431594170e+00
5.651080209612723948e+00
5.651080209786353947e+00
5.651080209952797695e+00
5.651080210112352731e+00
5.651080210265303272e+00
5.651080210411922877e+00
5.651080210552473559e+00
5.651080210687205785e+00
5.651080210816362026e+00
5.651080210940171433e+00
5.651080211058856939e+00
5.651080211172630818e+00
5.651080211281693799e+00
5.651080211386241281e+00
5.651080211486463334e+00
5.651080211582537594e+00
5.651080211674633702e+00
5.651080211762918637e+00
5.651080211847549606e+00
5.651080211928676711e+00
5.651080212006446502e+00
5.651080212080996645e+00
5.651080212152462146e+00
5.651080212220970012e+00
5.651080212286640148e+00
5.651080212349593346e+00
5.651080212409941517e+00
5.651080212467789465e+00
5.651080212523245550e+00
5.651080212576405692e+00
5.651080212627364929e+00
5.651080212676215631e+00
5.651080212723044838e+00
5.651080212767936040e+00
5.651080212810965619e+00
5.651080212852217066e+00
5.651080212891761434e+00
5.651080212929668889e+00
5.651080212966006044e+00
5.651080213000840402e+00
5.651080213034232358e+00
5.651080213066241420e+00
5.651080213096927984e+00
5.651080213126341789e+00
5.651080213154540566e+00
5.651080213181570500e+00
5.651080213207482217e+00
5.651080213232321015e+00
5.651080213256133078e+00
5.651080213278957487e+00
5.651080213300839539e+00
5.651080213321814760e+00
5.651080213341922232e+00
5.651080213361195703e+00
5.651080213379673367e+00
5.651080213397387197e+00
5.651080213414365616e+00
5.651080213430642374e+00
5.651080213446244116e+00
5.651080213461201929e+00
5.651080213475540681e+00
5.651080213489284354e+00
5.651080213502460481e+00
5.651080213515090378e+00
5.651080213527198026e+00
5.651080213538802965e+00
5.651080213549931841e+00
5.651080213560597088e+00
5.651080213570820909e+00
5.651080213580621958e+00
5.651080213590015333e+00
5.651080213599024127e+00
5.651080213607657221e+00
5.651080213615933268e+00
5.651080213623866477e+00
5.651080213631473725e+00
5.651080213638763006e+00
5.651080213645752082e+00
5.651080213652453388e+00
5.651080213658874030e+00
5.651080213665030882e+00
5.651080213670933716e+00
5.651080213676589636e+00
5.651080213682012854e+00
5.651080213687213138e+00
5.651080213692195819e+00
5.651080213696973331e+00
5.651080213701552779e+00
5.651080213705943933e+00
5.651080213710153011e+00
5.651080213714186229e+00
5.651080213718053358e+00
5.651080213721760614e+00
5.651080213725313328e+00
5.651080213728720381e+00
5.651080213731987101e+00
5.651080213735117930e+00
5.651080213738119085e+00
5.651080213740995006e+00
5.651080213743752800e+00
5.651080213746396019e+00
5.651080213748929992e+00
5.651080213751359160e+00
5.651080213753687964e+00
5.651080213755919956e+00
5.651080213758059578e+00
5.651080213760112159e+00
5.651080213762078586e+00
5.651080213763964188e+00
5.651080213765770743e+00
5.651080213767504468e+00
5.651080213769165361e+00
5.651080213770755201e+00
5.651080213772281979e+00
5.651080213773743921e+00
5.651080213775147243e+00
5.651080213776491057e+00
5.651080213777778916e+00
5.651080213779015260e+00
5.651080213780199202e+00
5.651080213781332517e+00
5.651080213782421424e+00
5.651080213783465922e+00
5.651080213784465123e+00
5.651080213785422579e+00
5.651080213786342732e+00
5.651080213787222917e+00
5.651080213788068463e+00
5.651080213788876705e+00
5.651080213789652973e+00
5.651080213790397266e+00
5.651080213791108697e+00
5.651080213791793483e+00
5.651080213792448959e+00
5.651080213793076901e+00
5.651080213793679086e+00
5.651080213794257290e+00
5.651080213794808849e+00
5.651080213795340867e+00
5.651080213795848906e+00
5.651080213796335627e+00
5.651080213796803697e+00
5.651080213797251339e+00
5.651080213797680329e+00
5.651080213798092444e+00
5.651080213798486795e+00
5.651080213798865159e+00
5.651080213799227536e+00
5.651080213799575702e+00
5.651080213799906993e+00
5.651080213800227625e+00
5.651080213800534935e+00
5.651080213800828034e+00
5.651080213801108698e+00
5.651080213801379593e+00
5.651080213801636276e+00
5.651080213801884966e+00
5.651080213802122998e+00
5.651080213802350372e+00
5.651080213802569752e+00
5.651080213802776697e+00
5.651080213802979202e+00
5.651080213803171048e+00
5.651080213803355790e+00
5.651080213803532537e+00
5.651080213803701291e+00
5.651080213803863828e+00
5.651080213804020147e+00
5.651080213804169361e+00
5.651080213804311470e+00
5.651080213804450025e+00
5.651080213804581476e+00
5.651080213804706709e+00
5.651080213804827501e+00
5.651080213804942964e+00
5.651080213805053987e+00
5.651080213805160568e+00
5.651080213805262709e+00
5.651080213805359520e+00
5.651080213805455443e+00
5.651080213805545149e+00
5.651080213805630414e+00
5.651080213805713015e+00
5.651080213805792951e+00
5.651080213805867558e+00
5.651080213805940389e+00
5.651080213806010555e+00
5.651080213806077168e+00
5.651080213806141117e+00
5.651080213806203290e+00
5.651080213806262798e+00
5.651080213806317865e+00
5.651080213806371155e+00
5.651080213806423558e+00
5.651080213806475072e+00
5.651080213806521257e+00
5.651080213806568331e+00
5.651080213806610963e+00
5.651080213806652708e+00
5.651080213806691788e+00
5.651080213806733532e+00
5.651080213806769059e+00
5.651080213806804586e+00
5.651080213806838337e+00
5.651080213806872088e+00
5.651080213806902286e+00
5.651080213806931596e+00
5.651080213806960018e+00
5.651080213806988439e+00
5.651080213807015085e+00
5.651080213807039954e+00
5.651080213807063934e+00
5.651080213807087915e+00
5.651080213807110120e+00
5.651080213807131436e+00
5.651080213807151864e+00
5.651080213807171404e+00
5.651080213807191832e+00
5.651080213807207819e+00
5.651080213807225583e+00
5.651080213807242458e+00
5.651080213807257557e+00
5.651080213807274433e+00
5.651080213807288644e+00
5.651080213807302854e+00
5.651080213807315289e+00
5.651080213807327723e+00
5.651080213807341046e+00
5.651080213807351704e+00
5.651080213807363251e+00
5.651080213807373021e+00
5.651080213807384567e+00
5.651080213807394337e+00
5.651080213807404107e+00
5.651080213807413877e+00
5.651080213807423647e+00
5.651080213807430752e+00
5.651080213807438746e+00
5.651080213807446739e+00
5.651080213807454733e+00
5.651080213807461838e+00
5.651080213807467167e+00
5.651080213807474273e+00
5.651080213807480490e+00
5.651080213807486707e+00
5.651080213807492036e+00
5.651080213807498254e+00
5.651080213807503583e+00
5.651080213807508912e+00
5.651080213807512465e+00
5.651080213807517794e+00
5.651080213807523123e+00
5.651080213807525787e+00
5.651080213807530228e+00
5.651080213807534669e+00
5.651080213807539110e+00
5.651080213807541774e+00
5.651080213807545327e+00
5.651080213807547992e+00
5.651080213807553321e+00
5.651080213807555097e+00
5.651080213807557762e+00
5.651080213807561314e+00
5.651080213807563091e+00
5.651080213807565755e+00
5.651080213807569308e+00
5.651080213807571972e+00
5.651080213807572861e+00
5.651080213807575525e+00
5.651080213807577302e+00
5.651080213807579966e+00
5.651080213807581742e+00
5.651080213807583519e+00
5.651080213807584407e+00
5.651080213807587072e+00
5.651080213807589736e+00
5.651080213807589736e+00
5.651080213807591512e+00
5.651080213807592401e+00
5.651080213807593289e+00
5.651080213807595065e+00
5.651080213807596841e+00
5.651080213807597730e+00
5.651080213807599506e+00
5.651080213807599506e+00
5.651080213807601282e+00
5.651080213807601282e+00
5.651080213807603947e+00
5.651080213807604835e+00
5.651080213807604835e+00
5.651080213807605723e+00
5.651080213807605723e+00
5.651080213807607500e+00
5.651080213807607500e+00
5.651080213807609276e+00
5.651080213807609276e+00
5.651080213807609276e+00
5.651080213807611052e+00
5.651080213807611052e+00
5.651080213807611941e+00
5.651080213807612829e+00
5.651080213807611941e+00
5.651080213807613717e+00
5.651080213807613717e+00
5.651080213807614605e+00
5.651080213807615493e+00
5.651080213807614605e+00
5.651080213807616381e+00
5.651080213807616381e+00
5.651080213807617270e+00
5.651080213807617270e+00
5.651080213807617270e+00
5.651080213807618158e+00
5.651080213807619046e+00
5.651080213807619046e+00
5.651080213807619046e+00
5.651080213807619046e+00
5.651080213807619046e+00
5.651080213807619934e+00
5.651080213807619934e+00
5.651080213807619934e+00
5.651080213807620822e+00
5.651080213807620822e+00
5.651080213807619934e+00
5.651080213807620822e+00
5.651080213807620822e+00
5.651080213807620822e+00
5.651080213807619934e+00
5.651080213807620822e+00
5.651080213807621710e+00
5.651080213807621710e+00
5.651080213807621710e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807623487e+00
5.651080213807622599e+00
5.651080213807624375e+00
5.651080213807623487e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807623487e+00
5.651080213807624375e+00
5.651080213807622599e+00
5.651080213807624375e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807624375e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807624375e+00
5.651080213807625263e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807624375e+00
5.651080213807625263e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807626151e+00
5.651080213807625263e+00
5.651080213807625263e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807625263e+00
5.651080213807624375e+00
5.651080213807624375e+00


==> data/minmax/avg_m=3.txt <==
4.963764992859079683e+00
5.009724201052143222e+00
5.051610410803599294e+00
5.089708911831228200e+00
5.124384921499411050e+00
5.156020831918896263e+00
5.184978431092847728e+00
5.211581038640575869e+00
5.236108372695938762e+00
5.258798310821743982e+00
5.279851716855067600e+00
5.299438145007052015e+00
5.317701320056642977e+00
5.334763931715897023e+00
5.350731621792517601e+00
5.365696204960160642e+00
5.379738227985495946e+00
5.392928986511881462e+00
5.405332110125135259e+00
5.417004809736761572e+00
5.427998863303583832e+00
5.438361399592798406e+00
5.448135526111579807e+00
5.457360836507645807e+00
5.466073824376406876e+00
5.474308224031092962e+00
5.482095293968954230e+00
5.489464055127614373e+00
5.496441493274346612e+00
5.503052732780438383e+00
5.509321187433775968e+00
5.515268692710563414e+00
5.520915622971328318e+00
5.526280996300799941e+00
5.531382569127137216e+00
5.536236922297862684e+00
5.540859539929924082e+00
5.545264882069558254e+00
5.549466451977279391e+00
5.553476858682100392e+00
5.557307875316630508e+00
5.560970493642846790e+00
5.564474975100681675e+00
5.567830898652628591e+00
5.571047205653199441e+00
5.574132241938863253e+00
5.577093797309358614e+00
5.579939142552749587e+00
5.582675064152864408e+00
5.585307896807260697e+00
5.587843553875872615e+00
5.590287555874040137e+00
5.592645057118400764e+00
5.594920870629512599e+00
5.597119491390963653e+00
5.599245118060840909e+00
5.601301673227649935e+00
5.603292822299122733e+00
5.605221991108509272e+00
5.607092382319391000e+00
5.608906990706152840e+00
5.610668617383613110e+00
5.612379883055520935e+00
5.614043240347944774e+00
5.615660985289915530e+00
5.617235268000116299e+00
5.618768102634845718e+00
5.620261376649209772e+00
5.621716859420047285e+00
5.623136210276063807e+00
5.624520985977548904e+00
5.625872647685175920e+00
5.627192567454612160e+00
5.628482034291072189e+00
5.629742259795496473e+00
5.630974383431601282e+00
5.632179477441034976e+00
5.633358551431650874e+00
5.634512556662038207e+00
5.635642390043747341e+00
5.636748897880804243e+00
5.637832879364708560e+00
5.638895089841573949e+00
5.639936243866771726e+00
5.640957018061209638e+00
5.641958053782230920e+00
5.642939959621074308e+00
5.643903313737895999e+00
5.644848666044452123e+00
5.645776540243777397e+00
5.646687435735442406e+00
5.647581829394302311e+00
5.648460177230091972e+00
5.649322915934633649e+00
5.650170464322973984e+00
5.651003224674314040e+00
5.651821583978157371e+00
5.652625915090874642e+00
5.653416577807404586e+00
5.654193919852643191e+00
5.654958277796805710e+00
5.655709977898763618e+00
5.656449336881246737e+00
5.657176662641533404e+00
5.657892254901181417e+00
5.658596405798122397e+00
5.659289400424365013e+00
5.659971517312468059e+00
5.660643028873698412e+00
5.661304201790898993e+00
5.661955297368772122e+00
5.662596571844398241e+00
5.663228276660563054e+00
5.663850658704493668e+00
5.664463960514463103e+00
5.665068420456708331e+00
5.665664272874888496e+00
5.666251748214439665e+00
5.666831073123921314e+00
5.667402470535434666e+00
5.667966159726166353e+00
5.668522356362915460e+00
5.669071272531486017e+00
5.669613116752677762e+00
5.670148093986546733e+00
5.670676405626502437e+00
5.671198249484787013e+00
5.671713819770678455e+00
5.672223307062806974e+00
5.672726898276788887e+00
5.673224776629322008e+00
5.673717121599890945e+00
5.674204108890961606e+00
5.674685910387685439e+00
5.675162694117874551e+00
5.675634624213023116e+00
5.676101860871098026e+00
5.676564560321652131e+00
5.677022874793832052e+00
5.677476952487785944e+00
5.677926937549843345e+00
5.678372970051834834e+00
5.678815185974886326e+00
5.679253717197878970e+00
5.679688691490820673e+00
5.680120232513260703e+00
5.680548459817816642e+00
5.680973488858970910e+00
5.681395431007042696e+00
5.681814393567442778e+00
5.682230479805064682e+00
5.682643788973855692e+00
5.683054416351353666e+00
5.683462453278161242e+00
5.683867987202177119e+00
5.684271101727405906e+00
5.684671876667219514e+00
5.685070388101832073e+00
5.685466708439774308e+00
5.685860906483236832e+00
5.686253047496910185e+00
5.686643193280240816e+00
5.687031402242747724e+00
5.687417729482222128e+00
5.687802226865529498e+00
5.688184943111776803e+00
5.688565923877596298e+00
5.688945211844289140e+00
5.689322846806571299e+00
5.689698865762702340e+00
5.690073303005729777e+00
5.690446190215604716e+00
5.690817556551967193e+00
5.691187428747317867e+00
5.691555831200410864e+00
5.691922786069604001e+00
5.692288313365969188e+00
5.692652431045975625e+00
5.693015155103529068e+00
5.693376499661185974e+00
5.693736477060369339e+00
5.694095097950400586e+00
5.694452371376219624e+00
5.694808304864588777e+00
5.695162904508700663e+00
5.695516175050995500e+00
5.695868119964113241e+00
5.696218741529852636e+00
5.696568040916005771e+00
5.696916018251035219e+00
5.697262672696449037e+00
5.697608002516838965e+00
5.697952005147506327e+00
5.698294677259617913e+00
5.698636014822860751e+00
5.698976013165549581e+00
5.699314667032163939e+00
5.699651970638305976e+00
5.699987917723065678e+00
5.700322501598789060e+00
5.700655715198279516e+00
5.700987551119429675e+00
5.701318001667307733e+00
5.701647058893756892e+00
5.701974714634519437e+00
5.702300960543945862e+00
5.702625788127322792e+00
5.702949188770936040e+00
5.703271153769829738e+00
5.703591674353444496e+00
5.703910741709117715e+00
5.704228347003571287e+00
5.704544481402463951e+00
5.704859136088062499e+00
5.705172302275161478e+00
5.705483971225296713e+00
5.705794134259393857e+00
5.706102782768885717e+00
5.706409908225436034e+00
5.706715502189365630e+00
5.707019556316838660e+00
5.707322062365936866e+00
5.707623012201696433e+00
5.707922397800222925e+00
5.708220211251952669e+00
5.708516444764162756e+00
5.708811090662819332e+00
5.709104141393840592e+00
5.709395589523888148e+00
5.709685427740715191e+00
5.709973648853215344e+00
5.710260245791185518e+00
5.710545211604917348e+00
5.710828539464689158e+00
5.711110222660172653e+00
5.711390254599876926e+00
5.711668628810647519e+00
5.711945338937296945e+00
5.712220378742392413e+00
5.712493742106267369e+00
5.712765423027282630e+00
5.713035415622384150e+00
5.713303714127971666e+00
5.713570312901130599e+00
5.713835206421221002e+00
5.714098389291864422e+00
5.714359856243333979e+00
5.714619602135349474e+00
5.714877621960296139e+00
5.715133910846857290e+00
5.715388464064067975e+00
5.715641277025761191e+00
5.715892345295437771e+00
5.716141664591470217e+00
5.716389230792726650e+00
5.716635039944492291e+00
5.716879088264724018e+00
5.717121372150584691e+00
5.717361888185244823e+00
5.717600633144898303e+00
5.717837604005966412e+00
5.718072797952446606e+00
5.718306212383389209e+00
5.718537844920409619e+00
5.718767693415256481e+00
5.718995755957329230e+00
5.719222030881162766e+00
5.719446516773768252e+00
5.719669212481845122e+00
5.719890117118767492e+00
5.720109230071331652e+00
5.720326551006207794e+00
5.720542079876054231e+00
5.720755816925231940e+00
5.720967762695116754e+00
5.721177918028928389e+00
5.721386284076038109e+00
5.721592862295777238e+00
5.721797654460611504e+00
5.722000662658733638e+00
5.722201889296011146e+00
5.722401337097249296e+00
5.722599009106773771e+00
5.722794908688278781e+00
5.722989039523957544e+00
5.723181405612878692e+00
5.723372011268578419e+00
5.723560861115929654e+00
5.723747960087191444e+00
5.723933313417311375e+00
5.724116926638458835e+00
5.724298805573782900e+00
5.724478956330427692e+00
5.724657385291819445e+00
5.724834099109221697e+00
5.725009104692610151e+00
5.725182409200870737e+00
5.725354020031366176e+00
5.725523944808894150e+00
5.725692191374075257e+00
5.725858767771218716e+00
5.726023682235702239e+00
5.726186943180898048e+00
5.726348559184723186e+00
5.726508538975835449e+00
5.726666891419548655e+00
5.726823625503504545e+00
5.726978750323162615e+00
5.727132275067178924e+00
5.727284209002705850e+00
5.727434561460702511e+00
5.727583341821281593e+00
5.727730559499182306e+00
5.727876223929418309e+00
5.728020344553142351e+00
5.728162930803816444e+00
5.728303992093731090e+00
5.728443537800926855e+00
5.728581577256554702e+00
5.728718119732789660e+00
5.728853174431260520e+00
5.728986750472133238e+00
5.729118856883807176e+00
5.729249502593340537e+00
5.729378696417604111e+00
5.729506447055195295e+00
5.729632763079171909e+00
5.729757652930609346e+00
5.729881124913026369e+00
5.730003187187667990e+00
5.730123847769704959e+00
5.730243114525328529e+00
5.730360995169755611e+00
5.730477497266167397e+00
5.730592628225529062e+00
5.730706395307375800e+00
5.730818805621441747e+00
5.730929866130222372e+00
5.731039583652369984e+00
5.731147964866972089e+00
5.731255016318614892e+00
5.731360744423268372e+00
5.731465155474912976e+00
5.731568255652883970e+00
5.731670051029917445e+00
5.731770547580804731e+00
5.731869751191664974e+00
5.731967667669742639e+00
5.732064302753713925e+00
5.732159662124411525e+00
5.732253751415972154e+00
5.732346576227262958e+00
5.732438142133634784e+00
5.732528454698861964e+00
5.732617519487256175e+00
5.732705342075865573e+00
5.732791928066735210e+00
5.732877283099156784e+00
5.732961412861834916e+00
5.733044323104936169e+00
5.733126019651974659e+00
5.733206508411439195e+00
5.733285795388177952e+00
5.733363886694415434e+00
5.733440788560434598e+00
5.733516507344804225e+00
5.733591049544179974e+00
5.733664421802592059e+00
5.733736630920207133e+00
5.733807683861518179e+00
5.733877587762967742e+00
5.733946349939929021e+00
5.734013977893048342e+00
5.734080479313952594e+00
5.734145862090267443e+00
5.734210134309953411e+00
5.734273304264940307e+00
5.734335380454079534e+00
5.734396371585386731e+00
5.734456286577577444e+00
5.734515134560927763e+00
5.734572924877423539e+00
5.734629667080238136e+00
5.734685370932557369e+00
5.734740046405736535e+00
5.734793703676833942e+00
5.734846353125525376e+00
5.734898005330438586e+00
5.734948671064894477e+00
5.734998361292143798e+00
5.735047087160056734e+00
5.735094859995342631e+00
5.735141691297302557e+00
5.735187592731167960e+00
5.735232576121030768e+00
5.735276653442411110e+00
5.735319836814515959e+00
5.735362138492160256e+00
5.735403570857459776e+00
5.735444146411264654e+00
5.735483877764410821e+00
5.735522777628786706e+00
5.735560858808275597e+00
5.735598134189585195e+00
5.735634616733006119e+00
5.735670319463117117e+00
5.735705255459484064e+00
5.735739437847355404e+00
5.735772879788408218e+00
5.735805594471545810e+00
5.735837595103788544e+00
5.735868894901266835e+00
5.735899507080345572e+00
5.735929444848916425e+00
5.735958721397835802e+00
5.735987349892555542e+00
5.736015343464984539e+00
5.736042715205520892e+00
5.736069478155369161e+00
5.736095645299060131e+00
5.736121229557245904e+00
5.736146243779759679e+00
5.736170700738950856e+00
5.736194613123278607e+00
5.736217993531225190e+00
5.736240854465481043e+00
5.736263208327419427e+00
5.736285067411886374e+00
5.736306443902271290e+00
5.736327349865892877e+00
5.736347797249664815e+00
5.736367797876082975e+00
5.736387363439488851e+00
5.736406505502634090e+00
5.736425235493536334e+00
5.736443564702610409e+00
5.736461504280098822e+00
5.736479065233763386e+00
5.736496258426842410e+00
5.736513094576283223e+00
5.736529584251232272e+00
5.736545737871768580e+00
5.736561565707877008e+00
5.736577077878666664e+00
5.736592284351811344e+00
5.736607194943214694e+00
5.736621819316876092e+00
5.736636166984967033e+00
5.736650247308112682e+00
5.736664069495846618e+00
5.736677642607240557e+00
5.736690975551724136e+00
5.736704077090053033e+00
5.736716955835435172e+00
5.736729620254793716e+00
5.736742078670187261e+00
5.736754339260349944e+00
5.736766410062346999e+00
5.736778298973357337e+00
5.736790013752554707e+00
5.736801562023100765e+00
5.736812951274218086e+00
5.736824188863358209e+00
5.736835282018450499e+00
5.736846237840214968e+00
5.736857063304552362e+00
5.736867765264994645e+00
5.736878350455198117e+00
5.736888825491507582e+00
5.736899196875548057e+00
5.736909470996858218e+00
5.736919654135567370e+00
5.736929752465089294e+00
5.736939772054858722e+00
5.736949718873055382e+00
5.736959598789392878e+00
5.736969417577876484e+00
5.736979180919588472e+00
5.736988894405486761e+00
5.736998563539191132e+00
5.737008193739770334e+00
5.737017790344536294e+00
5.737027358611820560e+00
5.737036903723740089e+00
5.737046430788961260e+00
5.737055944845447897e+00
5.737065450863175542e+00
5.737074953746850170e+00
5.737084458338595816e+00
5.737093969420615558e+00
5.737103491717840065e+00
5.737113029900532624e+00
5.737122588586887062e+00
5.737132172345586589e+00
5.737141785698328889e+00
5.737151433122328115e+00
5.737161119052780478e+00
5.737170847885304070e+00
5.737180623978318295e+00
5.737190451655432177e+00
5.737200335207752744e+00
5.737210278896181848e+00
5.737220286953666815e+00
5.737230363587410231e+00
5.737240512981050422e+00
5.737250739296790414e+00
5.737261046677486931e+00
5.737271439248703864e+00
5.737281921120724881e+00
5.737292496390507424e+00
5.737303169143614490e+00
5.737313943456084253e+00
5.737324823396266815e+00
5.737335813026607667e+00
5.737346916405385855e+00
5.737358137588407736e+00
5.737369480630650109e+00
5.737380949587854495e+00
5.737392548518075230e+00
5.737404281483163615e+00
5.737416152550229853e+00
5.737428165793014401e+00
5.737440325293234444e+00
5.737452635141869095e+00
5.737465099440373528e+00
5.737477722301867367e+00
5.737490507852227140e+00
5.737503460231152097e+00
5.737516583593152752e+00
5.737529882108479029e+00
5.737543359963985345e+00
5.737557021363941523e+00
5.737570870530753098e+00
5.737584911705637225e+00
5.737599149149223976e+00
5.737613587142068816e+00
5.737628229985107353e+00
5.737643082000036365e+00
5.737658147529607788e+00
5.737673430937848096e+00
5.737688936610197743e+00
5.737704668953549358e+00
5.737720632396231757e+00
5.737736831387875824e+00
5.737753270399207572e+00
5.737769953921730171e+00
5.737786886467330483e+00
5.737804072567769254e+00
5.737821516774085140e+00
5.737839223655869070e+00
5.737857197800472875e+00
5.737875443812065157e+00
5.737893966310601890e+00
5.737912769930664680e+00
5.737931859320206662e+00
5.737951239139138515e+00
5.737970914057827443e+00
5.737990888755446051e+00
5.738011167918194211e+00
5.738031756237402803e+00
5.738052658407481132e+00
5.738073879123737342e+00
5.738095423080060264e+00
5.738117294966447623e+00
5.738139499466387683e+00
5.738162041254102341e+00
5.738184924991632130e+00
5.738208155325758675e+00
5.738231736884779721e+00
5.738255674275126950e+00
5.738279972077816815e+00
5.738304634844743291e+00
5.738329667094797415e+00
5.738355073309840293e+00
5.738380857930478030e+00
5.738407025351710544e+00
5.738433579918369887e+00
5.738460525920425326e+00
5.738487867588084157e+00
5.738515609086755731e+00
5.738543754511836958e+00
5.738572307883314849e+00
5.738601273140227832e+00
5.738630654134944109e+00
5.738660454627292573e+00
5.738690678278517865e+00
5.738721328645098652e+00
5.738752409172393598e+00
5.738783923188155001e+00
5.738815873895891428e+00
5.738848264368093588e+00
5.738881097539321630e+00
5.738914376199180545e+00
5.738948102985154343e+00
5.738982280375357625e+00
5.739016910681153050e+00
5.739051996039695958e+00
5.739087538406396405e+00
5.739123539547277275e+00
5.739160001031317293e+00
5.739196924222691010e+00
5.739234310273016781e+00
5.739272160113534582e+00
5.739310474447311350e+00
5.739349253741428569e+00
5.739388498219189394e+00
5.739428207852354191e+00
5.739468382353439146e+00
5.739509021168085923e+00
5.739550123467496157e+00
5.739591688140981418e+00
5.739633713788643732e+00
5.739676198714191102e+00
5.739719140917915574e+00
5.739762538089857813e+00
5.739806387603176852e+00
5.739850686507746325e+00
5.739895431523999392e+00
5.739940619037043668e+00
5.739986245091065697e+00
5.740032305384067612e+00
5.740078795262914646e+00
5.740125709718773450e+00
5.740173043382911899e+00
5.740220790522921668e+00
5.740268945039357362e+00
5.740317500462835731e+00
5.740366449951609162e+00
5.740415786289619682e+00
5.740465501885092969e+00
5.740515588769637745e+00
5.740566038597935794e+00
5.740616842647972007e+00
5.740667991821867489e+00
5.740719476647340613e+00
5.740771287279764046e+00
5.740823413504863026e+00
5.740875844742095779e+00
5.740928570048643209e+00
5.740981578124132234e+00
5.741034857315989726e+00
5.741088395625513208e+00
5.741142180714625454e+00
5.741196199913332521e+00
5.741250440227867458e+00
5.741304888349548108e+00
5.741359530664309929e+00
5.741414353262954684e+00
5.741469341952059047e+00
5.741524482265567997e+00
5.741579759477052569e+00
5.741635158612614198e+00
5.741690664464417893e+00
5.741746261604861346e+00
5.741801934401308927e+00
5.741857667031426082e+00
5.741913443499046643e+00
5.741969247650570374e+00
5.742025063191844581e+00
5.742080873705527111e+00
5.742136662668837488e+00
5.742192413471758350e+00
5.742248109435538872e+00
5.742303733831565005e+00
5.742359269900465080e+00
5.742414700871490751e+00
5.742470009982062251e+00
5.742525180497489501e+00
5.742580195730778492e+00
5.742635039062510494e+00
5.742689693960726594e+00
5.742744144000780260e+00
5.742798372885117963e+00
5.742852364462906145e+00
5.742906102749504527e+00
5.742959571945704056e+00
5.743012756456700174e+00
5.743065640910725911e+00
5.743118210177342142e+00
5.743170449385322840e+00
5.743222343940050933e+00
5.743273879540462090e+00
5.743325042195411179e+00
5.743375818239494279e+00
5.743426194348234759e+00
5.743476157552624528e+00
5.743525695252978736e+00
5.743574795232091468e+00
5.743623445667606298e+00
5.743671635143665632e+00
5.743719352661729616e+00
5.743766587650587674e+00
5.743813329975530735e+00
5.743859569946689447e+00
5.743905298326483333e+00
5.743950506336202189e+00
5.743995185661722402e+00
5.744039328458311999e+00
5.744082927354567047e+00
5.744125975455439459e+00
5.744168466344410362e+00
5.744210394084764637e+00
5.744251753220007473e+00
5.744292538773420276e+00
5.744332746246792354e+00
5.744372371618314155e+00
5.744411411339672036e+00
5.744449862332358769e+00
5.744487721983235318e+00
5.744524988139347421e+00
5.744561659102048523e+00
5.744597733620432578e+00
5.744633210884130925e+00
5.744668090515497205e+00
5.744702372561193648e+00
5.744736057483253333e+00
5.744769146149605987e+00
5.744801639824149930e+00
5.744833540156353280e+00
5.744864849170476795e+00
5.744895569254415690e+00
5.744925703148199503e+00
5.744955253932218397e+00
5.744984225015161705e+00
5.745012620121761948e+00
5.745040443280323927e+00
5.745067698810110812e+00
5.745094391308619208e+00
5.745120525638741427e+00
5.745146106915912654e+00
5.745171140495184403e+00
5.745195631958358362e+00
5.745219587101114023e+00
5.745243011920225129e+00
5.745265912600848068e+00
5.745288295503953258e+00
5.745310167153863112e+00
5.745331534225977421e+00
5.745352403534674579e+00
5.745372782021405555e+00
5.745392676743033888e+00
5.745412094860381735e+00
5.745431043627061918e+00
5.745449530378555103e+00
5.745467562521574756e+00
5.745485147523734071e+00
5.745502292903492680e+00
5.745519006220431990e+00
5.745535295065845816e+00
5.745551167053646324e+00
5.745566629811611925e+00
5.745581690972948685e+00
5.745596358168205242e+00
5.745610639017525223e+00
5.745624541123215856e+00
5.745638072062678958e+00
5.745651239381659892e+00
5.745664050587846461e+00
5.745676513144784003e+00
5.745688634466128875e+00
5.745700421910219013e+00
5.745711882774967805e+00
5.745723024293070580e+00
5.745733853627515764e+00
5.745744377867398001e+00
5.745754604024034151e+00
5.745764539027339524e+00
5.745774189722530068e+00
5.745783562867047500e+00
5.745792665127771315e+00
5.745801503078499017e+00
5.745810083197643969e+00
5.745818411866189024e+00
5.745826495365878195e+00
5.745834339877602837e+00
5.745841951480032961e+00
5.745849336148415532e+00
5.745856499753612567e+00
5.745863448061275136e+00
5.745870186731244722e+00
5.745876721317081604e+00
5.745883057265785965e+00
5.745889199917641577e+00
5.745895154506245994e+00
5.745900926158630462e+00
5.745906519895537024e+00
5.745911940631817316e+00
5.745917193176927285e+00
5.745922282235550682e+00
5.745927212408299845e+00
5.745931988192533701e+00
5.745936613983235297e+00
5.745941094074000333e+00
5.745945432658056795e+00
5.745949633829413372e+00
5.745953701584000761e+00
5.745957639820925777e+00
5.745961452343744114e+00
5.745965142861798824e+00
5.745968714991589898e+00
5.745972172258177579e+00
5.745975518096633650e+00
5.745978755853507813e+00
5.745981888788323388e+00
5.745984920075096980e+00
5.745987852803868812e+00
5.745990689982251709e+00
5.745993434536993405e+00
5.745996089315544175e+00
5.745998657087618255e+00
5.746001140546781905e+00
5.746003542312023704e+00
5.746005864929320417e+00
5.746008110873217944e+00
5.746010282548380310e+00
5.746012382291145748e+00
5.746014412371074798e+00
5.746016374992474418e+00
5.746018272295924767e+00
5.746020106359770452e+00
5.746021879201620663e+00
5.746023592779808453e+00
5.746025248994854451e+00
5.746026849690892391e+00
5.746028396657085757e+00
5.746029891629024000e+00
5.746031336290094771e+00
5.746032732272825072e+00
5.746034081160226847e+00
5.746035384487086617e+00
5.746036643741259553e+00
5.746037860364920924e+00
5.746039035755812208e+00
5.746040171268442798e+00
5.746041268215274833e+00
5.746042327867908917e+00
5.746043351458200554e+00
5.746044340179388143e+00
5.746045295187183655e+00
5.746046217600833117e+00
5.746047108504176215e+00
5.746047968946648155e+00
5.746048799944294849e+00
5.746049602480727714e+00
5.746050377508087337e+00
5.746051125947971627e+00
5.746051848692329322e+00
5.746052546604351718e+00
5.746053220519327098e+00
5.746053871245486278e+00
5.746054499564811735e+00
5.746055106233836973e+00
5.746055691984417457e+00
5.746056257524496225e+00
5.746056803538828639e+00
5.746057330689692044e+00
5.746057839617592755e+00
5.746058330941936632e+00
5.746058805261684554e+00
5.746059263156000796e+00
5.746059705184860533e+00
5.746060131889659139e+00
5.746060543793805486e+00
5.746060941403281497e+00
5.746061325207206139e+00
5.746061695678361225e+00
5.746062053273718995e+00
5.746062398434953700e+00
5.746062731588924777e+00
5.746063053148153799e+00
5.746063363511296096e+00
5.746063663063578630e+00
5.746063952177244971e+00
5.746064231211970075e+00
5.746064500515275952e+00
5.746064760422924245e+00
5.746065011259299027e+00
5.746065253337789613e+00
5.746065486961141389e+00
5.746065712421814631e+00
5.746065930002313138e+00
5.746066139975523512e+00
5.746066342605031352e+00
5.746066538145425007e+00
5.746066726842599337e+00
5.746066908934041706e+00
5.746067084649114420e+00
5.746067254209327402e+00
5.746067417828595758e+00
5.746067575713497355e+00
5.746067728063517954e+00
5.746067875071292796e+00
5.746068016922830424e+00
5.746068153797740052e+00
5.746068285869448289e+00
5.746068413305400746e+00
5.746068536267276983e+00
5.746068654911172580e+00
5.746068769387796316e+00
5.746068879842647803e+00
5.746068986416200453e+00
5.746069089244063122e+00
5.746069188457159527e+00
5.746069284181870351e+00
5.746069376540204665e+00
5.746069465649933150e+00
5.746069551624750638e+00
5.746069634574400453e+00
5.746069714604817413e+00
5.746069791818253947e+00
5.746069866313414209e+00
5.746069938185561554e+00
5.746070007526651757e+00
5.746070074425434271e+00
5.746070138967577456e+00
5.746070201235759178e+00
5.746070261309774274e+00
5.746070319266641135e+00
5.746070375180685197e+00
5.746070429123646406e+00
5.746070481164757382e+00
5.746070531370831347e+00
5.746070579806350054e+00
5.746070626533541059e+00
5.746070671612459435e+00
5.746070715101056159e+00
5.746070757055259826e+00
5.746070797529040597e+00
5.746070836574479479e+00
5.746070874241832271e+00
5.746070910579598845e+00
5.746070945634579097e+00
5.746070979451928906e+00
5.746071012075230300e+00
5.746071043546529644e+00
5.746071073906398041e+00
5.746071103193993501e+00
5.746071131447090252e+00
5.746071158702138248e+00
5.746071184994317349e+00
5.746071210357561299e+00
5.746071234824611018e+00
5.746071258427070561e+00
5.746071281195421321e+00
5.746071303159080657e+00
5.746071324346428533e+00
5.746071344784845714e+00
5.746071364500756395e+00
5.746071383519650411e+00
5.746071401866121420e+00
5.746071419563902438e+00
5.746071436635881824e+00
5.746071453104154791e+00
5.746071468990029629e+00
5.746071484314067668e+00
5.746071499096105484e+00
5.746071513355282434e+00
5.746071527110064636e+00
5.746071540378263620e+00
5.746071553177068303e+00
5.746071565523059199e+00
5.746071577432230626e+00
5.746071588920019124e+00
5.746071600001309676e+00
5.746071610690469456e+00
5.746071621001354934e+00
5.746071630947334086e+00
5.746071640541304149e+00
5.746071649795707614e+00
5.746071658722548214e+00
5.746071667333408683e+00
5.746071675639456977e+00
5.746071683651468476e+00
5.746071691379844637e+00
5.746071698834613883e+00
5.746071706025448478e+00
5.746071712961688505e+00
5.746071719652332987e+00
5.746071726106072752e+00
5.746071732331285098e+00
5.746071738336056001e+00
5.746071744128182779e+00
5.746071749715188304e+00
5.746071755104329881e+00
5.746071760302609910e+00
5.746071765316779434e+00
5.746071770153355018e+00
5.746071774818619637e+00
5.746071779318638661e+00
5.746071783659257193e+00
5.746071787846118717e+00
5.746071791884665103e+00
5.746071795780146374e+00
5.746071799537623370e+00
5.746071803161987290e+00
5.746071806657945480e+00
5.746071810030046301e+00
5.746071813282673801e+00
5.746071816420057488e+00
5.746071819446278539e+00


==> data/minmax/avg_m=4.txt <==
q
5.159930984530506137e+00
5.199305582077031751e+00
5.233345395461880045e+00
5.263431456910694806e+00
5.290443963850524511e+00
5.314938967684421200e+00
5.337297065064489310e+00
5.357801789380626012e+00
5.376677807443327239e+00
5.394110193499313866e+00
5.410255032305194334e+00
5.425245904352028248e+00
5.439198267510728435e+00
5.452212654530098845e+00
5.464377131022791545e+00
5.475769247319812294e+00
5.486457619344461634e+00
5.496503224895223916e+00
5.505960475340980764e+00
5.514878106992216367e+00
5.523299926118569125e+00
5.531265434340988385e+00
5.538810355765176219e+00
5.545967083120148189e+00
5.552765056957072787e+00
5.559231089415287208e+00
5.565389642013625071e+00
5.571263065260824376e+00
5.576871806514319907e+00
5.582234591390030864e+00
5.587368583090503549e+00
5.592289523240337346e+00
5.597011857169511551e+00
5.601548846046551233e+00
5.605912667817639417e+00
5.610114508540895883e+00
5.614164645405354648e+00
5.618072522481284636e+00
5.621846820053406191e+00
5.625495518233227799e+00
5.629025955424205918e+00
5.632444882117448870e+00
5.635758510421288392e+00
5.638972559670504481e+00
5.642092298416608642e+00
5.645122583066576105e+00
5.648067893410950724e+00
5.650932365261473578e+00
5.653719820401869711e+00
5.656433794041756613e+00
5.659077559952137904e+00
5.661654153450747629e+00
5.664166392396252192e+00
5.666616896341771792e+00
5.669008103989789937e+00
5.671342289082629939e+00
5.673621574854766259e+00
5.675847947165559404e+00
5.678023266423521953e+00
5.680149278405744795e+00
5.682227624069058791e+00
5.684259848442447804e+00
5.686247408683585469e+00
5.688191681375977637e+00
5.690093969137019592e+00
5.691955506601610537e+00
5.693777465840417662e+00
5.695560961266898481e+00
5.697307054082378031e+00
5.699016756304104092e+00
5.700691034417121550e+00
5.702330812687052664e+00
5.703936976167420347e+00
5.705510373431996740e+00
5.707051819059735465e+00
5.708562095897226740e+00
5.710041957121174683e+00
5.711492128121223644e+00
5.712913308221411413e+00
5.714306172256732097e+00
5.715671372019611951e+00
5.717009537589575530e+00
5.718321278558025078e+00
5.719607185158761986e+00
5.720867829313786679e+00
5.722103765602820857e+00
5.723315532164116703e+00
5.724503651533186854e+00
5.725668631425432586e+00
5.726810965467795000e+00
5.727931133884114345e+00
5.729029604138139220e+00
5.730106831537784551e+00
5.731163259803671473e+00
5.732199321604663389e+00
5.733215439062738561e+00
5.734212024229234927e+00
5.735189479534234636e+00
5.736148198210663907e+00
5.737088564694444059e+00
5.738010955001888291e+00
5.738915737085411806e+00
5.739803271168488763e+00
5.740673910060722918e+00
5.741527999453786002e+00
5.742365878198988582e+00
5.743187878567125537e+00
5.743994326491276503e+00
5.744785541793174133e+00
5.745561838393779652e+00
5.746323524508651026e+00
5.747070902828733452e+00
5.747804270687205452e+00
5.748523920212928573e+00
5.749230138471232543e+00
5.749923207592562591e+00
5.750603404889693238e+00
5.751271002964129408e+00
5.751926269802346781e+00
5.752569468862509972e+00
5.753200859152342694e+00
5.753820695298760057e+00
5.754429227609955788e+00
5.755026702130529692e+00
5.755613360690322367e+00
5.756189440947543368e+00
5.756755176426807452e+00
5.757310796552658871e+00
5.757856526679146825e+00
5.758392588115989419e+00
5.758919198151867036e+00
5.759436570075317618e+00
5.759944913193711713e+00
5.760444432850777119e+00
5.760935330443061275e+00
5.761417803435732843e+00
5.761892045378099070e+00
5.762358245919154243e+00
5.762816590823488738e+00
5.763267261987819801e+00
5.763710437458401614e+00
5.764146291449558035e+00
5.764574994363504956e+00
5.764996712811678137e+00
5.765411609637665968e+00
5.765819843941931033e+00
5.766221571108364863e+00
5.766616942832811787e+00
5.767006107153588523e+00
5.767389208484052787e+00
5.767766387647247583e+00
5.768137781912630047e+00
5.768503525034871515e+00
5.768863747294714628e+00
5.769218575541837701e+00
5.769568133239703300e+00
5.769912540512298627e+00
5.770251914192744636e+00
5.770586367873637101e+00
5.770916011959103642e+00
5.771240953718415945e+00
5.771561297341121666e+00
5.771877143993545012e+00
5.772188591876568964e+00
5.772495736284602330e+00
5.772798669665590410e+00
5.773097481681970677e+00
5.773392259272461580e+00
5.773683086714552992e+00
5.773970045687589092e+00
5.774253215336338840e+00
5.774532672334909300e+00
5.774808490950926299e+00
5.775080743109823445e+00
5.775349498459187991e+00
5.775614824432991234e+00
5.775876786315657263e+00
5.776135447305821735e+00
5.776390868579727389e+00
5.776643109354116845e+00
5.776892226948568521e+00
5.777138276847161080e+00
5.777381312759418464e+00
5.777621386680415583e+00
5.777858548950011830e+00
5.778092848311109364e+00
5.778324331966897986e+00
5.778553045637012886e+00
5.778779033612548410e+00
5.779002338809897665e+00
5.779223002823338007e+00
5.779441065976353542e+00
5.779656567371650233e+00
5.779869544939804982e+00
5.780080035486570900e+00
5.780288074738770376e+00
5.780493697388779495e+00
5.780696937137595803e+00
5.780897826736450362e+00
5.781096398026990713e+00
5.781292681980014336e+00
5.781486708732768598e+00
5.781678507624785190e+00
5.781868107232317477e+00
5.782055535401338986e+00
5.782240819279147459e+00
5.782423985344582462e+00
5.782605059436883188e+00
5.782784066783195343e+00
5.782961032024786618e+00
5.783135979241958324e+00
5.783308931977701128e+00
5.783479913260151761e+00
5.783648945623835580e+00
5.783816051129777591e+00
5.783981251384486377e+00
5.784144567557869543e+00
5.784306020400117987e+00
5.784465630257579427e+00
5.784623417087693120e+00
5.784779400473007982e+00
5.784933599634324075e+00
5.785086033443017861e+00
5.785236720432573421e+00
5.785385678809372045e+00
5.785532926462787273e+00
5.785678480974617344e+00
5.785822359627895928e+00
5.785964579415140641e+00
5.786105157046049996e+00
5.786244108954713639e+00
5.786381451306360724e+00
5.786517200003696182e+00
5.786651370692835528e+00
5.786783978768917258e+00
5.786915039381369752e+00
5.787044567438927700e+00
5.787172577614382085e+00
5.787299084349108114e+00
5.787424101857416403e+00
5.787547644130730085e+00
5.787669724941629568e+00
5.787790357847780065e+00
5.787909556195781846e+00
5.788027333124928120e+00
5.788143701570950483e+00
5.788258674269696868e+00
5.788372263760821035e+00
5.788484482391467623e+00
5.788595342319973192e+00
5.788704855519596570e+00
5.788813033782290951e+00
5.788919888722522167e+00
5.789025431781148257e+00
5.789129674229365641e+00
5.789232627172721024e+00
5.789334301555202345e+00
5.789434708163403442e+00
5.789533857630781100e+00
5.789631760441979580e+00
5.789728426937240435e+00
5.789823867316901129e+00
5.789918091645953169e+00
5.790011109858701488e+00
5.790102931763467353e+00
5.790193567047380085e+00
5.790283025281209639e+00
5.790371315924277340e+00
5.790458448329387053e+00
5.790544431747823850e+00
5.790629275334367776e+00
5.790712988152333374e+00
5.790795579178638519e+00
5.790877057308856379e+00
5.790957431362291352e+00
5.791036710087015038e+00
5.791114902164907541e+00
5.791192016216637484e+00
5.791268060806623375e+00
5.791343044447925692e+00
5.791416975607085682e+00
5.791489862708884218e+00
5.791561714141025163e+00
5.791632538258715712e+00
5.791702343389152574e+00
5.791771137835889149e+00
5.791838929883089016e+00
5.791905727799642634e+00
5.791971539843143724e+00
5.792036374263732412e+00
5.792100239307766962e+00
5.792163143221334742e+00
5.792225094253617534e+00
5.792286100660048120e+00
5.792346170705313213e+00
5.792405312666158324e+00
5.792463534833999006e+00
5.792520845517349137e+00
5.792577253044035146e+00
5.792632765763229941e+00
5.792687392047255912e+00
5.792741140293211188e+00
5.792794018924363186e+00
5.792846036391358311e+00
5.792897201173198951e+00
5.792947521778044617e+00
5.792997006743774158e+00
5.793045664638377445e+00
5.793093504060116139e+00
5.793140533637501477e+00
5.793186762029081116e+00
5.793232197923022575e+00
5.793276850036513714e+00
5.793320727114984692e+00
5.793363837931154947e+00
5.793406191283894557e+00
5.793447795996945260e+00
5.793488660917452293e+00
5.793528794914374558e+00
5.793568206876731352e+00
5.793606905711707888e+00
5.793644900342651560e+00
5.793682199706929659e+00
5.793718812753668068e+00
5.793754748441406477e+00
5.793790015735631904e+00
5.793824623606232294e+00
5.793858581024876386e+00
5.793891896962303889e+00
5.793924580385563239e+00
5.793956640255194301e+00
5.793988085522353337e+00
5.794018925125905994e+00
5.794049167989488325e+00
5.794078823018540270e+00
5.794107899097323156e+00
5.794136405085938080e+00
5.794164349817330972e+00
5.794191742094309205e+00
5.794218590686578629e+00
5.794244904327788603e+00
5.794270691712613441e+00
5.794295961493856062e+00
5.794320722279614699e+00
5.794344982630453167e+00
5.794368751056667044e+00
5.794392036015570291e+00
5.794414845908855582e+00
5.794437189080023032e+00
5.794459073811866645e+00
5.794480508324040713e+00
5.794501500770698144e+00
5.794522059238205181e+00
5.794542191742951154e+00
5.794561906229222181e+00
5.794581210567170793e+00
5.794600112550886806e+00
5.794618619896537481e+00
5.794636740240601824e+00
5.794654481138222124e+00
5.794671850061613227e+00
5.794688854398588163e+00
5.794705501451178797e+00
5.794721798434335547e+00
5.794737752474739878e+00
5.794753370609695864e+00
5.794768659786122100e+00
5.794783626859637771e+00
5.794798278593733087e+00
5.794812621659042762e+00
5.794826662632691416e+00
5.794840407997744691e+00
5.794853864142732291e+00
5.794867037361270512e+00
5.794879933851744269e+00
5.794892559717099267e+00
5.794904920964690120e+00
5.794917023506216402e+00
5.794928873157728866e+00
5.794940475639705824e+00
5.794951836577215687e+00
5.794962961500115917e+00
5.794973855843351451e+00
5.794984524947293991e+00
5.794994974058142567e+00
5.795005208328399604e+00
5.795015232817382511e+00
5.795025052491793005e+00
5.795034672226348604e+00
5.795044096804447875e+00
5.795053330918882750e+00
5.795062379172609468e+00
5.795071246079542604e+00
5.795079936065385517e+00
5.795088453468521195e+00
5.795096802540911085e+00
5.795104987449033906e+00
5.795113012274859976e+00
5.795120881016843306e+00
5.795128597590947450e+00
5.795136165831690889e+00
5.795143589493203962e+00
5.795150872250319551e+00
5.795158017699680641e+00
5.795165029360846098e+00
5.795171910677423099e+00
5.795178665018219100e+00
5.795185295678384918e+00
5.795191805880580027e+00
5.795198198776140508e+00
5.795204477446249669e+00
5.795210644903120212e+00
5.795216704091173732e+00
5.795222657888226436e+00
5.795228509106662429e+00
5.795234260494629197e+00
5.795239914737203790e+00
5.795245474457582091e+00
5.795250942218246770e+00
5.795256320522127247e+00
5.795261611813783631e+00
5.795266818480538262e+00
5.795271942853634783e+00
5.795276987209383890e+00
5.795281953770283323e+00
5.795286844706145857e+00
5.795291662135204191e+00
5.795296408125224730e+00
5.795301084694580496e+00
5.795305693813341819e+00
5.795310237404335041e+00
5.795314717344195010e+00
5.795319135464411353e+00
5.795323493552346328e+00
5.795327793352255341e+00
5.795332036566287925e+00
5.795336224855459406e+00
5.795340359840641220e+00
5.795344443103504162e+00
5.795348476187467845e+00
5.795352460598621747e+00
5.795356397806644466e+00
5.795360289245698127e+00
5.795364136315314774e+00
5.795367940381258798e+00
5.795371702776386691e+00
5.795375424801479269e+00
5.795379107726073009e+00
5.795382752789262959e+00
5.795386361200494107e+00
5.795389934140347421e+00
5.795393472761302789e+00
5.795396978188482429e+00
5.795400451520394292e+00
5.795403893829648823e+00
5.795407306163667727e+00
5.795410689545377636e+00
5.795414044973884238e+00
5.795417373425146401e+00
5.795420675852614778e+00
5.795423953187885502e+00
5.795427206341313919e+00
5.795430436202629210e+00
5.795433643641538346e+00
5.795436829508302523e+00
5.795439994634323355e+00
5.795443139832693547e+00
5.795446265898752003e+00
5.795449373610623844e+00
5.795452463729738213e+00
5.795455537001350521e+00
5.795458594155043386e+00
5.795461635905213349e+00
5.795464662951564705e+00
5.795467675979561584e+00
5.795470675660910231e+00
5.795473662653991553e+00
5.795476637604306092e+00
5.795479601144909232e+00
5.795482553896825095e+00
5.795485496469463982e+00
5.795488429461015834e+00
5.795491353458854356e+00
5.795494269039909163e+00
5.795497176771054804e+00
5.795500077209464251e+00
5.795502970902981943e+00
5.795505858390464837e+00
5.795508740202125253e+00
5.795511616859878146e+00
5.795514488877656412e+00
5.795517356761743955e+00
5.795520221011074113e+00
5.795523082117559177e+00
5.795525940566368384e+00
5.795528796836240559e+00
5.795531651399760342e+00
5.795534504723641511e+00
5.795537357269013867e+00
5.795540209491674588e+00
5.795543061842371557e+00
5.795545914767050277e+00
5.795548768707112330e+00
5.795551624099658738e+00
5.795554481377743095e+00
5.795557340970600713e+00
5.795560203303891100e+00
5.795563068799916451e+00
5.795565937877860563e+00
5.795568810953996675e+00
5.795571688441910396e+00
5.795574570752715537e+00
5.795577458295255724e+00
5.795580351476310454e+00
5.795583250700802047e+00
5.795586156371991038e+00
5.795589068891667139e+00
5.795591988660344640e+00
5.795594916077447145e+00
5.795597851541502976e+00
5.795600795450305931e+00
5.795603748201118677e+00
5.795606710190837951e+00
5.795609681816163317e+00
5.795612663473783677e+00
5.795615655560533597e+00
5.795618658473566498e+00
5.795621672610519859e+00
5.795624698369673311e+00
5.795627736150118281e+00
5.795630786351907204e+00
5.795633849376214286e+00
5.795636925625494484e+00
5.795640015503633613e+00
5.795643119416102884e+00
5.795646237770102793e+00
5.795649370974726544e+00
5.795652519441093276e+00
5.795655683582500828e+00
5.795658863814575845e+00
5.795662060555413220e+00
5.795665274225714647e+00
5.795668505248945834e+00
5.795671754051461733e+00
5.795675021062662857e+00
5.795678306715118744e+00
5.795681611444725156e+00
5.795684935690823103e+00
5.795688279896357820e+00
5.795691644507998674e+00
5.795695029976288382e+00
5.795698436755773564e+00
5.795701865305141531e+00
5.795705316087355286e+00
5.795708789569799180e+00
5.795712286224394383e+00
5.795715806527757863e+00
5.795719350961317851e+00
5.795722920011460388e+00
5.795726514169660781e+00
5.795730133932620376e+00
5.795733779802393570e+00
5.795737452286537916e+00
5.795741151898233134e+00
5.795744879156431217e+00
5.795748634585978110e+00
5.795752418717758481e+00
5.795756232088831617e+00
5.795760075242559317e+00
5.795763948728754222e+00
5.795767853103805045e+00
5.795771788930823121e+00
5.795775756779769416e+00
5.795779757227601081e+00
5.795783790858410001e+00
5.795787858263549808e+00
5.795791960041787760e+00
5.795796096799437080e+00
5.795800269150496398e+00
5.795804477716792746e+00
5.795808723128121009e+00
5.795813006022376257e+00
5.795817327045715395e+00
5.795821686852675292e+00
5.795826086106329988e+00
5.795830525478427475e+00
5.795835005649530913e+00
5.795839527309165184e+00
5.795844091155965216e+00
5.795848697897802104e+00
5.795853348251950976e+00
5.795858042945214450e+00
5.795862782714078953e+00
5.795867568304858608e+00
5.795872400473833785e+00
5.795877279987405650e+00
5.795882207622230275e+00
5.795887184165378514e+00
5.795892210414467449e+00
5.795897287177812274e+00
5.795902415274573727e+00
5.795907595534895762e+00
5.795912828800057426e+00
5.795918115922615854e+00
5.795923457766550158e+00
5.795928855207403529e+00
5.795934309132428908e+00
5.795939820440733747e+00
5.795945390043410583e+00
5.795951018863701343e+00
5.795956707837113697e+00
5.795962457911572940e+00
5.795968270047561433e+00
5.795974145218250939e+00
5.795980084409640298e+00
5.795986088620691312e+00
5.795992158863461086e+00
5.795998296163232588e+00
5.796004501558643440e+00
5.796010776101816475e+00
5.796017120858481420e+00
5.796023536908096574e+00
5.796030025343977599e+00
5.796036587273404095e+00
5.796043223817743062e+00
5.796049936112552814e+00
5.796056725307702884e+00
5.796063592567461953e+00
5.796070539070617755e+00
5.796077566010564119e+00
5.796084674595387121e+00
5.796091866047971664e+00
5.796099141606074312e+00
5.796106502522396120e+00
5.796113950064674114e+00
5.796121485515732807e+00
5.796129110173557031e+00
5.796136825351341670e+00
5.796144632377548511e+00
5.796152532595944429e+00
5.796160527365636916e+00
5.796168618061105171e+00
5.796176806072226739e+00
5.796185092804273964e+00
5.796193479677937077e+00
5.796201968129306437e+00
5.796210559609867197e+00
5.796219255586473551e+00
5.796228057541303436e+00
5.796236966971835436e+00
5.796245985390775957e+00
5.796255114326005931e+00
5.796264355320483119e+00
5.796273709932173723e+00
5.796283179733933366e+00
5.796292766313391631e+00
5.796302471272825940e+00
5.796312296229009675e+00
5.796322242813053194e+00
5.796332312670234188e+00
5.796342507459790738e+00
5.796352828854723249e+00
5.796363278541567965e+00
5.796373858220142949e+00
5.796384569603295844e+00
5.796395414416616987e+00
5.796406394398140094e+00
5.796417511298011860e+00
5.796428766878159777e+00
5.796440162911923544e+00
5.796451701183666039e+00
5.796463383488363874e+00
5.796475211631175739e+00
5.796487187426981436e+00
5.796499312699904038e+00
5.796511589282795640e+00
5.796524019016705331e+00
5.796536603750313432e+00
5.796549345339349735e+00
5.796562245645970890e+00
5.796575306538104932e+00
5.796588529888788699e+00
5.796601917575450180e+00
5.796615471479169557e+00
5.796629193483918030e+00
5.796643085475737145e+00
5.796657149341922555e+00
5.796671386970134066e+00
5.796685800247505682e+00
5.796700391059698809e+00
5.796715161289925256e+00
5.796730112817938263e+00
5.796745247518979127e+00
5.796760567262696284e+00
5.796776073912020877e+00
5.796791769321992582e+00
5.796807655338570342e+00
5.796823733797392464e+00
5.796840006522481659e+00
5.796856475324938529e+00
5.796873142001567558e+00
5.796890008333490663e+00
5.796907076084685251e+00
5.796924347000517841e+00
5.796941822806205735e+00
5.796959505205256491e+00
5.796977395877858541e+00
5.796995496479230958e+00
5.797013808637934140e+00
5.797032333954137862e+00
5.797051073997851134e+00
5.797070030307104105e+00
5.797089204386101535e+00
5.797108597703326538e+00
5.797128211689612343e+00
5.797148047736167875e+00
5.797168107192582909e+00
5.797188391364764826e+00
5.797208901512881596e+00
5.797229638849226596e+00
5.797250604536091423e+00
5.797271799683569427e+00
5.797293225347354806e+00
5.797314882526496405e+00
5.797336772161143514e+00
5.797358895130230394e+00
5.797381252249178551e+00
5.797403844267543960e+00
5.797426671866668713e+00
5.797449735657293601e+00
5.797473036177163586e+00
5.797496573888635041e+00
5.797520349176248367e+00
5.797544362344305924e+00
5.797568613614446420e+00
5.797593103123220182e+00
5.797617830919644000e+00
5.797642796962806599e+00
5.797668001119428816e+00
5.797693443161477056e+00
5.797719122763770550e+00
5.797745039501618791e+00
5.797771192848484745e+00
5.797797582173655151e+00
5.797824206739979225e+00
5.797851065701611795e+00
5.797878158101813284e+00
5.797905482870786997e+00
5.797933038823583018e+00
5.797960824658035861e+00
5.797988838952779389e+00
5.798017080165317694e+00
5.798045546630169689e+00
5.798074236557090977e+00
5.798103148029371212e+00
5.798132279002223832e+00
5.798161627301257504e+00
5.798191190621062141e+00
5.798220966523869535e+00
5.798250952438348982e+00
5.798281145658494395e+00
5.798311543342644647e+00
5.798342142512612263e+00
5.798372940052955116e+00
5.798403932710369801e+00
5.798435117093228897e+00
5.798466489671257662e+00
5.798498046775367065e+00
5.798529784597628023e+00
5.798561699191415286e+00
5.798593786471696987e+00
5.798626042215508036e+00
5.798658462062578067e+00
5.798691041516145006e+00
5.798723775943935621e+00
5.798756660579333477e+00
5.798789690522719198e+00
5.798822860743015895e+00
5.798856166079401575e+00
5.798889601243223169e+00
5.798923160820102396e+00
5.798956839272233488e+00
5.798990630940862090e+00
5.799024530048983550e+00
5.799058530704216174e+00
5.799092626901874326e+00
5.799126812528237807e+00
5.799161081364005099e+00
5.799195427087950883e+00
5.799229843280756747e+00
5.799264323429043522e+00
5.799298860929570587e+00
5.799333449093621695e+00
5.799368081151575538e+00
5.799402750257630856e+00
5.799437449494704744e+00
5.799472171879490823e+00
5.799506910367677293e+00
5.799541657859302646e+00
5.799576407204257045e+00
5.799611151207922255e+00
5.799645882636928818e+00
5.799680594225035790e+00
5.799715278679126840e+00
5.799749928685283606e+00
5.799784536914981636e+00
5.799819096031334276e+00
5.799853598695436929e+00
5.799888037572751287e+00
5.799922405339546394e+00
5.799956694689379688e+00
5.799990898339604684e+00
5.800025009037892865e+00
5.800059019568755581e+00
5.800092922760083702e+00
5.800126711489619780e+00
5.800160378691459506e+00
5.800193917362454599e+00
5.800227320568605904e+00
5.800260581451356146e+00
5.800293693233825820e+00
5.800326649226951403e+00
5.800359442835522295e+00
5.800392067564101417e+00
5.800424517022833903e+00
5.800456784933107457e+00
5.800488865133069716e+00
5.800520751583006174e+00
5.800552438370525365e+00
5.800583919715590397e+00
5.800615189975361297e+00
5.800646243648833966e+00
5.800677075381303283e+00
5.800707679968582831e+00
5.800738052361043451e+00
5.800768187667402209e+00
5.800798081158307085e+00
5.800827728269666750e+00
5.800857124605750315e+00
5.800886265942052589e+00
5.800915148227903551e+00
5.800943767588826461e+00
5.800972120328646398e+00
5.801000202931358984e+00
5.801028012062719341e+00
5.801055544571597444e+00
5.801082797491067033e+00
5.801109768039248493e+00
5.801136453619892386e+00
5.801162851822708966e+00
5.801188960423466767e+00
5.801214777383825627e+00
5.801240300850940557e+00
5.801265529156824030e+00
5.801290460817481787e+00
5.801315094531809713e+00
5.801339429180282004e+00
5.801363463823419053e+00
5.801387197700043075e+00
5.801410630225331211e+00
5.801433760988690125e+00
5.801456589751414761e+00
5.801479116444197004e+00
5.801501341164444270e+00
5.801523264173439109e+00
5.801544885893353154e+00
5.801566206904107403e+00
5.801587227940094849e+00
5.801607949886779636e+00
5.801628373777184322e+00
5.801648500788251006e+00
5.801668332237115422e+00
5.801687869577289547e+00
5.801707114394757170e+00
5.801726068403995740e+00
5.801744733443944924e+00
5.801763111473904999e+00
5.801781204569403272e+00
5.801799014918016084e+00
5.801816544815150856e+00
5.801833796659842335e+00
5.801850772950480462e+00
5.801867476280591518e+00
5.801883909334589084e+00
5.801900074883521441e+00
5.801915975780882029e+00
5.801931614958398598e+00
5.801946995421871200e+00
5.801962120247055488e+00
5.801976992575567316e+00
5.801991615610845976e+00
5.802005992614179597e+00
5.802020126900766073e+00
5.802034021835856592e+00
5.802047680830962229e+00
5.802061107340120039e+00
5.802074304856246201e+00
5.802087276907567315e+00
5.802100027054121867e+00
5.802112558884365612e+00
5.802124876011829357e+00
5.802136982071915305e+00
5.802148880718739576e+00
5.802160575622090199e+00
5.802172070464470366e+00
5.802183368938249153e+00
5.802194474742893071e+00
5.802205391582305083e+00
5.802216123162258654e+00
5.802226673187926842e+00
5.802237045361510859e+00
5.802247243379976105e+00
5.802257270932862809e+00
5.802267131700216574e+00
5.802276829350605070e+00
5.802286367539226219e+00
5.802295749906123845e+00
5.802304980074480589e+00
5.802314061649012089e+00
5.802322998214455296e+00
5.802331793334139398e+00
5.802340450548638451e+00
5.802348973374528818e+00
5.802357365303210557e+00
5.802365629799829172e+00
5.802373770302260425e+00
5.802381790220183966e+00
5.802389692934239562e+00
5.802397481795233958e+00
5.802405160123461414e+00
5.802412731208037577e+00
5.802420198306358579e+00
5.802427564643593882e+00
5.802434833412244863e+00
5.802442007771775323e+00
5.802449090848295299e+00
5.802456085734304381e+00
5.802462995488491870e+00
5.802469823135584903e+00
5.802476571666250749e+00
5.802483244037053289e+00
5.802489843170443251e+00
5.802496371954808829e+00
5.802502833244560954e+00
5.802509229860254081e+00
5.802515564588764718e+00
5.802521840183481494e+00
5.802528059364552071e+00
5.802534224819156705e+00
5.802540339201804898e+00
5.802546405134675567e+00
5.802552425207976761e+00
5.802558401980335567e+00
5.802564337979210229e+00
5.802570235701329793e+00
5.802576097613154182e+00
5.802581926151350267e+00
5.802587723723294566e+00
5.802593492707588396e+00
5.802599235454590776e+00
5.802604954286972649e+00
5.802610651500267558e+00
5.802616329363461389e+00
5.802621990119565254e+00
5.802627635986221222e+00
5.802633269156311613e+00
5.802638891798564735e+00
5.802644506058186380e+00
5.802650114057485986e+00
5.802655717896509024e+00
5.802661319653681815e+00
5.802666921386451904e+00
5.802672525131937320e+00
5.802678132907574948e+00
5.802683746711772450e+00
5.802689368524559299e+00
5.802695000308242257e+00
5.802700644008054631e+00
5.802706301552810864e+00
5.802711974855553123e+00
5.802717665814207670e+00
5.802723376312220793e+00
5.802729108219215171e+00
5.802734863391609821e+00
5.802740643673279131e+00
5.802746450896168362e+00
5.802752286880930477e+00
5.802758153437538979e+00
5.802764052365912306e+00
5.802769985456525781e+00
5.802775954491009358e+00
5.802781961242753361e+00
5.802788007477496457e+00
5.802794094953910076e+00
5.802800225424181058e+00
5.802806400634577422e+00
5.802812622326010583e+00
5.802818892234585135e+00
5.802825212092163731e+00
5.802831583626879564e+00


==> data/minmax/avg_m=5.txt <==
q
5.081941665002397635e+00
5.142019754003115395e+00
5.195988645705844178e+00
5.244133138687105955e+00
5.286904385608659496e+00
5.324838315923197563e+00
5.358489741278789964e+00
5.388389368277147540e+00
5.415021230306658495e+00
5.438814373803007030e+00
5.460142875960293907e+00
5.479329958381509158e+00
5.496653655420614903e+00
5.512352706276327119e+00
5.526632063833102571e+00
5.539667796628558349e+00
5.551611343587750547e+00
5.562593159366477025e+00
5.572725815754185241e+00
5.582106629713274870e+00
5.590819884722202815e+00
5.598938705180829700e+00
5.606526636273462039e+00
5.613638974856825392e+00
5.620323890970380987e+00
5.626623374496207752e+00
5.632574037237402464e+00
5.638207797073225613e+00
5.643552467665019279e+00
5.648632274166393685e+00
5.653468312260051754e+00
5.658078964372792896e+00
5.662480282999567294e+00
5.666686346789846951e+00
5.670709590754696272e+00
5.674561108204538407e+00
5.678250919482946024e+00
5.681788201758854129e+00
5.685181475269009077e+00
5.688438744168304417e+00
5.691567593807577374e+00
5.694575249850527321e+00
5.697468607290970155e+00
5.700254238623728043e+00
5.702938390110377398e+00
5.705526973609144292e+00
5.708025559350584643e+00
5.710439372874963837e+00
5.712773297492589109e+00
5.715031882278436726e+00
5.717219354791029495e+00
5.719339637328796577e+00
5.721396365476156376e+00
5.723392907820058717e+00
5.725332385933489476e+00
5.727217693957897815e+00
5.729051517330956855e+00
5.730836350383086142e+00
5.732574512660361776e+00
5.734268163927842110e+00
5.735919317871640999e+00
5.737529854558248488e+00
5.739101531732279327e+00
5.740635995044374162e+00
5.742134787303482035e+00
5.743599356845580317e+00
5.745031065105625778e+00
5.746431193473005905e+00
5.747800949503708345e+00
5.749141472555242771e+00
5.750453838903673009e+00
5.751739066395805011e+00
5.752998118683885664e+00
5.754231909085013363e+00
5.755441304102912881e+00
5.756627126645521564e+00
5.757790158968423277e+00
5.758931145370668858e+00
5.760050794666979002e+00
5.761149782457549939e+00
5.762228753214628796e+00
5.763288322202940073e+00
5.764329077249351840e+00
5.765351580375542184e+00
5.766356369306098628e+00
5.767343958863229147e+00
5.768314842258090991e+00
5.769269492287872225e+00
5.770208362446791917e+00
5.771131887958407702e+00
5.772040486735980025e+00
5.772934560276874905e+00
5.773814494496618543e+00
5.774680660507485186e+00
5.775533415346211896e+00
5.776373102654956071e+00
5.777200053319257123e+00
5.778014586066377412e+00
5.778817008027210100e+00
5.779607615264557907e+00
5.780386693270416210e+00
5.781154517434623941e+00
5.781911353487093841e+00
5.782657457915600041e+00
5.783393078360996142e+00
5.784118453991504261e+00
5.784833815857682637e+00
5.785539387229459152e+00
5.786235383916556785e+00
5.786922014573512740e+00
5.787599480990412104e+00
5.788267978370331690e+00
5.788927695594450640e+00
5.789578815475691087e+00
5.790221515001634067e+00
5.790855965567491381e+00
5.791482333199738264e+00
5.792100778771020586e+00
5.792711458206907693e+00
5.793314522684928747e+00
5.793910118826389066e+00
5.794498388881312856e+00
5.795079470906935093e+00
5.795653498939975279e+00
5.796220603163035889e+00
5.796780910065352899e+00
5.797334542598090223e+00
5.797881620324391250e+00
5.798422259564323333e+00
5.798956573534852055e+00
5.799484672484974901e+00
5.800006663826065889e+00
5.800522652257548373e+00
5.801032739887942213e+00
5.801537026351311077e+00
5.802035608919194232e+00
5.802528582608016627e+00
5.803016040282026999e+00
5.803498072751779091e+00
5.803974768868184420e+00
5.804446215612169446e+00
5.804912498179931823e+00
5.805373700063900522e+00
5.805829903129335001e+00
5.806281187686713530e+00
5.806727632559892882e+00
5.807169315150122024e+00
5.807606311496014584e+00
5.808038696329488104e+00
5.808466543127856596e+00
5.808889924162095930e+00
5.809308910541433058e+00
5.809723572254386070e+00
5.810133978206389216e+00
5.810540196254081025e+00
5.810942293236516676e+00
5.811340335003352564e+00
5.811734386440217115e+00
5.812124511491427725e+00
5.812510773180212809e+00
5.812893233626619249e+00
5.813271954063269575e+00
5.813646994849148264e+00
5.814018415481596591e+00
5.814386274606659910e+00
5.814750630027996081e+00
5.815111538714452522e+00
5.815469056806543691e+00
5.815823239621897400e+00
5.816174141659884000e+00
5.816521816605522588e+00
5.816866317332823222e+00
5.817207695907670839e+00
5.817546003590351233e+00
5.817881290837875419e+00
5.818213607306129020e+00
5.818543001851971930e+00
5.818869522535369043e+00
5.819193216621613374e+00
5.819514130583655742e+00
5.819832310104691153e+00
5.820147800080945899e+00
5.820460644624739110e+00
5.820770887067863164e+00
5.821078569965263405e+00
5.821383735099074030e+00
5.821686423482962169e+00
5.821986675366850328e+00
5.822284530241944367e+00
5.822580026846113199e+00
5.822873203169566025e+00
5.823164096460846650e+00
5.823452743233113793e+00
5.823739179270662092e+00
5.824023439635706900e+00
5.824305558675363592e+00
5.824585570028832926e+00
5.824863506634725852e+00
5.825139400738549078e+00
5.825413283900275907e+00
5.825685187002008547e+00
5.825955140255699938e+00
5.826223173210884454e+00
5.826489314762438809e+00
5.826753593158303879e+00
5.827016036007171884e+00
5.827276670286117621e+00
5.827535522348140873e+00
5.827792617929611119e+00
5.828047982157609219e+00
5.828301639557130542e+00
5.828553614058160193e+00
5.828803929002587481e+00
5.829052607150983611e+00
5.829299670689197299e+00
5.829545141234805605e+00
5.829789039843364939e+00
5.830031387014543043e+00
5.830272202698028927e+00
5.830511506299318469e+00
5.830749316685318817e+00
5.830985652189815127e+00
5.831220530618759668e+00
5.831453969255465886e+00
5.831685984865634609e+00
5.831916593702281659e+00
5.832145811510555333e+00
5.832373653532454405e+00
5.832600134511473300e+00
5.832825268697174437e+00
5.833049069849712609e+00
5.833271551244310515e+00
5.833492725675740509e+00
5.833712605462757494e+00
5.833931202452585119e+00
5.834148528025400182e+00
5.834364593098860574e+00
5.834579408132706924e+00
5.834792983133413102e+00
5.835005327658949525e+00
5.835216450823629941e+00
5.835426361303089671e+00
5.835635067339381976e+00
5.835842576746233412e+00
5.836048896914452833e+00
5.836254034817499381e+00
5.836457997017257426e+00
5.836660789669974037e+00
5.836862418532424712e+00
5.837062888968279850e+00
5.837262205954686145e+00
5.837460374089086024e+00
5.837657397596269782e+00
5.837853280335649764e+00
5.838048025808803665e+00
5.838241637167248754e+00
5.838434117220465680e+00
5.838625468444178068e+00
5.838815692988879036e+00
5.839004792688614387e+00
5.839192769069998512e+00
5.839379623361497629e+00
5.839565356502940396e+00
5.839749969155265674e+00
5.839933461710512752e+00
5.840115834302019415e+00
5.840297086814863370e+00
5.840477218896481304e+00
5.840656229967506441e+00
5.840834119232807708e+00
5.841010885692663024e+00
5.841186528154162616e+00
5.841361045242708272e+00
5.841534435413692883e+00
5.841706696964280354e+00
5.841877828045334731e+00
5.842047826673403499e+00
5.842216690742818130e+00
5.842384418037847027e+00
5.842551006244908862e+00
5.842716452964805462e+00
5.842880755724990216e+00
5.843043911991823158e+00
5.843205919182818064e+00
5.843366774678854014e+00
5.843526475836334555e+00
5.843685019999267816e+00
5.843842404511280009e+00
5.843998626727516132e+00
5.844153684026407447e+00
5.844307573821319046e+00
5.844460293572024234e+00
5.844611840796025248e+00
5.844762213079665258e+00
5.844911408089062732e+00
5.845059423580780233e+00
5.845206257412318251e+00
5.845351907552299942e+00
5.845496372090435599e+00
5.845639649247182490e+00
5.845781737383122234e+00
5.845922635008039769e+00
5.846062340789684342e+00
5.846200853562191213e+00
5.846338172334187178e+00
5.846474296296537254e+00
5.846609224829738771e+00
5.846742957510953076e+00
5.846875494120665095e+00
5.847006834648966311e+00
5.847136979301452264e+00
5.847265928504738142e+00
5.847393682911574686e+00
5.847520243405572415e+00
5.847645611105525276e+00
5.847769787369339944e+00
5.847892773797550348e+00
5.848014572236451158e+00
5.848135184780807627e+00
5.848254613776191491e+00
5.848372861820882562e+00
5.848489931767423933e+00
5.848605826723741963e+00
5.848720550053897682e+00
5.848834105378468706e+00
5.848946496574518150e+00
5.849057727775234028e+00
5.849167803369172525e+00
5.849276727999157544e+00
5.849384506560825869e+00
5.849491144200843706e+00
5.849596646314767057e+00
5.849701018544588571e+00
5.849804266775988637e+00
5.849906397135244518e+00
5.850007415985873038e+00
5.850107329924981947e+00
5.850206145779338840e+00
5.850303870601187839e+00
5.850400511663811365e+00
5.850496076456846772e+00
5.850590572681376500e+00
5.850684008244810386e+00
5.850776391255538833e+00
5.850867730017418111e+00
5.850958033024053151e+00
5.851047308952916026e+00
5.851135566659309895e+00
5.851222815170182834e+00
5.851309063677790689e+00
5.851394321533270215e+00
5.851478598240049678e+00
5.851561903447205282e+00
5.851644246942695027e+00
5.851725638646529504e+00
5.851806088603852096e+00
5.851885606977989873e+00
5.851964204043430762e+00
5.852041890178769634e+00
5.852118675859633967e+00
5.852194571651569532e+00
5.852269588202941186e+00
5.852343736237811456e+00
5.852417026548841328e+00
5.852489469990191040e+00
5.852561077470467055e+00
5.852631859945675252e+00
5.852701828412242513e+00
5.852770993900051621e+00
5.852839367465569431e+00
5.852906960184996343e+00
5.852973783147509934e+00
5.853039847448576083e+00
5.853105164183333819e+00
5.853169744440064548e+00
5.853233599293764300e+00
5.853296739799783488e+00
5.853359176987613210e+00
5.853420921854719516e+00
5.853481985360525108e+00
5.853542378420497627e+00
5.853602111900338301e+00
5.853661196610305595e+00
5.853719643299665876e+00
5.853777462651238217e+00
5.853834665276108851e+00
5.853891261708456639e+00
5.853947262400504670e+00
5.854002677717620173e+00
5.854057517933551225e+00
5.854111793225788674e+00
5.854165513671091503e+00
5.854218689241134754e+00
5.854271329798308443e+00
5.854323445091651479e+00
5.854375044752957891e+00
5.854426138292991411e+00
5.854476735097877693e+00
5.854526844425620880e+00
5.854576475402778257e+00
5.854625637021294793e+00
5.854674338135456679e+00
5.854722587459010974e+00
5.854770393562430897e+00
5.854817764870325902e+00
5.854864709659006294e+00
5.854911236054179291e+00
5.854957352028796080e+00
5.855003065401065854e+00
5.855048383832576420e+00
5.855093314826592454e+00
5.855137865726484314e+00
5.855182043714298956e+00
5.855225855809467639e+00
5.855269308867674383e+00
5.855312409579840782e+00
5.855355164471268914e+00
5.855397579900907701e+00
5.855439662060765826e+00
5.855481416975468534e+00
5.855522850501918342e+00
5.855563968329127178e+00
5.855604775978159537e+00
5.855645278802205311e+00
5.855685481986795615e+00
5.855725390550139409e+00
5.855765009343579131e+00
5.855804343052186667e+00
5.855843396195482775e+00
5.855882173128259538e+00
5.855920678041551142e+00
5.855958914963698803e+00
5.855996887761560465e+00
5.856034600141805768e+00
5.856072055652347785e+00
5.856109257683887570e+00
5.856146209471550179e+00
5.856182914096647707e+00
5.856219374488544460e+00
5.856255593426624273e+00
5.856291573542354634e+00
5.856327317321468051e+00
5.856362827106226909e+00
5.856398105097784246e+00
5.856433153358652888e+00
5.856467973815242978e+00
5.856502568260511410e+00
5.856536938356668109e+00
5.856571085638009322e+00
5.856605011513777548e+00
5.856638717271142269e+00
5.856672204078231303e+00
5.856705472987243866e+00
5.856738524937631141e+00
5.856771360759329248e+00
5.856803981176082807e+00
5.856836386808783601e+00
5.856868578178914042e+00
5.856900555712000411e+00
5.856932319741126491e+00
5.856963870510513814e+00
5.856995208179102796e+00
5.857026332824202264e+00
5.857057244445156741e+00
5.857087942967036831e+00
5.857118428244371344e+00
5.857148700064884750e+00
5.857178758153255060e+00
5.857208602174885925e+00
5.857238231739679613e+00
5.857267646405821537e+00
5.857296845683555020e+00
5.857325829038964926e+00
5.857354595897717786e+00
5.857383145648837441e+00
5.857411477648417630e+00
5.857439591223330133e+00
5.857467485674910712e+00
5.857495160282598867e+00
5.857522614307549169e+00
5.857549846996203513e+00
5.857576857583813634e+00
5.857603645297920991e+00
5.857630209361766482e+00
5.857656548997669965e+00
5.857682663430329839e+00
5.857708551890056903e+00
5.857734213615946928e+00
5.857759647858983953e+00
5.857784853885050325e+00
5.857809830977878995e+00
5.857834578441909024e+00
5.857859095605059352e+00
5.857883381821411106e+00
5.857907436473809071e+00
5.857931258976354805e+00
5.857954848776803836e+00
5.857978205358886470e+00
5.858001328244498929e+00
5.858024216995801225e+00
5.858046871217225338e+00
5.858069290557353703e+00
5.858091474710703572e+00
5.858113423419413657e+00
5.858135136474787785e+00
5.858156613718769279e+00
5.858177855045274995e+00
5.858198860401433450e+00
5.858219629788709248e+00
5.858240163263907618e+00
5.858260460940087455e+00
5.858280522987350913e+00
5.858300349633521975e+00
5.858319941164730871e+00
5.858339297925876821e+00
5.858358420320998405e+00
5.858377308813524920e+00
5.858395963926442462e+00
5.858414386242345451e+00
5.858432576403400205e+00
5.858450535111205504e+00
5.858468263126566100e+00
5.858485761269159653e+00
5.858503030417136159e+00
5.858520071506619686e+00
5.858536885531126615e+00
5.858553473540903056e+00
5.858569836642191220e+00
5.858585975996416728e+00
5.858601892819304879e+00
5.858617588379933849e+00
5.858633063999717727e+00
5.858648321051335373e+00
5.858663360957589994e+00
5.858678185190230536e+00
5.858692795268714448e+00
5.858707192758918936e+00
5.858721379271818464e+00
5.858735356462113408e+00
5.858749126026826737e+00
5.858762689703869597e+00
5.858776049270573161e+00
5.858789206542189376e+00
5.858802163370384619e+00
5.858814921641695150e+00
5.858827483275979020e+00
5.858839850224848433e+00
5.858852024470091457e+00
5.858864008022091951e+00
5.858875802918236175e+00
5.858887411221331831e+00
5.858898835018006679e+00
5.858910076417138235e+00
5.858921137548266600e+00
5.858932020560022380e+00
5.858942727618581259e+00
5.858953260906101690e+00
5.858963622619213218e+00
5.858973814967496807e+00
5.858983840171990920e+00
5.858993700463726917e+00
5.859003398082277769e+00
5.859012935274339640e+00
5.859022314292331224e+00
5.859031537393033950e+00
5.859040606836237508e+00
5.859049524883451099e+00
5.859058293796604033e+00
5.859066915836818268e+00
5.859075393263184495e+00
5.859083728331581753e+00
5.859091923293543225e+00
5.859099980395141571e+00
5.859107901875910684e+00
5.859115689967812735e+00
5.859123346894235418e+00
5.859130874869026506e+00
5.859138276095572806e+00
5.859145552765886222e+00
5.859152707059783083e+00
5.859159741144034150e+00
5.859166657171600789e+00
5.859173457280888009e+00
5.859180143595028589e+00
5.859186718221216061e+00
5.859193183250072323e+00
5.859199540755027691e+00
5.859205792791772005e+00
5.859211941397709289e+00
5.859217988591463921e+00
5.859223936372411679e+00
5.859229786720243638e+00
5.859235541594563834e+00
5.859241202934525994e+00
5.859246772658480040e+00
5.859252252663662119e+00
5.859257644825932587e+00
5.859262950999487352e+00
5.859268173016666026e+00
5.859273312687731661e+00
5.859278371800703766e+00
5.859283352121209099e+00
5.859288255392360867e+00
5.859293083334650376e+00
5.859297837645884854e+00
5.859302520001115511e+00
5.859307132052613554e+00
5.859311675429854205e+00
5.859316151739522915e+00
5.859320562565541124e+00
5.859324909469109777e+00
5.859329193988762619e+00
5.859333417640459452e+00
5.859337581917661630e+00
5.859341688291450190e+00
5.859345738210647525e+00
5.859349733101954172e+00
5.859353674370089138e+00
5.859357563397964874e+00
5.859361401546851589e+00
5.859365190156566428e+00
5.859368930545660881e+00
5.859372624011635722e+00
5.859376271831142624e+00
5.859379875260218640e+00
5.859383435534504692e+00
5.859386953869490711e+00
5.859390431460760773e+00
5.859393869484234685e+00
5.859397269096437988e+00
5.859400631434748874e+00
5.859403957617681513e+00
5.859407248745145402e+00
5.859410505898727806e+00
5.859413730141969090e+00
5.859416922520646054e+00
5.859420084063061474e+00
5.859423215780325656e+00
5.859426318666649536e+00
5.859429393699641331e+00
5.859432441840590755e+00
5.859435464034769225e+00
5.859438461211723848e+00
5.859441434285578509e+00
5.859444384155322538e+00
5.859447311705105577e+00
5.859450217804546668e+00
5.859453103309018474e+00
5.859455969059949254e+00
5.859458815885114191e+00
5.859461644598928487e+00
5.859464456002742239e+00
5.859467250885129985e+00
5.859470030022182030e+00
5.859472794177792210e+00
5.859475544103942113e+00
5.859478280540989736e+00
5.859481004217945710e+00
5.859483715852761954e+00
5.859486416152599020e+00
5.859489105814113863e+00
5.859491785523727181e+00
5.859494455957891645e+00
5.859497117783361020e+00
5.859499771657469935e+00
5.859502418228371035e+00
5.859505058135321853e+00
5.859507692008921964e+00
5.859510320471382094e+00
5.859512944136769264e+00
5.859515563611259026e+00
5.859518179493376167e+00
5.859520792374247833e+00
5.859523402837836237e+00
5.859526011461180239e+00
5.859528618814623613e+00
5.859531225462061954e+00
5.859533831961154071e+00
5.859536438863555574e+00
5.859539046715147137e+00
5.859541656056248549e+00
5.859544267421832764e+00
5.859546881341751501e+00
5.859549498340933305e+00
5.859552118939602039e+00
5.859554743653484721e+00
5.859557372994004254e+00
5.859560007468486376e+00
5.859562647580359496e+00
5.859565293829344768e+00
5.859567946711647934e+00
5.859570606720163610e+00
5.859573274344635152e+00
5.859575950071862493e+00
5.859578634385878004e+00
5.859581327768117021e+00
5.859584030697614132e+00
5.859586743651152396e+00
5.859589467103458738e+00
5.859592201527361155e+00
5.859594947393958364e+00
5.859597705172785886e+00
5.859600475331983915e+00
5.859603258338447418e+00
5.859606054657996665e+00
5.859608864755522006e+00
5.859611689095150844e+00
5.859614528140387080e+00
5.859617382354278092e+00
5.859620252199544410e+00
5.859623138138734255e+00
5.859626040634378086e+00
5.859628960149119159e+00
5.859631897145847645e+00
5.859634852087860502e+00
5.859637825438985814e+00
5.859640817663715140e+00
5.859643829227353606e+00
5.859646860596127382e+00
5.859649912237332892e+00
5.859652984619467375e+00
5.859656078212340802e+00
5.859659193487211759e+00
5.859662330916911799e+00
5.859665490975968005e+00
5.859668674140716682e+00
5.859671880889433915e+00
5.859675111702451034e+00
5.859678367062257642e+00
5.859681647453641951e+00
5.859684953363782256e+00
5.859688285282368625e+00
5.859691643701722796e+00
5.859695029116888776e+00
5.859698442025756293e+00
5.859701882929165606e+00
5.859705352331006978e+00
5.859708850738329922e+00
5.859712378661450671e+00
5.859715936614042775e+00
5.859719525113250782e+00
5.859723144679779949e+00
5.859726795837995716e+00
5.859730479116025847e+00
5.859734195045847471e+00
5.859737944163393664e+00
5.859741727008631607e+00
5.859745544125660288e+00
5.859749396062805538e+00
5.859753283372702626e+00
5.859757206612385971e+00
5.859761166343369965e+00
5.859765163131743115e+00
5.859769197548241770e+00
5.859773270168345150e+00
5.859777381572331301e+00
5.859781532345383681e+00
5.859785723077647113e+00
5.859789954364318376e+00
5.859794226805705719e+00
5.859798541007320338e+00
5.859802897579923453e+00
5.859807297139613347e+00
5.859811740307885763e+00
5.859816227711701409e+00
5.859820759983545457e+00
5.859825337761492392e+00
5.859829961689266398e+00
5.859834632416299094e+00
5.859839350597778385e+00
5.859844116894710631e+00
5.859848931973969499e+00
5.859853796508340373e+00
5.859858711176572754e+00
5.859863676663423782e+00
5.859868693659689320e+00
5.859873762862266133e+00
5.859878884974163427e+00
5.859884060704550812e+00
5.859889290768786729e+00
5.859894575888444201e+00
5.859899916791339258e+00
5.859905314211550476e+00
5.859910768889440291e+00
5.859916281571662111e+00
5.859921853011187842e+00
5.859927483967302564e+00
5.859933175205616962e+00
5.859938927498062888e+00
5.859944741622897801e+00
5.859950618364694108e+00
5.859956558514326730e+00
5.859962562868959779e+00
5.859968632232032348e+00
5.859974767413226537e+00
5.859980969228445247e+00
5.859987238499771323e+00
5.859993576055441800e+00
5.859999982729792833e+00
5.860006459363217957e+00
5.860013006802114788e+00
5.860019625898816642e+00
5.860026317511541016e+00
5.860033082504312318e+00
5.860039921746873048e+00
5.860046836114632285e+00
5.860053826488536899e+00
5.860060893755012046e+00
5.860068038805828827e+00
5.860075262538012808e+00
5.860082565853720560e+00
5.860089949660117981e+00
5.860097414869251509e+00
5.860104962397898021e+00
5.860112593167427164e+00
5.860120308103648590e+00
5.860128108136644087e+00
5.860135994200595277e+00
5.860143967233601536e+00
5.860152028177496142e+00
5.860160177977645546e+00
5.860168417582744205e+00
5.860176747944591646e+00
5.860185170017869538e+00
5.860193684759908983e+00
5.860202293130436502e+00
5.860210996091320013e+00
5.860219794606305044e+00
5.860228689640730515e+00
5.860237682161246298e+00
5.860246773135506793e+00
5.860255963531858292e+00
5.860265254319029893e+00
5.860274646465780890e+00
5.860284140940562381e+00
5.860293738711161105e+00
5.860303440744321968e+00
5.860313248005370568e+00
5.860323161457812624e+00
5.860333182062930746e+00
5.860343310779351000e+00
5.860353548562624582e+00
5.860363896364762404e+00
5.860374355133783020e+00
5.860384925813239221e+00
5.860395609341717105e+00
5.860406406652348466e+00
5.860417318672279663e+00
5.860428346322151150e+00
5.860439490515545025e+00
5.860450752158429921e+00
5.860462132148585468e+00
5.860473631375010761e+00
5.860485250717332839e+00
5.860496991045176074e+00
5.860508853217536895e+00
5.860520838082143413e+00
5.860532946474783067e+00
5.860545179218640932e+00
5.860557537123598060e+00
5.860570020985537809e+00
5.860582631585624647e+00
5.860595369689576728e+00
5.860608236046910058e+00
5.860621231390192420e+00
5.860634356434266223e+00
5.860647611875452689e+00
5.860660998390772924e+00
5.860674516637113918e+00
5.860688167250426517e+00
5.860701950844863894e+00
5.860715868011956431e+00
5.860729919319737746e+00
5.860744105311876062e+00
5.860758426506793128e+00
5.860772883396772492e+00
5.860787476447059774e+00
5.860802206094943401e+00
5.860817072748846002e+00
5.860832076787381162e+00
5.860847218558437710e+00
5.860862498378218710e+00
5.860877916530307985e+00
5.860893473264701115e+00
5.860909168796866631e+00
5.860925003306761916e+00
5.860940976937889957e+00
5.860957089796313468e+00
5.860973341949693882e+00
5.860989733426332116e+00
5.861006264214186245e+00
5.861022934259909611e+00
5.861039743467896024e+00
5.861056691699312537e+00
5.861073778771141995e+00
5.861091004455250442e+00
5.861108368477434105e+00
5.861125870516487701e+00
5.861143510203294049e+00
5.861161287119903918e+00
5.861179200798640743e+00
5.861197250721223995e+00
5.861215436317891658e+00
5.861233756966553798e+00
5.861252211991969219e+00
5.861270800664913239e+00
5.861289522201407642e+00
5.861308375761938194e+00
5.861327360450716562e+00
5.861346475314961779e+00
5.861365719344211911e+00
5.861385091469660580e+00
5.861404590563530803e+00
5.861424215438473695e+00
5.861443964847014243e+00
5.861463837481005967e+00
5.861483831971165515e+00
5.861503946886601923e+00
5.861524180734418721e+00
5.861544531959340887e+00
5.861564998943388893e+00
5.861585580005614027e+00
5.861606273401849698e+00
5.861627077324544466e+00
5.861647989902619926e+00
5.861669009201398772e+00
5.861690133222571042e+00
5.861711359904228758e+00
5.861732687120943197e+00
5.861754112683914109e+00
5.861775634341159780e+00
5.861797249777788821e+00
5.861818956616307474e+00
5.861840752417018408e+00
5.861862634678451478e+00
5.861884600837886872e+00
5.861906648271922649e+00
5.861928774297121336e+00
5.861950976170712480e+00
5.861973251091371573e+00
5.861995596200067382e+00
5.862018008580960782e+00
5.862040485262396849e+00
5.862063023217951141e+00
5.862085619367534584e+00
5.862108270578595182e+00
5.862130973667370348e+00
5.862153725400204962e+00
5.862176522494939590e+00
5.862199361622380422e+00
5.862222239407827828e+00
5.862245152432648432e+00
5.862268097235959097e+00
5.862291070316338448e+00
5.862314068133606781e+00
5.862337087110693901e+00
5.862360123635527387e+00
5.862383174063016789e+00
5.862406234717077780e+00
5.862429301892705169e+00
5.862452371858126732e+00
5.862475440856975695e+00
5.862498505110539604e+00
5.862521560820044719e+00
5.862544604168978601e+00
5.862567631325474871e+00
5.862590638444723723e+00
5.862613621671419750e+00
5.862636577142245287e+00
5.862659500988394612e+00
5.862682389338112365e+00
5.862705238319260381e+00
5.862728044061915611e+00
5.862750802700970709e+00
5.862773510378771036e+00
5.862796163247741887e+00
5.862818757473023723e+00
5.862841289235144693e+00
5.862863754732640764e+00
5.862886150184722922e+00
5.862908471833901736e+00
5.862930715948630578e+00
5.862952878825897329e+00
5.862974956793842729e+00
5.862996946214320104e+00
5.863018843485450660e+00
5.863040645044135246e+00
5.863062347368547478e+00
5.863083946980578887e+00
5.863105440448246775e+00
5.863126824388062985e+00
5.863148095467343168e+00
5.863169250406488509e+00
5.863190285981177752e+00
5.863211199024539688e+00
5.863231986429240372e+00
5.863252645149509945e+00
5.863273172203114392e+00
5.863293564673253577e+00
5.863313819710363362e+00


==> data/minmax/avg_m=6.txt <==
5.375177536478715545e+00
5.410632685145793097e+00
5.442700750449819047e+00
5.471667548190038310e+00
5.497819700694364542e+00
5.521433926237884648e+00
5.542770480099465047e+00
5.562069670771785823e+00
5.579550491821178682e+00
5.595410626892177497e+00
5.609827296000371000e+00
5.622958579278919622e+00
5.634944976805426720e+00
5.645911048480291683e+00
5.655967036100326695e+00
5.665210408955397625e+00
5.673727300420960518e+00
5.681593820247637261e+00
5.688877238377394008e+00
5.695637043075980621e+00
5.701925880296595750e+00
5.707790383408695156e+00
5.713271903385456874e+00
5.718407149693755187e+00
5.723228751782391655e+00
5.727765750429003155e+00
5.732044027425539312e+00
5.736086681248347752e+00
5.739914355530284062e+00
5.743545526363387665e+00
5.746996753730604368e+00
5.750282901702716387e+00
5.753417331443623439e+00
5.756412070542068271e+00
5.759277961726055217e+00
5.762024793612418705e+00
5.764661415792266652e+00
5.767195840247661742e+00
5.769635330830125142e+00
5.771986482302532195e+00
5.774255290247813477e+00
5.776447212976663970e+00
5.778567226418415359e+00
5.780619872851358032e+00
5.782609304218069290e+00
5.784539320675659013e+00
5.786413404947927219e+00
5.788234752974653397e+00
5.790006301290945956e+00
5.791730751515619779e+00
5.793410592280547888e+00
5.795048118892240474e+00
5.796645450981288583e+00
5.798204548364487287e+00
5.799727225317362844e+00
5.801215163431416855e+00
5.802669923209686331e+00
5.804092954536359983e+00
5.805485606140323718e+00
5.806849134158767356e+00
5.808184709894849362e+00
5.809493426852750275e+00
5.810776307124117857e+00
5.812034307191660254e+00
5.813268323208356847e+00
5.814479195804421074e+00
5.815667714468427008e+00
5.816834621544051842e+00
5.817980615879474904e+00
5.819106356162532911e+00
5.820212463971290440e+00
5.821299526566594551e+00
5.822368099450430101e+00
5.823418708711527003e+00
5.824451853177412985e+00
5.825468006390281062e+00
5.826467618422239703e+00
5.827451117544056203e+00
5.828418911760078203e+00
5.829371390220850380e+00
5.830308924523796676e+00
5.831231869911415622e+00
5.832140566375541013e+00
5.833035339675399555e+00
5.833916502276563776e+00
5.834784354217209312e+00
5.835639183907542993e+00
5.836481268867757422e+00
5.837310876409373961e+00
5.838128264264492273e+00
5.838933681166998291e+00
5.839727367389536461e+00
5.840509555239650652e+00
5.841280469518305374e+00
5.842040327943688993e+00
5.842789341543004333e+00
5.843527715014709578e+00
5.844255647063534731e+00
5.844973330710343973e+00
5.845680953578840544e+00
5.846378698160918042e+00
5.847066742062306588e+00
5.847745258230115262e+00
5.848414415163654567e+00
5.849074377109912959e+00
5.849725304244905999e+00
5.850367352842033242e+00
5.851000675428521092e+00
5.851625420930912647e+00
5.852241734810546880e+00
5.852849759189814094e+00
5.853449632970020744e+00
5.854041491941550213e+00
5.854625468886990092e+00
5.855201693677845043e+00
5.855770293365384127e+00
5.856331392266158176e+00
5.856885112042656161e+00
5.857431571779540214e+00
5.857970888055843872e+00
5.858503175013561659e+00
5.859028544422850260e+00
5.859547105744283613e+00
5.860058966188343099e+00
5.860564230772413730e+00
5.861063002375556330e+00
5.861555381791212938e+00
5.862041467778054127e+00
5.862521357109139686e+00
5.862995144619534749e+00
5.863462923252507508e+00
5.863924784104450616e+00
5.864380816468600877e+00
5.864831107877694016e+00
5.865275744145582948e+00
5.865714809407931440e+00
5.866148386162040929e+00
5.866576555305842433e+00
5.866999396176117543e+00
5.867416986586002636e+00
5.867829402861762134e+00
5.868236719878909824e+00
5.868639011097674718e+00
5.869036348597833630e+00
5.869428803112925586e+00
5.869816444063865823e+00
5.870199339591946952e+00
5.870577556591280555e+00
5.870951160740608188e+00
5.871320216534559933e+00
5.871684787314313425e+00
5.872044935297659585e+00
5.872400721608501684e+00
5.872752206305729139e+00
5.873099448411525536e+00
5.873442505939057590e+00
5.873781435919573468e+00
5.874116294428871399e+00
5.874447136613193621e+00
5.874774016714451541e+00
5.875096988094872685e+00
5.875416103261008161e+00
5.875731413887099741e+00
5.876042970837833224e+00
5.876350824190454070e+00
5.876655023256233790e+00
5.876955616601319932e+00
5.877252652066939476e+00
5.877546176788960075e+00
5.877836237216829574e+00
5.878122879131870704e+00
5.878406147664946957e+00
5.878686087313508501e+00
5.878962741957999505e+00
5.879236154877665044e+00
5.879506368765730073e+00
5.879773425743989534e+00
5.880037367376772295e+00
5.880298234684341097e+00
5.880556068155707194e+00
5.880810907760858797e+00
5.881062792962438834e+00
5.881311762726872949e+00
5.881557855534954804e+00
5.881801109391907367e+00
5.882041561836931720e+00
5.882279249952254041e+00
5.882514210371692975e+00
5.882746479288746499e+00
5.882976092464232920e+00
5.883203085233489560e+00
5.883427492513139789e+00
5.883649348807463930e+00
5.883868688214379361e+00
5.884085544431017389e+00
5.884299950758995479e+00
5.884511940109303119e+00
5.884721545006870613e+00
5.884928797594868755e+00
5.885133729638670985e+00
5.885336372529580196e+00
5.885536757288275744e+00
5.885734914568057086e+00
5.885930874657827161e+00
5.886124667484905260e+00
5.886316322617634711e+00
5.886505869267832480e+00
5.886693336293080669e+00
5.886878752198866138e+00
5.887062145140625979e+00
5.887243542925655326e+00
5.887422973014933447e+00
5.887600462524881451e+00
5.887776038229020514e+00
5.887949726559613239e+00
5.888121553609247272e+00
5.888291545132371851e+00
5.888459726546850348e+00
5.888626122935478158e+00
5.888790759047514811e+00
5.888953659300227628e+00
5.889114847780444251e+00
5.889274348246152258e+00
5.889432184128120085e+00
5.889588378531573021e+00
5.889742954237908279e+00
5.889895933706471354e+00
5.890047339076398103e+00
5.890197192168512785e+00
5.890345514487307810e+00
5.890492327222977664e+00
5.890637651253555873e+00
5.890781507147109686e+00
5.890923915164020919e+00
5.891064895259353840e+00
5.891204467085304763e+00
5.891342649993732472e+00
5.891479463038765019e+00
5.891614924979519330e+00
5.891749054282862552e+00
5.891881869126286198e+00
5.892013387400845126e+00
5.892143626714184457e+00
5.892272604393628654e+00
5.892400337489364759e+00
5.892526842777675355e+00
5.892652136764248816e+00
5.892776235687564146e+00
5.892899155522321131e+00
5.893020911982933541e+00
5.893141520527085397e+00
5.893260996359323656e+00
5.893379354434711281e+00
5.893496609462509639e+00
5.893612775909915058e+00
5.893727868005811388e+00
5.893841899744567847e+00
5.893954884889849311e+00
5.894066836978468338e+00
5.894177769324226546e+00
5.894287695021795059e+00
5.894396626950583418e+00
5.894504577778636012e+00
5.894611559966494774e+00
5.894717585771099166e+00
5.894822667249648873e+00
5.894926816263462044e+00
5.895030044481830878e+00
5.895132363385839014e+00
5.895233784272170929e+00
5.895334318256892914e+00
5.895433976279200294e+00
5.895532769105134463e+00
5.895630707331263487e+00
5.895727801388341405e+00
5.895824061544885808e+00
5.895919497910760754e+00
5.896014120440673523e+00
5.896107938937648285e+00
5.896200963056444699e+00
5.896293202306900127e+00
5.896384666057260304e+00
5.896475363537406977e+00
5.896565303842066008e+00
5.896654495933931095e+00
5.896742948646734206e+00
5.896830670688258280e+00
5.896917670643277987e+00
5.897003956976442751e+00
5.897089538035086065e+00
5.897174422051988607e+00
5.897258617148043669e+00
5.897342131334880833e+00
5.897424972517420372e+00
5.897507148496336171e+00
5.897588666970483118e+00
5.897669535539236563e+00
5.897749761704767835e+00
5.897829352874246922e+00
5.897908316361995418e+00
5.897986659391547093e+00
5.898064389097665838e+00
5.898141512528271235e+00
5.898218036646325046e+00
5.898293968331634218e+00
5.898369314382591710e+00
5.898444081517858706e+00
5.898518276377982872e+00
5.898591905526945567e+00
5.898664975453660198e+00
5.898737492573397745e+00
5.898809463229159000e+00
5.898880893692996175e+00
5.898951790167255460e+00
5.899022158785782288e+00
5.899092005615062639e+00
5.899161336655312837e+00
5.899230157841516942e+00
5.899298475044399304e+00
5.899366294071377581e+00
5.899433620667421607e+00
5.899500460515906930e+00
5.899566819239399074e+00
5.899632702400386286e+00
5.899698115501986528e+00
5.899763063988599399e+00
5.899827553246518086e+00
5.899891588604503134e+00
5.899955175334309132e+00
5.900018318651190974e+00
5.900081023714350614e+00
5.900143295627368722e+00
5.900205139438591928e+00
5.900266560141487204e+00
5.900327562674968718e+00
5.900388151923698032e+00
5.900448332718347011e+00
5.900508109835839399e+00
5.900567487999568428e+00
5.900626471879580670e+00
5.900685066092749231e+00
5.900743275202918525e+00
5.900801103721024177e+00
5.900858556105203157e+00
5.900915636760882599e+00
5.900972350040845527e+00
5.901028700245293024e+00
5.901084691621876210e+00
5.901140328365740650e+00
5.901195614619529906e+00
5.901250554473393528e+00
5.901305151964997719e+00
5.901359411079498685e+00
5.901413335749539080e+00
5.901466929855216925e+00
5.901520197224059849e+00
5.901573141631006436e+00
5.901625766798352046e+00
5.901678076395737271e+00
5.901730074040103524e+00
5.901781763295657512e+00
5.901833147673849034e+00
5.901884230633336337e+00
5.901935015579967470e+00
5.901985505866753634e+00
5.902035704793871851e+00
5.902085615608632985e+00
5.902135241505506613e+00
5.902184585626114810e+00
5.902233651059253461e+00
5.902282440840925126e+00
5.902330957954364798e+00
5.902379205330102074e+00
5.902427185846010893e+00
5.902474902327381479e+00
5.902522357547018927e+00
5.902569554225324922e+00
5.902616495030412302e+00
5.902663182578241852e+00
5.902709619432751076e+00
5.902755808106009638e+00
5.902801751058396995e+00
5.902847450698781806e+00
5.902892909384719111e+00
5.902938129422668823e+00
5.902983113068232868e+00
5.903027862526390557e+00
5.903072379951771254e+00
5.903116667448933264e+00
5.903160727072647163e+00
5.903204560828212877e+00
5.903248170671785644e+00
5.903291558510717962e+00
5.903334726203900651e+00
5.903377675562150095e+00
5.903420408348578619e+00
5.903462926279002154e+00
5.903505231022346145e+00
5.903547324201070090e+00
5.903589207391607196e+00
5.903630882124812906e+00
5.903672349886426751e+00
5.903713612117547527e+00
5.903754670215112021e+00
5.903795525532395949e+00
5.903836179379509552e+00
5.903876633023918963e+00
5.903916887690961346e+00
5.903956944564375142e+00
5.903996804786839192e+00
5.904036469460513636e+00
5.904075939647587035e+00
5.904115216370833252e+00
5.904154300614172790e+00
5.904193193323230560e+00
5.904231895405902542e+00
5.904270407732933101e+00
5.904308731138478095e+00
5.904346866420679518e+00
5.904384814342240162e+00
5.904422575631004477e+00
5.904460150980521682e+00
5.904497541050633735e+00
5.904534746468030448e+00
5.904571767826840123e+00
5.904608605689185552e+00
5.904645260585755118e+00
5.904681733016370337e+00
5.904718023450540976e+00
5.904754132328023708e+00
5.904790060059382562e+00
5.904825807026526263e+00
5.904861373583267792e+00
5.904896760055850180e+00
5.904931966743501626e+00
5.904966993918948859e+00
5.905001841828952713e+00
5.905036510694833929e+00
5.905071000712982077e+00
5.905105312055377809e+00
5.905139444870092014e+00
5.905173399281797408e+00
5.905207175392264141e+00
5.905240773280854505e+00
5.905274193005017658e+00
5.905307434600780780e+00
5.905340498083224254e+00
5.905373383446970159e+00
5.905406090666661889e+00
5.905438619697443769e+00
5.905470970475430015e+00
5.905503142918183457e+00
5.905535136925188944e+00
5.905566952378326739e+00
5.905598589142346810e+00
5.905630047065339561e+00
5.905661325979217224e+00
5.905692425700184600e+00
5.905723346029228438e+00
5.905754086752584620e+00
5.905784647642244423e+00
5.905815028456425253e+00
5.905845228940084013e+00
5.905875248825395829e+00
5.905905087832282518e+00
5.905934745668909969e+00
5.905964222032204169e+00
5.905993516608389449e+00
5.906022629073516939e+00
5.906051559094001036e+00
5.906080306327171847e+00
5.906108870421838297e+00
5.906137251018850343e+00
5.906165447751682507e+00
5.906193460247015636e+00
5.906221288125336422e+00
5.906248931001548463e+00
5.906276388485587781e+00
5.906303660183046311e+00
5.906330745695821172e+00
5.906357644622760361e+00
5.906384356560320015e+00
5.906410881103234090e+00
5.906437217845207144e+00
5.906463366379592905e+00
5.906489326300098597e+00
5.906515097201499032e+00
5.906540678680353373e+00
5.906566070335737884e+00
5.906591271769976004e+00
5.906616282589387090e+00
5.906641102405043142e+00
5.906665730833514871e+00
5.906690167497655075e+00
5.906714412027346484e+00
5.906738464060296678e+00
5.906762323242800150e+00
5.906785989230529665e+00
5.906809461689317864e+00
5.906832740295928197e+00
5.906855824738860505e+00
5.906878714719114853e+00
5.906901409950981119e+00
5.906923910162815261e+00
5.906946215097811148e+00
5.906968324514769719e+00
5.906990238188859266e+00
5.907011955912373047e+00
5.907033477495462925e+00
5.907054802766895207e+00
5.907075931574752303e+00
5.907096863787155705e+00
5.907117599292963206e+00
5.907138138002453687e+00
5.907158479847983479e+00
5.907178624784657828e+00
5.907198572790937519e+00
5.907218323869271259e+00
5.907237878046680990e+00
5.907257235375331206e+00
5.907276395933081403e+00
5.907295359824007441e+00
5.907314127178905139e+00
5.907332698155763673e+00
5.907351072940214110e+00
5.907369251745953065e+00
5.907387234815132615e+00
5.907405022418728890e+00
5.907422614856878695e+00
5.907440012459179712e+00
5.907457215584971166e+00
5.907474224623575410e+00
5.907491039994508419e+00
5.907507662147666316e+00
5.907524091563468360e+00
5.907540328752971526e+00
5.907556374257959320e+00
5.907572228650986190e+00
5.907587892535397955e+00
5.907603366545311374e+00
5.907618651345573291e+00
5.907633747631666488e+00
5.907648656129608433e+00
5.907663377595801180e+00
5.907677912816836852e+00
5.907692262609312017e+00
5.907706427819569228e+00
5.907720409323426125e+00
5.907734208025876121e+00
5.907747824860755337e+00
5.907761260790377555e+00
5.907774516805146092e+00
5.907787593923133684e+00
5.907800493189648172e+00
5.907813215676744001e+00
5.907825762482738163e+00
5.907838134731695945e+00
5.907850333572874924e+00
5.907862360180168970e+00
5.907874215751514058e+00
5.907885901508294069e+00
5.907897418694703084e+00
5.907908768577105008e+00
5.907919952443381639e+00
5.907930971602241677e+00
5.907941827382542144e+00
5.907952521132577850e+00
5.907963054219366406e+00
5.907973428027921692e+00
5.907983643960513120e+00
5.907993703435919564e+00
5.908003607888675290e+00
5.908013358768306134e+00
5.908022957538568321e+00
5.908032405676673982e+00
5.908041704672511329e+00
5.908050856027878162e+00
5.908059861255697598e+00
5.908068721879240925e+00
5.908077439431352218e+00
5.908086015453672069e+00
5.908094451495863098e+00
5.908102749114848784e+00
5.908110909874042527e+00
5.908118935342594469e+00
5.908126827094638323e+00
5.908134586708544411e+00
5.908142215766190475e+00
5.908149715852230699e+00
5.908157088553378067e+00
5.908164335457693817e+00
5.908171458153906208e+00
5.908178458230700869e+00
5.908185337276074200e+00
5.908192096876652144e+00
5.908198738617057799e+00
5.908205264079276375e+00
5.908211674842027250e+00
5.908217972480168889e+00
5.908224158564104656e+00
5.908230234659209046e+00
5.908236202325271691e+00
5.908242063115948461e+00
5.908247818578236554e+00
5.908253470251968231e+00
5.908259019669305445e+00
5.908264468354269994e+00
5.908269817822279002e+00
5.908275069579697281e+00
5.908280225123412777e+00
5.908285285940417353e+00
5.908290253507422207e+00
5.908295129290467962e+00
5.908299914744572057e+00
5.908304611313370813e+00
5.908309220428804132e+00
5.908313743510793081e+00
5.908318181966944138e+00
5.908322537192268520e+00
5.908326810568921061e+00
5.908331003465942644e+00
5.908335117239031931e+00
5.908339153230325103e+00
5.908343112768184469e+00
5.908346997167019055e+00
5.908350807727101639e+00
5.908354545734412433e+00
5.908358212460486314e+00
5.908361809162278711e+00
5.908365337082052804e+00
5.908368797447261400e+00
5.908372191470453672e+00
5.908375520349200549e+00
5.908378785266005906e+00
5.908381987388267476e+00
5.908385127868211129e+00
5.908388207842859785e+00
5.908391228434012987e+00
5.908394190748217589e+00
5.908397095876769534e+00
5.908399944895711187e+00
5.908402738865850878e+00
5.908405478832770896e+00
5.908408165826871894e+00
5.908410800863404866e+00
5.908413384942506674e+00
5.908415919049269327e+00
5.908418404153787051e+00
5.908420841211234453e+00
5.908423231161935796e+00
5.908425574931437829e+00
5.908427873430613708e+00
5.908430127555737599e+00
5.908432338188593924e+00
5.908434506196574176e+00
5.908436632432787050e+00
5.908438717736169465e+00
5.908440762931606471e+00
5.908442768830048486e+00
5.908444736228632976e+00
5.908446665910823015e+00
5.908448558646531623e+00
5.908450415192252336e+00
5.908452236291208415e+00
5.908454022673480743e+00
5.908455775056159709e+00
5.908457494143485533e+00
5.908459180626996599e+00
5.908460835185680438e+00
5.908462458486116731e+00
5.908464051182636290e+00
5.908465613917475601e+00
5.908467147320925150e+00
5.908468652011483968e+00
5.908470128596023940e+00
5.908471577669944352e+00
5.908472999817317550e+00
5.908474395611066576e+00
5.908475765613100172e+00
5.908477110374495744e+00
5.908478430435634365e+00
5.908479726326375747e+00
5.908480998566203013e+00
5.908482247664389675e+00
5.908483474120150625e+00
5.908484678422802894e+00
5.908485861051916643e+00
5.908487022477473261e+00
5.908488163160020790e+00
5.908489283550819593e+00
5.908490384092007552e+00
5.908491465216735961e+00
5.908492527349337387e+00
5.908493570905455350e+00
5.908494596292208634e+00
5.908495603908330729e+00
5.908496594144311942e+00
5.908497567382553051e+00
5.908498523997499419e+00
5.908499464355783104e+00
5.908500388816368520e+00
5.908501297730680335e+00
5.908502191442756235e+00
5.908503070289362391e+00
5.908503934600142671e+00
5.908504784697744761e+00
5.908505620897948951e+00
5.908506443509796924e+00
5.908507252835724088e+00
5.908508049171677712e+00
5.908508832807247479e+00
5.908509604025782735e+00
5.908510363104514163e+00
5.908511110314672798e+00
5.908511845921603722e+00
5.908512570184891288e+00
5.908513283358457713e+00
5.908513985690686532e+00
5.908514677424529182e+00
5.908515358797609807e+00
5.908516030042340716e+00
5.908516691386019204e+00
5.908517343050926129e+00
5.908517985254448490e+00
5.908518618209155804e+00
5.908519242122912019e+00
5.908519857198965219e+00
5.908520463636052433e+00
5.908521061628478677e+00
5.908521651366223537e+00
5.908522233035020221e+00
5.908522806816447925e+00
5.908523372888024205e+00
5.908523931423279585e+00
5.908524482591849925e+00
5.908525026559558135e+00
5.908525563488490562e+00
5.908526093537081358e+00
5.908526616860186209e+00
5.908527133609164039e+00
5.908527643931945406e+00
5.908528147973113320e+00
5.908528645873965424e+00
5.908529137772600137e+00
5.908529623803973507e+00
5.908530104099970259e+00
5.908530578789468635e+00
5.908531047998417662e+00
5.908531511849886897e+00
5.908531970464134808e+00
5.908532423958673618e+00
5.908532872448323481e+00
5.908533316045282646e+00
5.908533754859168319e+00
5.908534188997090375e+00
5.908534618563701102e+00
5.908535043661245822e+00
5.908535464389618852e+00
5.908535880846423005e+00
5.908536293127006012e+00
5.908536701324529794e+00
5.908537105529998001e+00
5.908537505832324399e+00
5.908537902318370172e+00
5.908538295072988333e+00
5.908538684179071687e+00
5.908539069717600789e+00
5.908539451767683026e+00
5.908539830406594362e+00
5.908540205709824633e+00
5.908540577751113076e+00
5.908540946602493626e+00
5.908541312334330442e+00
5.908541675015357875e+00
5.908542034712714219e+00
5.908542391491981682e+00
5.908542745417221909e+00
5.908543096551010620e+00
5.908543444954467816e+00
5.908543790687297736e+00
5.908544133807815513e+00
5.908544474372982691e+00
5.908544812438438321e+00
5.908545148058528262e+00
5.908545481286336276e+00
5.908545812173708001e+00
5.908546140771290034e+00
5.908546467128548585e+00
5.908546791293801448e+00
5.908547113314236654e+00
5.908547433235957769e+00
5.908547751103983003e+00
5.908548066962292289e+00
5.908548380853842374e+00
5.908548692820588144e+00
5.908549002903511038e+00
5.908549311142640370e+00
5.908549617577074642e+00
5.908549922245005526e+00
5.908550225183732074e+00
5.908550526429695360e+00
5.908550826018482027e+00
5.908551123984855380e+00
5.908551420362772255e+00
5.908551715185404341e+00
5.908552008485147056e+00
5.908552300293647086e+00
5.908552590641820146e+00
5.908552879559861637e+00
5.908553167077270629e+00
5.908553453222857854e+00
5.908553738024773239e+00
5.908554021510507681e+00
5.908554303706923250e+00
5.908554584640254959e+00
5.908554864336138301e+00
5.908555142819609252e+00
5.908555420115130019e+00
5.908555696246595268e+00
5.908555971237349880e+00
5.908556245110203164e+00
5.908556517887435078e+00
5.908556789590816649e+00
5.908557060241611758e+00
5.908557329860600227e+00
5.908557598468083150e+00
5.908557866083897103e+00
5.908558132727422141e+00
5.908558398417589785e+00
5.908558663172902570e+00
5.908558927011443807e+00
5.908559189950873147e+00
5.908559452008452340e+00
5.908559713201050556e+00
5.908559973545147059e+00
5.908560233056849853e+00
5.908560491751896571e+00
5.908560749645672239e+00
5.908561006753204836e+00
5.908561263089191051e+00
5.908561518667982071e+00
5.908561773503614667e+00
5.908562027609803202e+00
5.908562280999952065e+00
5.908562533687161888e+00
5.908562785684244645e+00
5.908563037003711216e+00
5.908563287657804253e+00
5.908563537658485743e+00
5.908563787017445890e+00
5.908564035746117327e+00
5.908564283855679555e+00
5.908564531357055394e+00
5.908564778260925188e+00
5.908565024577735691e+00
5.908565270317700069e+00
5.908565515490801445e+00
5.908565760106804454e+00
5.908566004175255237e+00
5.908566247705490326e+00
5.908566490706641972e+00
5.908566733187635478e+00
5.908566975157203416e+00
5.908567216623890950e+00
5.908567457596046957e+00
5.908567698081844455e+00
5.908567938089273497e+00
5.908568177626153606e+00
5.908568416700131998e+00
5.908568655318689800e+00
5.908568893489144713e+00
5.908569131218661674e+00
5.908569368514244857e+00
5.908569605382750112e+00
5.908569841830881408e+00
5.908570077865209491e+00
5.908570313492152337e+00
5.908570548717998250e+00
5.908570783548897865e+00
5.908571017990873031e+00
5.908571252049819478e+00
5.908571485731505035e+00
5.908571719041573189e+00
5.908571951985554627e+00
5.908572184568862795e+00
5.908572416796792126e+00
5.908572648674530470e+00
5.908572880207161759e+00
5.908573111399652689e+00
5.908573342256877581e+00
5.908573572783605954e+00
5.908573802984508738e+00
5.908574032864160941e+00
5.908574262427042534e+00
5.908574491677542007e+00
5.908574720619961695e+00
5.908574949258513342e+00
5.908575177597322536e+00
5.908575405640432265e+00
5.908575633391807358e+00
5.908575860855326489e+00
5.908576088034797280e+00
5.908576314933944751e+00
5.908576541556426420e+00
5.908576767905820759e+00
5.908576993985638737e+00
5.908577219799324709e+00
5.908577445350249313e+00
5.908577670641722790e+00
5.908577895676987879e+00
5.908578120459223371e+00
5.908578344991549436e+00
5.908578569277022297e+00
5.908578793318642219e+00
5.908579017119352628e+00
5.908579240682037437e+00
5.908579464009527271e+00
5.908579687104600353e+00
5.908579909969980726e+00
5.908580132608340918e+00
5.908580355022307273e+00
5.908580577214449292e+00
5.908580799187299171e+00
5.908581020943331374e+00
5.908581242484980400e+00
5.908581463814637225e+00
5.908581684934646638e+00
5.908581905847311688e+00
5.908582126554891900e+00
5.908582347059608608e+00
5.908582567363642291e+00
5.908582787469132569e+00
5.908583007378181762e+00
5.908583227092856660e+00
5.908583446615184975e+00
5.908583665947160668e+00
5.908583885090741283e+00
5.908584104047853280e+00
5.908584322820383150e+00
5.908584541410194291e+00
5.908584759819105692e+00
5.908584978048916803e+00
5.908585196101391546e+00
5.908585413978262757e+00
5.908585631681235739e+00
5.908585849211985597e+00
5.908586066572159901e+00
5.908586283763382241e+00
5.908586500787244233e+00
5.908586717645311737e+00
5.908586934339129293e+00
5.908587150870212135e+00
5.908587367240051513e+00
5.908587583450114700e+00
5.908587799501846760e+00
5.908588015396668780e+00
5.908588231135979640e+00
5.908588446721154241e+00
5.908588662153543503e+00
5.908588877434487685e+00
5.908589092565293299e+00
5.908589307547252645e+00
5.908589522381638481e+00
5.908589737069704029e+00
5.908589951612681190e+00
5.908590166011782330e+00
5.908590380268206488e+00
5.908590594383129613e+00
5.908590808357709889e+00
5.908591022193094844e+00
5.908591235890405358e+00
5.908591449450751654e+00
5.908591662875226191e+00
5.908591876164908996e+00
5.908592089320857887e+00
5.908592302344116476e+00
5.908592515235721265e+00
5.908592727996683003e+00
5.908592940628002665e+00
5.908593153130671460e+00
5.908593365505657502e+00
5.908593577753926240e+00
5.908593789876415592e+00
5.908594001874064361e+00
5.908594213747790036e+00
5.908594425498501224e+00
5.908594637127089655e+00
5.908594848634439956e+00
5.908595060021422540e+00
5.908595271288893613e+00
5.908595482437704050e+00
5.908595693468685184e+00
5.908595904382667463e+00
5.908596115180459130e+00
5.908596325862863097e+00
5.908596536430673396e+00
5.908596746884672513e+00
5.908596957225631385e+00
5.908597167454312959e+00
5.908597377571465081e+00


==> data/minmax/avg_m=7.txt <==
5.640365252050289158e+00
5.671813478567066191e+00
5.698494240022759172e+00
5.721284768626750505e+00
5.740897806023456340e+00
5.757901131076518908e+00
5.772745988817566953e+00
5.785792654028230508e+00
5.797330754035046496e+00
5.807594837655549291e+00
5.816776216797362231e+00
5.825032005485484277e+00
5.832492068842356048e+00
5.839264407536052026e+00
5.845439362132761829e+00
5.851092919806123227e+00
5.856289332663530800e+00
5.861083204142501835e+00
5.865521161478182144e+00
5.869643203964619360e+00
5.873483795739559810e+00
5.877072756101334505e+00
5.880435988500879674e+00
5.883596080330056211e+00
5.886572798722328415e+00
5.889383502264442072e+00
5.892043484397900599e+00
5.894566261081541469e+00
5.896963812775276814e+00
5.899246788830430077e+00
5.901424680811828694e+00
5.903505970039477191e+00
5.905498253651333407e+00
5.907408352700661780e+00
5.909242405168273926e+00
5.911005946260251775e+00
5.912703977949405498e+00
5.914341029384278414e+00
5.915921209517008172e+00
5.917448253078871012e+00
5.918925560849752188e+00
5.920356235017681712e+00
5.921743110300589308e+00
5.923088781399535208e+00
5.924395627267612596e+00
5.925665832606985539e+00
5.926901406947394868e+00
5.928104201608865864e+00
5.929275924809542353e+00
5.930418155143621028e+00
5.931532353624143994e+00
5.932619874459708953e+00
5.933681974711993767e+00
5.934719822962472691e+00
5.935734507100106860e+00
5.936727041328383692e+00
5.937698372477557385e+00
5.938649385698023586e+00
5.939580909601406944e+00
5.940493720908229136e+00
5.941388548654281010e+00
5.942266078001660290e+00
5.943126953695417214e+00
5.943971783202013803e+00
5.944801139561902481e+00
5.945615563984929075e+00
5.946415568214142411e+00
5.947201636680884640e+00
5.947974228471563762e+00
5.948733779124368404e+00
5.949480702272318844e+00
5.950215391147229305e+00
5.950938219957793152e+00
5.951649545153608223e+00
5.952349706585682299e+00
5.953039028573051894e+00
5.953717820884060430e+00
5.954386379640054905e+00
5.955044988148459950e+00
5.955693917671603721e+00
5.956333428136908914e+00
5.956963768793631431e+00
5.957585178820812288e+00
5.958197887890635869e+00
5.958802116691019002e+00
5.959398077410900996e+00
5.959985974191338798e+00
5.960566003545308078e+00
5.961138354748734436e+00
5.961703210205187453e+00
5.962260745786258198e+00
5.962811131149726940e+00
5.963354530037134893e+00
5.963891100552460856e+00
5.964420995423382443e+00
5.964944362246432874e+00
5.965461343717270992e+00
5.965972077847250254e+00
5.966476698167245907e+00
5.966975333919694258e+00
5.967468110239741108e+00
5.967955148326231196e+00
5.968436565603316701e+00
5.968912475873294099e+00
5.969382989461307965e+00
5.969848213352504374e+00
5.970308251322069104e+00
5.970763204058713747e+00
5.971213169281990751e+00
5.971658241853857518e+00
5.972098513884835036e+00
5.972534074835152751e+00
5.972965011611142572e+00
5.973391408657209745e+00
5.973813348043618632e+00
5.974230909550376722e+00
5.974644170747419381e+00
5.975053207071334249e+00
5.975458091898798507e+00
5.975858896616921712e+00
5.976255690690713607e+00
5.976648541727722197e+00
5.977037515540108537e+00
5.977422676204261265e+00
5.977804086118030824e+00
5.978181806055755665e+00
5.978555895221186134e+00
5.978926411298404631e+00
5.979293410500805983e+00
5.979656947618321894e+00
5.980017076062845049e+00
5.980373847912079377e+00
5.980727313951740953e+00
5.981077523716327171e+00
5.981424525528398206e+00
5.981768366536522663e+00
5.982109092751885626e+00
5.982446749083657700e+00
5.982781379373136588e+00
5.983113026426768677e+00
5.983441732048031092e+00
5.983767537068265696e+00
5.984090481376474813e+00
5.984410603948181695e+00
5.984727942873274920e+00
5.985042535382998352e+00
5.985354417876058264e+00
5.985663625943855592e+00
5.985970194394965027e+00
5.986274157278761443e+00
5.986575547908344674e+00
5.986874398882717330e+00
5.987170742108244070e+00
5.987464608819466960e+00
5.987756029599209384e+00
5.988045034398111532e+00
5.988331652553499751e+00
5.988615912807675024e+00
5.988897843325657888e+00
5.989177471712315182e+00
5.989454825029013385e+00
5.989729929809704423e+00
5.990002812076534511e+00
5.990273497354934307e+00
5.990542010688276520e+00
5.990808376652030809e+00
5.991072619367495022e+00
5.991334762515087675e+00
5.991594829347229201e+00
5.991852842700797765e+00
5.992108825009220041e+00
5.992362798314143646e+00
5.992614784276764972e+00
5.992864804188782202e+00
5.993112878983004599e+00
5.993359029243609193e+00
5.993603275216096371e+00
5.993845636816881317e+00
5.994086133642626990e+00
5.994324784979220055e+00
5.994561609810493685e+00
5.994796626826660813e+00
5.995029854432440075e+00
5.995261310754955275e+00
5.995491013651355949e+00
5.995718980716164381e+00
5.995945229288421885e+00
5.996169776458563305e+00
5.996392639075057041e+00
5.996613833750856770e+00
5.996833376869587617e+00
5.997051284591575993e+00
5.997267572859611207e+00
5.997482257404558759e+00
5.997695353750785330e+00
5.997906877221327093e+00
5.998116842942965654e+00
5.998325265851081056e+00
5.998532160694326265e+00
5.998737542039181747e+00
5.998941424274280898e+00
5.999143821614671523e+00
5.999344748105832181e+00
5.999544217627624576e+00
5.999742243898035454e+00
5.999938840476862545e+00
6.000134020769173127e+00
6.000327798028739501e+00
6.000520185361244430e+00
6.000711195727473246e+00
6.000900841946291919e+00
6.001089136697609128e+00
6.001276092525149153e+00
6.001461721839172370e+00
6.001646036919067839e+00
6.001829049915890835e+00
6.002010772854736942e+00
6.002191217637094844e+00
6.002370396043081868e+00
6.002548319733591597e+00
6.002725000252371323e+00
6.002900449028023111e+00
6.003074677375936474e+00
6.003247696500105590e+00
6.003419517494956281e+00
6.003590151347031778e+00
6.003759608936650949e+00
6.003927901039505244e+00
6.004095038328189915e+00
6.004261031373662405e+00
6.004425890646695407e+00
6.004589626519213574e+00
6.004752249265624009e+00
6.004913769064100570e+00
6.005074195997783804e+00
6.005233540055985308e+00
6.005391811135308622e+00
6.005549019040759440e+00
6.005705173486794557e+00
6.005860284098362811e+00
6.006014360411873199e+00
6.006167411876165652e+00
6.006319447853424087e+00
6.006470477620076132e+00
6.006620510367647547e+00
6.006769555203613109e+00
6.006917621152186193e+00
6.007064717155120803e+00
6.007210852072470963e+00
6.007356034683320800e+00
6.007500273686501302e+00
6.007643577701307080e+00
6.007785955268159839e+00
6.007927414849259407e+00
6.008067964829253427e+00
6.008207613515851975e+00
6.008346369140424414e+00
6.008484239858628229e+00
6.008621233750986335e+00
6.008757358823444861e+00
6.008892623007952238e+00
6.009027034163000991e+00
6.009160600074173963e+00
6.009293328454675454e+00
6.009425226945849019e+00
6.009556303117717491e+00
6.009686564469444825e+00
6.009816018429883222e+00
6.009944672358046525e+00
6.010072533543596940e+00
6.010199609207349525e+00
6.010325906501729598e+00
6.010451432511255021e+00
6.010576194253030913e+00
6.010700198677183081e+00
6.010823452667342970e+00
6.010945963041127271e+00
6.011067736550566032e+00
6.011188779882589373e+00
6.011309099659472466e+00
6.011428702439313376e+00
6.011547594716454945e+00
6.011665782921978618e+00
6.011783273424140539e+00
6.011900072528831629e+00
6.012016186480045654e+00
6.012131621460300224e+00
6.012246383591148380e+00
6.012360478933592489e+00
6.012473913488566524e+00
6.012586693197383703e+00
6.012698823942216997e+00
6.012810311546528119e+00
6.012921161775578227e+00
6.013031380336843590e+00
6.013140972880530732e+00
6.013249945000006313e+00
6.013358302232288288e+00
6.013466050058515755e+00
6.013573193904410807e+00
6.013679739140783020e+00
6.013785691083964657e+00
6.013891054996328478e+00
6.013995836086747815e+00
6.014100039511083295e+00
6.014203670372669563e+00
6.014306733722796672e+00
6.014409234561202133e+00
6.014511177836555866e+00
6.014612568446950469e+00
6.014713411240396823e+00
6.014813711015315256e+00
6.014913472521018711e+00
6.015012700458233219e+00
6.015111399479563303e+00
6.015209574190016006e+00
6.015307229147477841e+00
6.015404368863221052e+00
6.015500997802408989e+00
6.015597120384591712e+00
6.015692740984185605e+00
6.015787863931013391e+00
6.015882493510769535e+00
6.015976633965520293e+00
6.016070289494235723e+00
6.016163464253251547e+00
6.016256162356786952e+00
6.016348387877431314e+00
6.016440144846649574e+00
6.016531437255276948e+00
6.016622269054003880e+00
6.016712644153877854e+00
6.016802566426791898e+00
6.016892039705979300e+00
6.016981067786481674e+00
6.017069654425663217e+00
6.017157803343669897e+00
6.017245518223924172e+00
6.017332802713596607e+00
6.017419660424084604e+00
6.017506094931485805e+00
6.017592109777067932e+00
6.017677708467736863e+00
6.017762894476486935e+00
6.017847671242888552e+00
6.017932042173510965e+00
6.018016010642405433e+00
6.018099579991534220e+00
6.018182753531219120e+00
6.018265534540593542e+00
6.018347926268009296e+00
6.018429931931512655e+00
6.018511554719229828e+00
6.018592797789812820e+00
6.018673664272841783e+00
6.018754157269251337e+00
6.018834279851738245e+00
6.018914035065143331e+00
6.018993425926866259e+00
6.019072455427257218e+00
6.019151126529986406e+00
6.019229442172443711e+00
6.019307405266099309e+00
6.019385018696877587e+00
6.019462285325515971e+00
6.019539207987923746e+00
6.019615789495531999e+00
6.019692032635640899e+00
6.019767940171743881e+00
6.019843514843879362e+00
6.019918759368933614e+00
6.019993676440982711e+00
6.020068268731582073e+00
6.020142538890090655e+00
6.020216489543954275e+00
6.020290123299014695e+00
6.020363442739775195e+00
6.020436450429691888e+00
6.020509148911449060e+00
6.020581540707218515e+00
6.020653628318916262e+00
6.020725414228462746e+00
6.020796900898018222e+00
6.020868090770225223e+00
6.020938986268455473e+00
6.021009589796999961e+00
6.021079903741323847e+00
6.021149930468260081e+00
6.021219672326206585e+00
6.021289131645349180e+00
6.021358310737829456e+00
6.021427211897948162e+00
6.021495837402321527e+00
6.021564189510082876e+00
6.021632270463024739e+00
6.021700082485759609e+00
6.021767627785891364e+00
6.021834908554142274e+00
6.021901926964501328e+00
6.021968685174361013e+00
6.022035185324646989e+00
6.022101429539916673e+00
6.022167419928520005e+00
6.022233158582670498e+00
6.022298647578566033e+00
6.022363888976485669e+00
6.022428884820885564e+00
6.022493637140483358e+00
6.022558147948352314e+00
6.022622419241967506e+00
6.022686453003319507e+00
6.022750251198950799e+00
6.022813815780028612e+00
6.022877148682403536e+00
6.022940251826662816e+00
6.023003127118170319e+00
6.023065776447118935e+00
6.023128201688558114e+00
6.023190404702437384e+00
6.023252387333640101e+00
6.023314151412000328e+00
6.023375698752320595e+00
6.023437031154413646e+00
6.023498150403089113e+00
6.023559058268181943e+00
6.023619756504553280e+00
6.023680246852095799e+00
6.023740531035733703e+00
6.023800610765428942e+00
6.023860487736161673e+00
6.023920163627937363e+00
6.023979640105753042e+00
6.024038918819631938e+00
6.024098001404530223e+00
6.024156889480397403e+00
6.024215584652114153e+00
6.024274088509471881e+00
6.024332402627169181e+00
6.024390528564750547e+00
6.024448467866617030e+00
6.024506222061967620e+00
6.024563792664786810e+00
6.024621181173796636e+00
6.024678389072440687e+00
6.024735417828829931e+00
6.024792268895724945e+00
6.024848943710483518e+00
6.024905443695034890e+00
6.024961770255841564e+00
6.025017924783847789e+00
6.025073908654453803e+00
6.025129723227474088e+00
6.025185369847101846e+00
6.025240849841845048e+00
6.025296164524528209e+00
6.025351315192210677e+00
6.025406303126185747e+00
6.025461129591908715e+00
6.025515795838984445e+00
6.025570303101107861e+00
6.025624652596052400e+00
6.025678845525602512e+00
6.025732883075545665e+00
6.025786766415625273e+00
6.025840496699506943e+00
6.025894075064748279e+00
6.025947502632766017e+00
6.026000780508814714e+00
6.026053909781940554e+00
6.026106891524977804e+00
6.026159726794504401e+00
6.026212416630831292e+00
6.026264962057959806e+00
6.026317364083597639e+00
6.026369623699102007e+00
6.026421741879492089e+00
6.026473719583423261e+00
6.026525557753163120e+00
6.026577257314615466e+00
6.026628819177278551e+00
6.026680244234259298e+00
6.026731533362264415e+00
6.026782687421588847e+00
6.026833707256155748e+00
6.026884593693474734e+00
6.026935347544674748e+00
6.026985969604522708e+00
6.027036460651407523e+00
6.027086821447381837e+00
6.027137052738169132e+00
6.027187155253199258e+00
6.027237129705607543e+00
6.027286976792290751e+00
6.027336697193907966e+00
6.027386291574951649e+00
6.027435760583750302e+00
6.027485104852532416e+00
6.027534324997454007e+00
6.027583421618663451e+00
6.027632395300329904e+00
6.027681246610706367e+00
6.027729976102206066e+00
6.027778584311427323e+00
6.027827071759248589e+00
6.027875438950867526e+00
6.027923686375902257e+00
6.027971814508441106e+00
6.028019823807134969e+00
6.028067714715270142e+00
6.028115487660857141e+00
6.028163143056717743e+00
6.028210681300582685e+00
6.028258102775173377e+00
6.028305407848319142e+00
6.028352596873049585e+00
6.028399670187696735e+00
6.028446628116017614e+00
6.028493470967296375e+00
6.028540199036470426e+00
6.028586812604243228e+00
6.028633311937218409e+00
6.028679697288009898e+00
6.028725968895392029e+00
6.028772126984433655e+00
6.028818171766618050e+00
6.028864103440009004e+00
6.028909922189373383e+00
6.028955628186350779e+00
6.029001221589583182e+00
6.029046702544897940e+00
6.029092071185438328e+00
6.029137327631842957e+00
6.029182471992411863e+00
6.029227504363259271e+00
6.029272424828505450e+00
6.029317233460448122e+00
6.029361930319716123e+00
6.029406515455480786e+00
6.029450988905627362e+00
6.029495350696937095e+00
6.029539600845284397e+00
6.029583739355832250e+00
6.029627766223209839e+00
6.029671681431730157e+00
6.029715484955575633e+00
6.029759176759017514e+00
6.029802756796594387e+00
6.029846225013357319e+00
6.029889581345043048e+00
6.029932825718302247e+00
6.029975958050916240e+00
6.030018978252010164e+00
6.030061886222271461e+00
6.030104681854165705e+00
6.030147365032152429e+00
6.030189935632938258e+00
6.030232393525665202e+00
6.030274738572147797e+00
6.030316970627128015e+00
6.030359089538457340e+00
6.030401095147360557e+00
6.030442987288662238e+00
6.030484765791006119e+00
6.030526430477098465e+00
6.030567981163943436e+00
6.030609417663066907e+00
6.030650739780762493e+00
6.030691947318320700e+00
6.030733040072261630e+00
6.030774017834585443e+00
6.030814880392987298e+00
6.030855627531101604e+00
6.030896259028756035e+00
6.030936774662176703e+00
6.030977174204233293e+00
6.031017457424691308e+00
6.031057624090417235e+00
6.031097673965641448e+00
6.031137606812165153e+00
6.031177422389595755e+00
6.031217120455601766e+00
6.031256700766109979e+00
6.031296163075549721e+00
6.031335507137077556e+00
6.031374732702794894e+00
6.031413839523985132e+00
6.031452827351323265e+00
6.031491695935102371e+00
6.031530445025436116e+00
6.031569074372500339e+00
6.031607583726730226e+00
6.031645972839022818e+00
6.031684241460972373e+00
6.031722389345046231e+00
6.031760416244805079e+00
6.031798321915114336e+00
6.031836106112310247e+00
6.031873768594432583e+00
6.031911309121386289e+00
6.031948727455147541e+00
6.031986023359947602e+00
6.032023196602454895e+00
6.032060246951951754e+00
6.032097174180508503e+00
6.032133978063162871e+00
6.032170658378097627e+00
6.032207214906780912e+00
6.032243647434150979e+00
6.032279955748768074e+00
6.032316139642963648e+00
6.032352198913005559e+00
6.032388133359213533e+00
6.032423942786143911e+00
6.032459627002704217e+00
6.032495185822285499e+00
6.032530619062912436e+00
6.032565926547338364e+00
6.032601108103207821e+00
6.032636163563147136e+00
6.032671092764879006e+00
6.032705895551353059e+00
6.032740571770832005e+00
6.032775121276996444e+00
6.032809543929060325e+00
6.032843839591834012e+00
6.032878008135838854e+00
6.032912049437382684e+00
6.032945963378625542e+00
6.032979749847696027e+00
6.033013408738709948e+00
6.033046939951882237e+00
6.033080343393569578e+00
6.033113618976324588e+00
6.033146766618980195e+00
6.033179786246655851e+00
6.033212677790837475e+00
6.033245441189416525e+00
6.033278076386716648e+00
6.033310583333531874e+00
6.033342961987164799e+00
6.033375212311448799e+00
6.033407334276755130e+00
6.033439327860046220e+00
6.033471193044859682e+00
6.033502929821323413e+00
6.033534538186183127e+00
6.033566018142788145e+00
6.033597369701094060e+00
6.033628592877663621e+00
6.033659687695657858e+00
6.033690654184830748e+00
6.033721492381499907e+00
6.033752202328548364e+00
6.033782784075402361e+00
6.033813237677998487e+00
6.033843563198763249e+00
6.033873760706581990e+00
6.033903830276779345e+00
6.033933771991057071e+00
6.033963585937482499e+00
6.033993272210449454e+00
6.034022830910613422e+00
6.034052262144861345e+00
6.034081566026261889e+00
6.034110742674021921e+00
6.034139792213421671e+00
6.034168714775774767e+00
6.034197510498358064e+00
6.034226179524367240e+00
6.034254722002844851e+00
6.034283138088627041e+00
6.034311427942276040e+00
6.034339591730012664e+00
6.034367629623658580e+00
6.034395541800562590e+00
6.034423328443523360e+00
6.034450989740738791e+00
6.034478525885709210e+00
6.034505937077191184e+00
6.034533223519095380e+00
6.034560385420424389e+00
6.034587422995214112e+00
6.034614336462423623e+00
6.034641126045885429e+00
6.034667791974205109e+00
6.034694334480702693e+00
6.034720753803322069e+00
6.034747050184551043e+00
6.034773223871347625e+00
6.034799275115052986e+00
6.034825204171309743e+00
6.034851011299987356e+00
6.034876696765113735e+00
6.034902260834750898e+00
6.034927703780968322e+00
6.034953025879721267e+00
6.034978227410790375e+00
6.035003308657696408e+00
6.035028269907622978e+00
6.035053111451326835e+00
6.035077833583065043e+00
6.035102436600523035e+00
6.035126920804719575e+00
6.035151286499948142e+00
6.035175533993677455e+00
6.035199663596493735e+00
6.035223675622011896e+00
6.035247570386810700e+00
6.035271348210338616e+00
6.035295009414864964e+00
6.035318554325384000e+00
6.035341983269561617e+00
6.035365296577640315e+00
6.035388494582389463e+00
6.035411577619028023e+00
6.035434546025143732e+00
6.035457400140646911e+00
6.035480140307678987e+00
6.035502766870569857e+00
6.035525280175745522e+00
6.035547680571689000e+00
6.035569968408866615e+00
6.035592144039653384e+00
6.035614207818290389e+00
6.035636160100811942e+00
6.035658001245000293e+00
6.035679731610299470e+00
6.035701351557789529e+00
6.035722861450111942e+00
6.035744261651414533e+00
6.035765552527303512e+00
6.035786734444785750e+00
6.035807807772220812e+00
6.035828772879257897e+00
6.035849630136803867e+00
6.035870379916964623e+00
6.035891022592979382e+00
6.035911558539208244e+00
6.035931988131065573e+00
6.035952311744965826e+00
6.035972529758299565e+00
6.035992642549373954e+00
6.036012650497381671e+00
6.036032553982345839e+00
6.036052353385099600e+00
6.036072049087218616e+00
6.036091641471007740e+00
6.036111130919443291e+00
6.036130517816155283e+00
6.036149802545370591e+00
6.036168985491889849e+00
6.036188067041043048e+00
6.036207047578665552e+00
6.036225927491052801e+00
6.036244707164945211e+00
6.036263386987470447e+00
6.036281967346132760e+00
6.036300448628776572e+00
6.036318831223541181e+00
6.036337115518857210e+00
6.036355301903399528e+00
6.036373390766054392e+00
6.036391382495905233e+00
6.036409277482195357e+00
6.036427076114308399e+00
6.036444778781727472e+00
6.036462385874023617e+00
6.036479897780819392e+00
6.036497314891767552e+00
6.036514637596525290e+00
6.036531866284726711e+00
6.036549001345958843e+00
6.036566043169738549e+00
6.036582992145485882e+00
6.036599848662507206e+00
6.036616613109955232e+00
6.036633285876818356e+00
6.036649867351896681e+00
6.036666357923773596e+00
6.036682757980800673e+00
6.036699067911058592e+00
6.036715288102344701e+00
6.036731418942155258e+00
6.036747460817657007e+00
6.036763414115665860e+00
6.036779279222607819e+00
6.036795056524519865e+00
6.036810746407025974e+00
6.036826349255293600e+00
6.036841865454027456e+00
6.036857295387450861e+00
6.036872639439263999e+00
6.036887897992634144e+00
6.036903071430175238e+00
6.036918160133918576e+00
6.036933164485292380e+00
6.036948084865089825e+00
6.036962921653468150e+00
6.036977675229901585e+00
6.036992345973169805e+00
6.037006934261339275e+00
6.037021440471717959e+00
6.037035864980857980e+00
6.037050208164520093e+00
6.037064470397649707e+00
6.037078652054353789e+00
6.037092753507868004e+00
6.037106775130561154e+00
6.037120717293873007e+00
6.037134580368324954e+00
6.037148364723456950e+00
6.037162070727847940e+00
6.037175698749059904e+00
6.037189249153627202e+00
6.037202722307012159e+00
6.037216118573614843e+00
6.037229438316722430e+00
6.037242681898485230e+00
6.037255849679912245e+00
6.037268942020813434e+00
6.037281959279807708e+00
6.037294901814288295e+00
6.037307769980381877e+00
6.037320564132942380e+00
6.037333284625523433e+00
6.037345931810347288e+00
6.037358506038287942e+00
6.037371007658843602e+00
6.037383437020105603e+00
6.037395794468750410e+00
6.037408080349996098e+00
6.037420295007602355e+00
6.037432438783818966e+00
6.037444512019389364e+00
6.037456515053504447e+00
6.037468448223799911e+00
6.037480311866323390e+00
6.037492106315506923e+00
6.037503831904150076e+00
6.037515488963409283e+00
6.037527077822759658e+00
6.037538598809973678e+00
6.037550052251122068e+00
6.037561438470523179e+00
6.037572757790753641e+00
6.037584010532599521e+00
6.037595197015061643e+00
6.037606317555323621e+00
6.037617372468731425e+00
6.037628362068793386e+00
6.037639286667136673e+00
6.037650146573509957e+00
6.037660942095765648e+00
6.037671673539844797e+00
6.037682341209745118e+00
6.037692945407528988e+00
6.037703486433300348e+00
6.037713964585191384e+00
6.037724380159349202e+00
6.037734733449932278e+00
6.037745024749078482e+00
6.037755254346924616e+00
6.037765422531575332e+00
6.037775529589104018e+00
6.037785575803530591e+00
6.037795561456837490e+00
6.037805486828938584e+00
6.037815352197696050e+00
6.037825157838898171e+00
6.037834904026259331e+00
6.037844591031427122e+00
6.037854219123959254e+00
6.037863788571337764e+00
6.037873299638977009e+00
6.037882752590183699e+00
6.037892147686216404e+00
6.037901485186224271e+00
6.037910765347303865e+00
6.037919988424466311e+00
6.037929154670662157e+00
6.037938264336770722e+00
6.037947317671623182e+00
6.037956314921993695e+00
6.037965256332610942e+00
6.037974142146178558e+00
6.037982972603376020e+00
6.037991747942850651e+00
6.038000468401270027e+00
6.038009134213298879e+00
6.038017745611618636e+00
6.038026302826962066e+00
6.038034806088098172e+00
6.038043255621872163e+00
6.038051651653200125e+00
6.038059994405108988e+00
6.038068284098740079e+00
6.038076520953363335e+00
6.038084705186415491e+00
6.038092837013498304e+00
6.038100916648421190e+00
6.038108944303209213e+00
6.038116920188127068e+00
6.038124844511708389e+00
6.038132717480765521e+00
6.038140539300441034e+00
6.038148310174208611e+00
6.038156030303905908e+00
6.038163699889762981e+00
6.038171319130439585e+00
6.038178888223034058e+00
6.038186407363119734e+00
6.038193876744785804e+00
6.038201296560641751e+00
6.038208667001882191e+00
6.038215988258277100e+00
6.038223260518240210e+00
6.038230483968841433e+00
6.038237658795841512e+00
6.038244785183719543e+00
6.038251863315721835e+00
6.038258893373874336e+00
6.038265875539037708e+00
6.038272809990923307e+00
6.038279696908139371e+00
6.038286536468218557e+00
6.038293328847655239e+00
6.038300074221943703e+00
6.038306772765604791e+00
6.038313424652228534e+00
6.038320030054505239e+00
6.038326589144271672e+00
6.038333102092534155e+00
6.038339569069504087e+00
6.038345990244637917e+00
6.038352365786680664e+00
6.038358695863687231e+00
6.038364980643068591e+00
6.038371220291622876e+00
6.038377414975571789e+00
6.038383564860586361e+00
6.038389670111848240e+00
6.038395730894054125e+00
6.038401747371466399e+00
6.038407719707957533e+00
6.038413648067010975e+00
6.038419532611799312e+00
6.038425373505178939e+00
6.038431170909744239e+00
6.038436924987857779e+00
6.038442635901678734e+00
6.038448303813202855e+00
6.038453928884277566e+00
6.038459511276661473e+00
6.038465051152026142e+00
6.038470548672004057e+00
6.038476003998199282e+00
6.038481417292262954e+00
6.038486788715853315e+00
6.038492118430728972e+00
6.038497406598732020e+00
6.038502653381846663e+00
6.038507858942194773e+00
6.038513023442085625e+00
6.038518147044031004e+00
6.038523229910774504e+00
6.038528272205314629e+00
6.038533274090925218e+00
6.038538235731172321e+00
6.038543157289955943e+00
6.038548038931499384e+00
6.038552880820415858e+00
6.038557683121674735e+00
6.038562446000658390e+00
6.038567169623163089e+00
6.038571854155428298e+00
6.038576499764141126e+00
6.038581106616460303e+00
6.038585674880028620e+00
6.038590204722985355e+00
6.038594696313979604e+00
6.038599149822188927e+00
6.038603565417324681e+00
6.038607943269647116e+00
6.038612283549974258e+00
6.038616586429681909e+00
6.038620852080732959e+00
6.038625080675674717e+00
6.038629272387636249e+00
6.038633427390346142e+00
6.038637545858139610e+00
6.038641627965954939e+00
6.038645673889339704e+00
6.038649683804459656e+00
6.038653657888102266e+00
6.038657596317652754e+00
6.038661499271134048e+00
6.038665366927183697e+00
6.038669199465056536e+00
6.038672997064622017e+00
6.038676759906366875e+00


==> data/minmax/avg_m=8.txt <==
q
5.744613617506002967e+00
5.777704638072110654e+00
5.805106682982005495e+00
5.827888226112687420e+00
5.846950104739480736e+00
5.863024011034378979e+00
5.876692500742316305e+00
5.888415149560197293e+00
5.898553631062872782e+00
5.907393071867574896e+00
5.915159223683695622e+00
5.922031870050092905e+00
5.928155140233477560e+00
5.933645394709373022e+00
5.938597247680793778e+00
5.943088176570614500e+00
5.947182064483096831e+00
5.950931937051104015e+00
5.954382089535107170e+00
5.957569750511011009e+00
5.960526391546453695e+00
5.963278764880348248e+00
5.965849730848402643e+00
5.968258921771197656e+00
5.970523277849644650e+00
5.972657482270925300e+00
5.974674316468672863e+00
5.976584951758804110e+00
5.978399189989363371e+00
5.980125663108329270e+00
5.981771999454842614e+00
5.983344962958975444e+00
5.984850570177698614e+00
5.986294189112755681e+00
5.987680622985921630e+00
5.989014181539234372e+00
5.990298741946016747e+00
5.991537801034663602e+00
5.992734520219891614e+00
5.993891764289152491e+00
5.995012134992367514e+00
5.996098000221470770e+00
5.997151519434326339e+00
5.998174665870123157e+00
5.999169246014767864e+00
6.000136916702166090e+00
6.001079200176997475e+00
6.001997497394777170e+00
6.002893099793387144e+00
6.003767199735646543e+00
6.004620899793386535e+00
6.005455221019109224e+00
6.006271110330760443e+00
6.007069447117734384e+00
6.007851049161482493e+00
6.008616677951624574e+00
6.009367043467738867e+00
6.010102808487899573e+00
6.010824592477248984e+00
6.011532975103102139e+00
6.012228499417425098e+00
6.012911674742429824e+00
6.013582979290769792e+00
6.014242862548095481e+00
6.014891747442466574e+00
6.015530032322262244e+00
6.016158092761823006e+00
6.016776283211864751e+00
6.017384938509811931e+00
6.017984375263576879e+00
6.018574893120832492e+00
6.019156775934506598e+00
6.019730292834188923e+00
6.020295699212054430e+00
6.020853237631042632e+00
6.021403138662266841e+00
6.021945621657969205e+00
6.022480895465555761e+00
6.023009159087941988e+00
6.023530602294687064e+00
6.024045406188191620e+00
6.024553743728629840e+00
6.025055780221110879e+00
6.025551673768114291e+00
6.026041575690042507e+00
6.026525630916472309e+00
6.027003978350371938e+00
6.027476751207501593e+00
6.027944077332827000e+00
6.028406079495828962e+00
6.028862875666233911e+00
6.029314579271710883e+00
6.029761299438825439e+00
6.030203141218562379e+00
6.030640205797496378e+00
6.031072590695698565e+00
6.031500389952289432e+00
6.031923694299591077e+00
6.032342591326597336e+00
6.032757165632625984e+00
6.033167498971696574e+00
6.033573670388426180e+00
6.033975756345919095e+00
6.034373830846182507e+00
6.034767965543702317e+00
6.035158229852460643e+00
6.035544691046959898e+00
6.035927414357598941e+00
6.036306463060733485e+00
6.036681898563847959e+00
6.037053780486078658e+00
6.037422166734396356e+00
6.037787113575754816e+00
6.038148675705425461e+00
6.038506906311758016e+00
6.038861857137589162e+00
6.039213578538526583e+00
6.039562119538242513e+00
6.039907527881009486e+00
6.040249850081626626e+00
6.040589131472857254e+00
6.040925416250574109e+00
6.041258747516719652e+00
6.041589167320190690e+00
6.041916716695800993e+00
6.042241435701402708e+00
6.042563363453281156e+00
6.042882538159929595e+00
6.043198997154240359e+00
6.043512776924299779e+00
6.043823913142754023e+00
6.044132440694890640e+00
6.044438393705471313e+00
6.044741805564421533e+00
6.045042708951362975e+00
6.045341135859160886e+00
6.045637117616403877e+00
6.045930684908979558e+00
6.046221867800754879e+00
6.046510695753361198e+00
6.046797197645227051e+00
6.047081401789773381e+00
6.047363335952942620e+00
6.047643027369970170e+00
6.047920502761533257e+00
6.048195788349239876e+00
6.048468909870519994e+00
6.048739892592967848e+00
6.049008761328068751e+00
6.049275540444500443e+00
6.049540253880828722e+00
6.049802925157811373e+00
6.050063577390192293e+00
6.050322233298070174e+00
6.050578915217878162e+00
6.050833645112928316e+00
6.051086444583582136e+00
6.051337334877076479e+00
6.051586336896962237e+00
6.051833471212253457e+00
6.052078758066199882e+00
6.052322217384792147e+00
6.052563868784956114e+00
6.052803731582470093e+00
6.053041824799576531e+00
6.053278167172379653e+00
6.053512777157961544e+00
6.053745672941247769e+00
6.053976872441660717e+00
6.054206393319544688e+00
6.054434252982366260e+00
6.054660468590699729e+00
6.054885057064042009e+00
6.055108035086393947e+00
6.055329419111701306e+00
6.055549225369068367e+00
6.055767469867837427e+00
6.055984168402487100e+00
6.056199336557365420e+00
6.056412989711271955e+00
6.056625143041895143e+00
6.056835811530101310e+00
6.057045009964083349e+00
6.057252752943377949e+00
6.057459054882748717e+00
6.057663930015950271e+00
6.057867392399364448e+00
6.058069455915527257e+00
6.058270134276534158e+00
6.058469441027341418e+00
6.058667389548969773e+00
6.058863993061578412e+00
6.059059264627481234e+00
6.059253217154036975e+00
6.059445863396447862e+00
6.059637215960497869e+00
6.059827287305176391e+00
6.060016089745214884e+00
6.060203635453581761e+00
6.060389936463854710e+00
6.060575004672554833e+00
6.060758851841367978e+00
6.060941489599345644e+00
6.061122929444995755e+00
6.061303182748331686e+00
6.061482260752851126e+00
6.061660174577446547e+00
6.061836935218279265e+00
6.062012553550568228e+00
6.062187040330345944e+00
6.062360406196151352e+00
6.062532661670672063e+00
6.062703817162343967e+00
6.062873882966886896e+00
6.063042869268826962e+00
6.063210786142928299e+00
6.063377643555629248e+00
6.063543451366398607e+00
6.063708219329090987e+00
6.063871957093215137e+00
6.064034674205219133e+00
6.064196380109696527e+00
6.064357084150585386e+00
6.064516795572327368e+00
6.064675523520983269e+00
6.064833277045339699e+00
6.064990065097968674e+00
6.065145896536277448e+00
6.065300780123503266e+00
6.065454724529712571e+00
6.065607738332765564e+00
6.065759830019244347e+00
6.065911007985374859e+00
6.066061280537917710e+00
6.066210655895051929e+00
6.066359142187210729e+00
6.066506747457933280e+00
6.066653479664669391e+00
6.066799346679585092e+00
6.066944356290347784e+00
6.067088516200884740e+00
6.067231834032141613e+00
6.067374317322821398e+00
6.067515973530096751e+00
6.067656810030345405e+00
6.067796834119820737e+00
6.067936053015353437e+00
6.068074473855036288e+00
6.068212103698871651e+00
6.068348949529438485e+00
6.068485018252535390e+00
6.068620316697820094e+00
6.068754851619436508e+00
6.068888629696635562e+00
6.069021657534394265e+00
6.069153941664015228e+00
6.069285488543729734e+00
6.069416304559292819e+00
6.069546396024578350e+00
6.069675769182135916e+00
6.069804430203807222e+00
6.069932385191266988e+00
6.070059640176611815e+00
6.070186201122909075e+00
6.070312073924768015e+00
6.070437264408899303e+00
6.070561778334662151e+00
6.070685621394614095e+00
6.070808799215069662e+00
6.070931317356637713e+00
6.071053181314764124e+00
6.071174396520286898e+00
6.071294968339959297e+00
6.071414902076995190e+00
6.071534202971610839e+00
6.071652876201549809e+00
6.071770926882626540e+00
6.071888360069257473e+00
6.072005180754986853e+00
6.072121393873021411e+00
6.072237004296775709e+00
6.072352016840372180e+00
6.072466436259204237e+00
6.072580267250436314e+00
6.072693514453555430e+00
6.072806182450888990e+00
6.072918275768137697e+00
6.073029798874900465e+00
6.073140756185202882e+00
6.073251152058032787e+00
6.073360990797862513e+00
6.073470276655175581e+00
6.073579013827010264e+00
6.073687206457463184e+00
6.073794858638246197e+00
6.073901974409196214e+00
6.074008557758812543e+00
6.074114612624783582e+00
6.074220142894521501e+00
6.074325152405686268e+00
6.074429644946720330e+00
6.074533624257372644e+00
6.074637094029236017e+00
6.074740057906277357e+00
6.074842519485360803e+00
6.074944482316783301e+00
6.075045949904803066e+00
6.075146925708173384e+00
6.075247413140668407e+00
6.075347415571615173e+00
6.075446936326421188e+00
6.075545978687107329e+00
6.075644545892838977e+00
6.075742641140445599e+00
6.075840267584958099e+00
6.075937428340131063e+00
6.076034126478978337e+00
6.076130365034285497e+00
6.076226146999148980e+00
6.076321475327505439e+00
6.076416352934632670e+00
6.076510782697696733e+00
6.076604767456269762e+00
6.076698310012845106e+00
6.076791413133359576e+00
6.076884079547715700e+00
6.076976311950310183e+00
6.077068113000525074e+00
6.077159485323265109e+00
6.077250431509471085e+00
6.077340954116619010e+00
6.077431055669242355e+00
6.077520738659441868e+00
6.077610005547383842e+00
6.077698858761817924e+00
6.077787300700574491e+00
6.077875333731062923e+00
6.077962960190783193e+00
6.078050182387810807e+00
6.078137002601306627e+00
6.078223423081991150e+00
6.078309446052656106e+00
6.078395073708640517e+00
6.078480308218316530e+00
6.078565151723582360e+00
6.078649606340333023e+00
6.078733674158944389e+00
6.078817357244743924e+00
6.078900657638488525e+00
6.078983577356831702e+00
6.079066118392786322e+00
6.079148282716196228e+00
6.079230072274190988e+00
6.079311488991641532e+00
6.079392534771612233e+00
6.079473211495825424e+00
6.079553521025090390e+00
6.079633465199760778e+00
6.079713045840160923e+00
6.079792264747037045e+00
6.079871123701972913e+00
6.079949624467841929e+00
6.080027768789205034e+00
6.080105558392755682e+00
6.080182994987720413e+00
6.080260080266285172e+00
6.080336815903988779e+00
6.080413203560146584e+00
6.080489244878239496e+00
6.080564941486312769e+00
6.080640294997370354e+00
6.080715307009763926e+00
6.080789979107576571e+00
6.080864312861001153e+00
6.080938309826715127e+00
6.081011971548251793e+00
6.081085299556368007e+00
6.081158295369405664e+00
6.081230960493646975e+00
6.081303296423670623e+00
6.081375304642690161e+00
6.081446986622914608e+00
6.081518343825865536e+00
6.081589377702728783e+00
6.081660089694669757e+00
6.081730481233163843e+00
6.081800553740324133e+00
6.081870308629191868e+00
6.081939747304071275e+00
6.082008871160814678e+00
6.082077681587136020e+00
6.082146179962896859e+00
6.082214367660398580e+00
6.082282246044661278e+00
6.082349816473713311e+00
6.082417080298856860e+00
6.082484038864947706e+00
6.082550693510636819e+00
6.082617045568659009e+00
6.082683096366063857e+00
6.082748847224477728e+00
6.082814299460335583e+00
6.082879454385137663e+00
6.082944313305656436e+00
6.083008877524195945e+00
6.083073148338788982e+00
6.083137127043428904e+00
6.083200814928277467e+00
6.083264213279880650e+00
6.083327323381356067e+00
6.083390146512601682e+00
6.083452683950492990e+00
6.083514936969055320e+00
6.083576906839664566e+00
6.083638594831201729e+00
6.083700002210247426e+00
6.083761130241235549e+00
6.083821980186630896e+00
6.083882553307056185e+00
6.083942850861484786e+00
6.084002874107349967e+00
6.084062624300711875e+00
6.084122102696390755e+00
6.084181310548096633e+00
6.084240249108550103e+00
6.084298919629617330e+00
6.084357323362425518e+00
6.084415461557473037e+00
6.084473335464740451e+00
6.084530946333794432e+00
6.084588295413885461e+00
6.084645383954043751e+00
6.084702213203176058e+00
6.084758784410142951e+00
6.084815098823834312e+00
6.084871157693271471e+00
6.084926962267646289e+00
6.084982513796415304e+00
6.085037813529360129e+00
6.085092862716622975e+00
6.085147662608798136e+00
6.085202214456951531e+00
6.085256519512689977e+00
6.085310579028192279e+00
6.085364394256251863e+00
6.085417966450305194e+00
6.085471296864477075e+00
6.085524386753595749e+00
6.085577237373214210e+00
6.085629849979641293e+00
6.085682225829948777e+00
6.085734366181983823e+00
6.085786272294381405e+00
6.085837945426566975e+00
6.085889386838755577e+00
6.085940597791954509e+00
6.085991579547955332e+00
6.086042333369325874e+00
6.086092860519395131e+00
6.086143162262247941e+00
6.086193239862686788e+00
6.086243094586240687e+00
6.086292727699108340e+00
6.086342140468156359e+00
6.086391334160874855e+00
6.086440310045345470e+00
6.086489069390213835e+00
6.086537613464644281e+00
6.086585943538277199e+00
6.086634060881193520e+00
6.086681966763859641e+00
6.086729662457086576e+00
6.086777149231972217e+00
6.086824428359846273e+00
6.086871501112229410e+00
6.086918368760757758e+00
6.086965032577134060e+00
6.087011493833061948e+00
6.087057753800179327e+00
6.087103813749999759e+00
6.087149674953836076e+00
6.087195338682737322e+00
6.087240806207416810e+00
6.087286078798170408e+00
6.087331157724818809e+00
6.087376044256616936e+00
6.087420739662174007e+00
6.087465245209388698e+00
6.087509562165363874e+00
6.087553691796311561e+00
6.087597635367486326e+00
6.087641394143090245e+00
6.087684969386202738e+00
6.087728362358665990e+00
6.087771574321027224e+00
6.087814606532430339e+00
6.087857460250536867e+00
6.087900136731431822e+00
6.087942637229530440e+00
6.087984962997489369e+00
6.088027115286115176e+00
6.088069095344264881e+00
6.088110904418762459e+00
6.088152543754295820e+00
6.088194014593322656e+00
6.088235318175980737e+00
6.088276455739984883e+00
6.088317428520539032e+00
6.088358237750233215e+00
6.088398884658952070e+00
6.088439370473778922e+00
6.088479696418884757e+00
6.088519863715456282e+00
6.088559873581579573e+00
6.088599727232147707e+00
6.088639425878765721e+00
6.088678970729658246e+00
6.088718362989565591e+00
6.088757603859648704e+00
6.088796694537395027e+00
6.088835636216523461e+00
6.088874430086885781e+00
6.088913077334376922e+00
6.088951579140824855e+00
6.088989936683918636e+00
6.089028151137098277e+00
6.089066223669467703e+00
6.089104155445694389e+00
6.089141947625927642e+00
6.089179601365703576e+00
6.089217117815841185e+00
6.089254498122376624e+00
6.089291743426437975e+00
6.089328854864204388e+00
6.089365833566765751e+00
6.089402680660072065e+00
6.089439397264826859e+00
6.089475984496415251e+00
6.089512443464800917e+00
6.089548775274463921e+00
6.089584981024300347e+00
6.089621061807537927e+00
6.089657018711675640e+00
6.089692852818374469e+00
6.089728565203404109e+00
6.089764156936541717e+00
6.089799629081513288e+00
6.089834982695904841e+00
6.089870218831094029e+00
6.089905338532170198e+00
6.089940342837861564e+00
6.089975232780465930e+00
6.090010009385790291e+00
6.090044673673050468e+00
6.090079226654838251e+00
6.090113669337026359e+00
6.090148002718722253e+00
6.090182227792185543e+00
6.090216345542779131e+00
6.090250356948897270e+00
6.090284262981911390e+00
6.090318064606099036e+00
6.090351762778595024e+00
6.090385358449336373e+00
6.090418852560993912e+00
6.090452246048924323e+00
6.090485539841120399e+00
6.090518734858152428e+00
6.090551832013119338e+00
6.090584832211598076e+00
6.090617736351602751e+00
6.090650545323522458e+00
6.090683260010090194e+00
6.090715881286334898e+00
6.090748410019530823e+00
6.090780847069167336e+00
6.090813193286898297e+00
6.090845449516512744e+00
6.090877616593892263e+00
6.090909695346974573e+00
6.090941686595717997e+00
6.090973591152073041e+00
6.091005409819950422e+00
6.091037143395174880e+00
6.091068792665484288e+00
6.091100358410477256e+00
6.091131841401596247e+00
6.091163242402102718e+00
6.091194562167054016e+00
6.091225801443273191e+00
6.091256960969343659e+00
6.091288041475568349e+00
6.091319043683975032e+00
6.091349968308277241e+00
6.091380816053876934e+00
6.091411587617836965e+00
6.091442283688875747e+00
6.091472904947352163e+00
6.091503452065256674e+00
6.091533925706205110e+00
6.091564326525424455e+00
6.091594655169751071e+00
6.091624912277625370e+00
6.091655098479092700e+00
6.091685214395789139e+00
6.091715260640950369e+00
6.091745237819413461e+00
6.091775146527607099e+00
6.091804987353567569e+00
6.091834760876934318e+00
6.091864467668957950e+00
6.091894108292502885e+00
6.091923683302068682e+00
6.091953193243780262e+00
6.091982638655411009e+00
6.092012020066392530e+00
6.092041337997825323e+00
6.092070592962485875e+00
6.092099785464858641e+00
6.092128916001137817e+00
6.092157985059250436e+00
6.092186993118875016e+00
6.092215940651461992e+00
6.092244828120248812e+00
6.092273655980290137e+00
6.092302424678477379e+00
6.092331134653560909e+00
6.092359786336179361e+00
6.092388380148885396e+00
6.092416916506169677e+00
6.092445395814498177e+00
6.092473818472327274e+00
6.092502184870148163e+00
6.092530495390512613e+00
6.092558750408066714e+00
6.092586950289588188e+00
6.092615095394010361e+00
6.092643186072471018e+00
6.092671222668343489e+00
6.092699205517273064e+00
6.092727134947212519e+00
6.092755011278476296e+00
6.092782834823762705e+00
6.092810605888205444e+00
6.092838324769414449e+00
6.092865991757521194e+00
6.092893607135211553e+00
6.092921171177793305e+00
6.092948684153212113e+00
6.092976146322127917e+00
6.093003557937938908e+00
6.093030919246841037e+00
6.093058230487882199e+00
6.093085491892993311e+00
6.093112703687058485e+00
6.093139866087954104e+00
6.093166979306607445e+00
6.093194043547043748e+00
6.093221059006446616e+00
6.093248025875203311e+00
6.093274944336966925e+00
6.093301814568706121e+00
6.093328636740764637e+00
6.093355411016924350e+00
6.093382137554440803e+00
6.093408816504130243e+00
6.093435448010405153e+00
6.093462032211339974e+00
6.093488569238735941e+00
6.093515059218180596e+00
6.093541502269092192e+00
6.093567898504808511e+00
6.093594248032620619e+00
6.093620550953856352e+00
6.093646807363926499e+00
6.093673017352406518e+00
6.093699181003076504e+00
6.093725298393997569e+00
6.093751369597583789e+00
6.093777394680651938e+00
6.093803373704493431e+00
6.093829306724940054e+00
6.093855193792426128e+00
6.093881034952056019e+00
6.093906830243672523e+00
6.093932579701920815e+00
6.093958283356312400e+00
6.093983941231302381e+00
6.094009553346340979e+00
6.094035119715953464e+00
6.094060640349803215e+00
6.094086115252765445e+00
6.094111544424977822e+00
6.094136927861931063e+00
6.094162265554524005e+00
6.094187557489130214e+00
6.094212803647679699e+00
6.094238004007709542e+00
6.094263158542449155e+00
6.094288267220877131e+00
6.094313330007797624e+00
6.094338346863904299e+00
6.094363317745854047e+00
6.094388242606332717e+00
6.094413121394124389e+00
6.094437954054177986e+00
6.094462740527685440e+00
6.094487480752134090e+00
6.094512174661398163e+00
6.094536822185780522e+00
6.094561423252110366e+00
6.094585977783781416e+00
6.094610485700849623e+00
6.094634946920081120e+00
6.094659361355028615e+00
6.094683728916095333e+00
6.094708049510614956e+00
6.094732323042896027e+00
6.094756549414318769e+00
6.094780728523373270e+00
6.094804860265750968e+00
6.094828944534398829e+00
6.094852981219584187e+00
6.094876970208974676e+00
6.094900911387687081e+00
6.094924804638363725e+00
6.094948649841242627e+00
6.094972446874207250e+00
6.094996195612869094e+00
6.095019895930619214e+00
6.095043547698699271e+00
6.095067150786268151e+00
6.095090705060454361e+00
6.095114210386435971e+00
6.095137666627491235e+00
6.095161073645067873e+00
6.095184431298836358e+00
6.095207739446768080e+00
6.095230997945182416e+00
6.095254206648812456e+00
6.095277365410874282e+00
6.095300474083112263e+00
6.095323532515867448e+00
6.095346540558142401e+00
6.095369498057650048e+00
6.095392404860883850e+00
6.095415260813160430e+00
6.095438065758692403e+00
6.095460819540642561e+00
6.095483522001172716e+00
6.095506172981508541e+00
6.095528772321997302e+00
6.095551319862153150e+00
6.095573815440721965e+00
6.095596258895731978e+00
6.095618650064548838e+00
6.095640988783932457e+00
6.095663274890076089e+00
6.095685508218680937e+00
6.095707688604990793e+00
6.095729815883855096e+00
6.095751889889768016e+00
6.095773910456929734e+00
6.095795877419292630e+00
6.095817790610610132e+00
6.095839649864487342e+00
6.095861455014426333e+00
6.095883205893879442e+00
6.095904902336291897e+00
6.095926544175151562e+00
6.095948131244033341e+00
6.095969663376644476e+00
6.095991140406875175e+00
6.096012562168839466e+00
6.096033928496915166e+00
6.096055239225793621e+00
6.096076494190521444e+00
6.096097693226542269e+00
6.096118836169741151e+00
6.096139922856482762e+00
6.096160953123651360e+00
6.096181926808695195e+00
6.096202843749666478e+00
6.096223703785254244e+00
6.096244506754831427e+00
6.096265252498488607e+00
6.096285940857074870e+00
6.096306571672222674e+00
6.096327144786406471e+00
6.096347660042956917e+00
6.096368117286109722e+00
6.096388516361041177e+00
6.096408857113887692e+00
6.096429139391799978e+00
6.096449363042959924e+00
6.096469527916624109e+00
6.096489633863148683e+00
6.096509680734029324e+00
6.096529668381923450e+00
6.096549596660680415e+00
6.096569465425389467e+00
6.096589274532383307e+00
6.096609023839286046e+00
6.096628713205037187e+00
6.096648342489915606e+00
6.096667911555570640e+00
6.096687420265047841e+00
6.096706868482817399e+00
6.096726256074799011e+00
6.096745582908390304e+00
6.096764848852481933e+00
6.096784053777492218e+00
6.096803197555393794e+00
6.096822280059723376e+00
6.096841301165620841e+00
6.096860260749837224e+00
6.096879158690771128e+00
6.096897994868475834e+00
6.096916769164693051e+00
6.096935481462866235e+00
6.096954131648162800e+00
6.096972719607498092e+00
6.096991245229542500e+00
6.097009708404756090e+00
6.097028109025396603e+00
6.097046446985540769e+00
6.097064722181097629e+00
6.097082934509836960e+00
6.097101083871391047e+00
6.097119170167282221e+00
6.097137193300931735e+00
6.097155153177682863e+00
6.097173049704800896e+00
6.097190882791507782e+00
6.097208652348982127e+00
6.097226358290371628e+00
6.097244000530818830e+00
6.097261578987462016e+00
6.097279093579450304e+00
6.097296544227960524e+00
6.097313930856204323e+00
6.097331253389439709e+00
6.097348511754984379e+00
6.097365705882219267e+00
6.097382835702610748e+00
6.097399901149707091e+00
6.097416902159157992e+00
6.097433838668712802e+00
6.097450710618238290e+00
6.097467517949733740e+00
6.097484260607308748e+00
6.097500938537231185e+00
6.097517551687896109e+00
6.097534100009863067e+00
6.097550583455840112e+00
6.097567001980703338e+00
6.097583355541501327e+00
6.097599644097444482e+00
6.097615867609937013e+00
6.097632026042559161e+00
6.097648119361082308e+00
6.097664147533468082e+00
6.097680110529873687e+00
6.097696008322655459e+00
6.097711840886373302e+00
6.097727608197788918e+00
6.097743310235868464e+00
6.097758946981798545e+00
6.097774518418960454e+00
6.097790024532958597e+00
6.097805465311602724e+00
6.097820840744922144e+00
6.097836150825159507e+00
6.097851395546763698e+00
6.097866574906406711e+00
6.097881688902971220e+00
6.097896737537552347e+00
6.097911720813456782e+00
6.097926638736202776e+00
6.097941491313517481e+00
6.097956278555335174e+00
6.097971000473796366e+00
6.097985657083242472e+00
6.098000248400215817e+00
6.098014774443457853e+00
6.098029235233900280e+00
6.098043630794674819e+00
6.098057961151086559e+00
6.098072226330637946e+00
6.098086426362998580e+00
6.098100561280022092e+00
6.098114631115724826e+00
6.098128635906296502e+00
6.098142575690081557e+00
6.098156450507578263e+00
6.098170260401438725e+00
6.098184005416454667e+00
6.098197685599560991e+00
6.098211300999815343e+00
6.098224851668406998e+00
6.098238337658640873e+00
6.098251759025932195e+00
6.098265115827804728e+00
6.098278408123872119e+00
6.098291635975844116e+00
6.098304799447508806e+00
6.098317898604728171e+00
6.098330933515430985e+00
6.098343904249603931e+00
6.098356810879277390e+00
6.098369653478531660e+00
6.098382432123466756e+00
6.098395146892213958e+00
6.098407797864917157e+00
6.098420385123714205e+00
6.098432908752750237e+00
6.098445368838147473e+00
6.098457765467999891e+00
6.098470098732372335e+00
6.098482368723281866e+00
6.098494575534686213e+00
6.098506719262479336e+00
6.098518800004473661e+00
6.098530817860396525e+00
6.098542772931875078e+00
6.098554665322422963e+00
6.098566495137434984e+00
6.098578262484173784e+00
6.098589967471749418e+00
6.098601610211121127e+00
6.098613190815077800e+00
6.098624709398223764e+00
6.098636166076973453e+00
6.098647560969536308e+00
6.098658894195902569e+00
6.098670165877829064e+00
6.098681376138836541e+00
6.098692525104182138e+00
6.098703612900855831e+00
6.098714639657565328e+00
6.098725605504728087e+00
6.098736510574449099e+00
6.098747355000510240e+00
6.098758138918354277e+00
6.098768862465084872e+00
6.098779525779436383e+00
6.098790129001768534e+00
6.098800672274046875e+00
6.098811155739838341e+00
6.098821579544283722e+00
6.098831943834103875e+00
6.098842248757556206e+00
6.098852494464450658e+00
6.098862681106108852e+00
6.098872808835371195e+00
6.098882877806570235e+00
6.098892888175520888e+00
6.098902840099498235e+00
6.098912733737230418e+00
6.098922569248881764e+00
6.098932346796039461e+00
6.098942066541692242e+00
6.098951728650220616e+00
6.098961333287377329e+00
6.098970880620283808e+00
6.098980370817395524e+00
6.098989804048505547e+00
6.098999180484714344e+00
6.099008500298422675e+00
6.099017763663318270e+00
6.099026970754349186e+00
6.099036121747718475e+00
6.099045216820861981e+00
6.099054256152444786e+00
6.099063239922322133e+00
6.099072168311545639e+00
6.099081041502339318e+00
6.099089859678082703e+00
6.099098623023293975e+00
6.099107331723621073e+00
6.099115985965811504e+00
6.099124585937713228e+00
6.099133131828248011e+00
6.099141623827397218e+00
6.099150062126184046e+00
6.099158446916669085e+00
6.099166778391909460e+00
6.099175056745971268e+00
6.099183282173896714e+00
6.099191454871685458e+00
6.099199575036289289e+00
6.099207642865586365e+00
6.099215658558376774e+00
6.099223622314353221e+00
6.099231534334083271e+00
6.099239394819018223e+00
6.099247203971442488e+00
6.099254961994477142e+00
6.099262669092063938e+00
6.099270325468939546e+00


==> data/minmax/avg_m=9.txt <==
5.918263587485146360e+00
5.942398165376398644e+00
5.961813086224664104e+00
5.977572450058923792e+00
5.990505084663208635e+00
6.001241333180601600e+00
6.010256695230518531e+00
6.017910153811276253e+00
6.024474301972865931e+00
6.030157888710434122e+00
6.035122333121078597e+00
6.039493732447370533e+00
6.043371597466209444e+00
6.046835237717193223e+00
6.049948462711506991e+00
6.052763072888323492e+00
6.055321475671071596e+00
6.057658664269109927e+00
6.059803728397513467e+00
6.061781018132760046e+00
6.063611048427814509e+00
6.065311208004919408e+00
6.066896319409389449e+00
6.068379084868123385e+00
6.069770443823850670e+00
6.071079861624946616e+00
6.072315564155741363e+00
6.073484729716183139e+00
6.074593646865092289e+00
6.075647844990170299e+00
6.076652202889752274e+00
6.077611039523117320e+00
6.078528190219791405e+00
6.079407070967749682e+00
6.080250732878843323e+00
6.081061908521268045e+00
6.081843051486992557e+00
6.082596370307178368e+00
6.083323857625632769e+00
6.084027315377738887e+00
6.084708376591593471e+00
6.085368524322322337e+00
6.086009108144651236e+00
6.086631358558895144e+00
6.087236399607954596e+00
6.087825259955855550e+00
6.088398882639279641e+00
6.088958133671317441e+00
6.089503809649648325e+00
6.090036644499000396e+00
6.090557315458873688e+00
6.091066448411720735e+00
6.091564622633400816e+00
6.092052375036507428e+00
6.092530203967475799e+00
6.092998572610398789e+00
6.093457912043382052e+00
6.093908623987381645e+00
6.094351083282416148e+00
6.094785640121565429e+00
6.095212622069506203e+00
6.095632335888910625e+00
6.096045069195432653e+00
6.096451091959336210e+00
6.096850657869826051e+00
6.097244005576240689e+00
6.097631359818654673e+00
6.098012932458990676e+00
6.098388923422594310e+00
6.098759521558954511e+00
6.099124905429567534e+00
6.099485244029747122e+00
6.099840697450835236e+00
6.100191417488231238e+00
6.100537548200381188e+00
6.100879226423137958e+00
6.101216582243596420e+00
6.101549739436975983e+00
6.101878815869892669e+00
6.102203923872902003e+00
6.102525170585019865e+00
6.102842658272615850e+00
6.103156484624864042e+00
6.103466743027674113e+00
6.103773522817972363e+00
6.104076909519877248e+00
6.104376985064297045e+00
6.104673827993215340e+00
6.104967513650001010e+00
6.105258114356717947e+00
6.105545699579557173e+00
6.105830336083220011e+00
6.106112088075189348e+00
6.106391017340592420e+00
6.106667183368367446e+00
6.106940643469430441e+00
6.107211452887357339e+00
6.107479664902206729e+00
6.107745330927899730e+00
6.108008500603689939e+00
6.108269221880092914e+00
6.108527541099680214e+00
6.108783503073114574e+00
6.109037151150696232e+00
6.109288527289832516e+00
6.109537672118559470e+00
6.109784624995510782e+00
6.110029424066524939e+00
6.110272106318056728e+00
6.110512707627704820e+00
6.110751262811953133e+00
6.110987805671338258e+00
6.111222369033228574e+00
6.111454984792297651e+00
6.111685683948939740e+00
6.111914496645623807e+00
6.112141452201449887e+00
6.112366579144883794e+00
6.112589905244886879e+00
6.112811457540493265e+00
6.113031262368876284e+00
6.113249345392113732e+00
6.113465731622597765e+00
6.113680445447245759e+00
6.113893510650574292e+00
6.114104950436638930e+00
6.114314787450018329e+00
6.114523043795748514e+00
6.114729741058411605e+00
6.114934900320316835e+00
6.115138542178870651e+00
6.115340686763174993e+00
6.115541353749899933e+00
6.115740562378438661e+00
6.115938331465416766e+00
6.116134679418589570e+00
6.116329624250104402e+00
6.116523183589260171e+00
6.116715374694673635e+00
6.116906214465982927e+00
6.117095719455041269e+00
6.117283905876656824e+00
6.117470789618922211e+00
6.117656386253081280e+00
6.117840711043049495e+00
6.118023778954537306e+00
6.118205604663800479e+00
6.118386202566079568e+00
6.118565586783693000e+00
6.118743771173832613e+00
6.118920769336052778e+00
6.119096594619487739e+00
6.119271260129783840e+00
6.119444778735805279e+00
6.119617163076045863e+00
6.119788425564870238e+00
6.119958578398462024e+00
6.120127633560612068e+00
6.120295602828269566e+00
6.120462497776914645e+00
6.120628329785725796e+00
6.120793110042591856e+00
6.120956849548925049e+00
6.121119559124328369e+00
6.121281249411100411e+00
6.121441930878574134e+00
6.121601613827341914e+00
6.121760308393296768e+00
6.121918024551593618e+00
6.122074772120429387e+00
6.122230560764743146e+00
6.122385399999767053e+00
6.122539299194487583e+00
6.122692267574963765e+00
6.122844314227590345e+00
6.122995448102218852e+00
6.123145678015201376e+00
6.123295012652326008e+00
6.123443460571686536e+00
6.123591030206434915e+00
6.123737729867494650e+00
6.123883567746136514e+00
6.124028551916531171e+00
6.124172690338193448e+00
6.124315990858370640e+00
6.124458461214361549e+00
6.124600109035762685e+00
6.124740941846654962e+00
6.124880967067727333e+00
6.125020192018336473e+00
6.125158623918537160e+00
6.125296269891005174e+00
6.125433136962947778e+00
6.125569232067967107e+00
6.125704562047832091e+00
6.125839133654245039e+00
6.125972953550544275e+00
6.126106028313356155e+00
6.126238364434222206e+00
6.126369968321152548e+00
6.126500846300183767e+00
6.126631004616863052e+00
6.126760449437693268e+00
6.126889186851572688e+00
6.127017222871167235e+00
6.127144563434260505e+00
6.127271214405075384e+00
6.127397181575558349e+00
6.127522470666634469e+00
6.127647087329425979e+00
6.127771037146449551e+00
6.127894325632786021e+00
6.128016958237212819e+00
6.128138940343321295e+00
6.128260277270606515e+00
6.128380974275513537e+00
6.128501036552494341e+00
6.128620469235015911e+00
6.128739277396535456e+00
6.128857466051496949e+00
6.128975040156250387e+00
6.129092004610004807e+00
6.129208364255709363e+00
6.129324123880963704e+00
6.129439288218870630e+00
6.129553861948890514e+00
6.129667849697666426e+00
6.129781256039846582e+00
6.129894085498876599e+00
6.130006342547785536e+00
6.130118031609925744e+00
6.130229157059760681e+00
6.130339723223562132e+00
6.130449734380145621e+00
6.130559194761579178e+00
6.130668108553846807e+00
6.130776479897564357e+00
6.130884312888605692e+00
6.130991611578769707e+00
6.131098379976414492e+00
6.131204622047085273e+00
6.131310341714123702e+00
6.131415542859261159e+00
6.131520229323233373e+00
6.131624404906324877e+00
6.131728073368964971e+00
6.131831238432267739e+00
6.131933903778592487e+00
6.132036073052063330e+00
6.132137749859118969e+00
6.132238937769008302e+00
6.132339640314313556e+00
6.132439860991438785e+00
6.132539603261112582e+00
6.132638870548851706e+00
6.132737666245455799e+00
6.132835993707463018e+00
6.132933856257585248e+00
6.133031257185196594e+00
6.133128199746747278e+00
6.133224687166207723e+00
6.133320722635482447e+00
6.133416309314846160e+00
6.133511450333351434e+00
6.133606148789221280e+00
6.133700407750252381e+00
6.133794230254223656e+00
6.133887619309258632e+00
6.133980577894218023e+00
6.134073108959064768e+00
6.134165215425237072e+00
6.134256900186016104e+00
6.134348166106848410e+00
6.134439016025738489e+00
6.134529452753573864e+00
6.134619479074442161e+00
6.134709097746006812e+00
6.134798311499798373e+00
6.134887123041553814e+00
6.134975535051538920e+00
6.135063550184841397e+00
6.135151171071707488e+00
6.135238400317811980e+00
6.135325240504583277e+00
6.135411694189492948e+00
6.135497763906326618e+00
6.135583452165501939e+00
6.135668761454310172e+00
6.135753694237235933e+00
6.135838252956191674e+00
6.135922440030815217e+00
6.136006257858710455e+00
6.136089708815727128e+00
6.136172795256213952e+00
6.136255519513265533e+00
6.136337883898978163e+00
6.136419890704687852e+00
6.136501542201220794e+00
6.136582840639135839e+00
6.136663788248944762e+00
6.136744387241364507e+00
6.136824639807528570e+00
6.136904548119224145e+00
6.136984114329109730e+00
6.137063340570940717e+00
6.137142228959767465e+00
6.137220781592174212e+00
6.137299000546478034e+00
6.137376887882927790e+00
6.137454445643920842e+00
6.137531675854210000e+00
6.137608580521076718e+00
6.137685161634552244e+00
6.137761421167613918e+00
6.137837361076352138e+00
6.137912983300173764e+00
6.137988289761993066e+00
6.138063282368406703e+00
6.138137963009875797e+00
6.138212333560907119e+00
6.138286395880232504e+00
6.138360151810966059e+00
6.138433603180798670e+00
6.138506751802153438e+00
6.138579599472356207e+00
6.138652147973798989e+00
6.138724399074101612e+00
6.138796354526276033e+00
6.138868016068888878e+00
6.138939385426199991e+00
6.139010464308341852e+00
6.139081254411445698e+00
6.139151757417817379e+00
6.139221974996062592e+00
6.139291908801252085e+00
6.139361560475057544e+00
6.139430931645883049e+00
6.139500023929038264e+00
6.139568838926846794e+00
6.139637378228791853e+00
6.139705643411656588e+00
6.139773636039659088e+00
6.139841357664574950e+00
6.139908809825882052e+00
6.139975994050876906e+00
6.140042911854802554e+00
6.140109564740981796e+00
6.140175954200943309e+00
6.140242081714526456e+00
6.140307948750026057e+00
6.140373556764282981e+00
6.140438907202845797e+00
6.140504001500036502e+00
6.140568841079097062e+00
6.140633427352301332e+00
6.140697761721056303e+00
6.140761845576016675e+00
6.140825680297197664e+00
6.140889267254086903e+00
6.140952607805737706e+00
6.141015703300884532e+00
6.141078555078047785e+00
6.141141164465627078e+00
6.141203532782017582e+00
6.141265661335703285e+00
6.141327551425350251e+00
6.141389204339908758e+00
6.141450621358715445e+00
6.141511803751578569e+00
6.141572752778889921e+00
6.141633469691694103e+00
6.141693955731797772e+00
6.141754212131854906e+00
6.141814240115463619e+00
6.141874040897239873e+00
6.141933615682914294e+00
6.141992965669436977e+00
6.142052092045021894e+00
6.142110995989267686e+00
6.142169678673224276e+00
6.142228141259478136e+00
6.142286384902241103e+00
6.142344410747421435e+00
6.142402219932708185e+00
6.142459813587647588e+00
6.142517192833721218e+00
6.142574358784427702e+00
6.142631312545353772e+00
6.142688055214245324e+00
6.142744587881094454e+00
6.142800911628195415e+00
6.142857027530236991e+00
6.142912936654351341e+00
6.142968640060211705e+00
6.143024138800070588e+00
6.143079433918857468e+00
6.143134526454227640e+00
6.143189417436641264e+00
6.143244107889425543e+00
6.143298598828840440e+00
6.143352891264134641e+00
6.143406986197630815e+00
6.143460884624774465e+00
6.143514587534196103e+00
6.143568095907776971e+00
6.143621410720712994e+00
6.143674532941568955e+00
6.143727463532346000e+00
6.143780203448534039e+00
6.143832753639163258e+00
6.143885115046893830e+00
6.143937288608029235e+00
6.143989275252604187e+00
6.144041075904430826e+00
6.144092691481144008e+00
6.144144122894278581e+00
6.144195371049303134e+00
6.144246436845675063e+00
6.144297321176908966e+00
6.144348024930606833e+00
6.144398548988525555e+00
6.144448894226625768e+00
6.144499061515122484e+00
6.144549051718505517e+00
6.144598865695650503e+00
6.144648504299804692e+00
6.144697968378679320e+00
6.144747258774469145e+00
6.144796376323903964e+00
6.144845321858317888e+00
6.144894096203662670e+00
6.144942700180569872e+00
6.144991134604405048e+00
6.145039400285284614e+00
6.145087498028151352e+00
6.145135428632793051e+00
6.145183192893898472e+00
6.145230791601088427e+00
6.145278225538971739e+00
6.145325495487185208e+00
6.145372602220413150e+00
6.145419546508454900e+00
6.145466329116257675e+00
6.145512950803938779e+00
6.145559412326845106e+00
6.145605714435590450e+00
6.145651857876079482e+00
6.145697843389551274e+00
6.145743671712635248e+00
6.145789343577355623e+00
6.145834859711196252e+00
6.145880220837115715e+00
6.145925427673600616e+00
6.145970480934691338e+00
6.146015381330014904e+00
6.146060129564832053e+00
6.146104726340050561e+00
6.146149172352282086e+00
6.146193468293860818e+00
6.146237614852883446e+00
6.146281612713229592e+00
6.146325462554623087e+00
6.146369165052627537e+00
6.146412720878698721e+00
6.146456130700225451e+00
6.146499395180528680e+00
6.146542514978925453e+00
6.146585490750743119e+00
6.146628323147348638e+00
6.146671012816184998e+00
6.146713560400793419e+00
6.146755966540844440e+00
6.146798231872180551e+00
6.146840357026816193e+00
6.146882342632999041e+00
6.146924189315207343e+00
6.146965897694202319e+00
6.147007468387037932e+00
6.147048902007099080e+00
6.147090199164128244e+00
6.147131360464234362e+00
6.147172386509954123e+00
6.147213277900237749e+00
6.147254035230505842e+00
6.147294659092654712e+00
6.147335150075099897e+00
6.147375508762785046e+00
6.147415735737211229e+00
6.147455831576470686e+00
6.147495796855253047e+00
6.147535632144892404e+00
6.147575338013369972e+00
6.147614915025345184e+00
6.147654363742189432e+00
6.147693684721998508e+00
6.147732878519603261e+00
6.147771945686623773e+00
6.147810886771466699e+00
6.147849702319353682e+00
6.147888392872344454e+00
6.147926958969366140e+00
6.147965401146219477e+00
6.148003719935615230e+00
6.148041915867180407e+00
6.148079989467495565e+00
6.148117941260112573e+00
6.148155771765554611e+00
6.148193481501367685e+00
6.148231070982117963e+00
6.148268540719421971e+00
6.148305891221964359e+00
6.148343122995523657e+00
6.148380236542981159e+00
6.148417232364336016e+00
6.148454110956753205e+00
6.148490872814546648e+00
6.148527518429224514e+00
6.148564048289495432e+00
6.148600462881288919e+00
6.148636762687776702e+00
6.148672948189384257e+00
6.148709019863823677e+00
6.148744978186095445e+00
6.148780823628508863e+00
6.148816556660714028e+00
6.148852177749700054e+00
6.148887687359829712e+00
6.148923085952839429e+00
6.148958373987873927e+00
6.148993551921489775e+00
6.149028620207675822e+00
6.149063579297882498e+00
6.149098429641012942e+00
6.149133171683465626e+00
6.149167805869128145e+00
6.149202332639418955e+00
6.149236752433276720e+00
6.149271065687192284e+00
6.149305272835220215e+00
6.149339374309002793e+00
6.149373370537762007e+00
6.149407261948351966e+00
6.149441048965231360e+00
6.149474732010519418e+00
6.149508311503985247e+00
6.149541787863065601e+00
6.149575161502893295e+00
6.149608432836290994e+00
6.149641602273821839e+00
6.149674670223751249e+00
6.149707637092110879e+00
6.149740503282685289e+00
6.149773269197036818e+00
6.149805935234510912e+00
6.149838501792268985e+00
6.149870969265275100e+00
6.149903338046337709e+00
6.149935608526099884e+00
6.149967781093073071e+00
6.149999856133629983e+00
6.150031834032040123e+00
6.150063715170473344e+00
6.150095499929001619e+00
6.150127188685639013e+00
6.150158781816324804e+00
6.150190279694959017e+00
6.150221682693407743e+00
6.150252991181512918e+00
6.150284205527114523e+00
6.150315326096050583e+00
6.150346353252177600e+00
6.150377287357391864e+00
6.150408128771617911e+00
6.150438877852847597e+00
6.150469534957137441e+00
6.150500100438617501e+00
6.150530574649518911e+00
6.150560957940176543e+00
6.150591250659031672e+00
6.150621453152674611e+00
6.150651565765819839e+00
6.150681588841341529e+00
6.150711522720269997e+00
6.150741367741825449e+00
6.150771124243413546e+00
6.150800792560628949e+00
6.150830373027288189e+00
6.150859865975426999e+00
6.150889271735318076e+00
6.150918590635477301e+00
6.150947823002674397e+00
6.150976969161959573e+00
6.151006029436648426e+00
6.151035004148350360e+00
6.151063893616989908e+00
6.151092698160784522e+00
6.151121418096288096e+00
6.151150053738384749e+00
6.151178605400303034e+00
6.151207073393630154e+00
6.151235458028318170e+00
6.151263759612694670e+00
6.151291978453484077e+00
6.151320114855795218e+00
6.151348169123155962e+00
6.151376141557509669e+00
6.151404032459227622e+00
6.151431842127128569e+00
6.151459570858469839e+00
6.151487218948977542e+00
6.151514786692841241e+00
6.151542274382737041e+00
6.151569682309829368e+00
6.151597010763777185e+00
6.151624260032759750e+00
6.151651430403465959e+00
6.151678522161121876e+00
6.151705535589483631e+00
6.151732470970865840e+00
6.151759328586139830e+00
6.151786108714738965e+00
6.151812811634677303e+00
6.151839437622558471e+00
6.151865986953577448e+00
6.151892459901537435e+00
6.151918856738857855e+00
6.151945177736581449e+00
6.151971423164381392e+00
6.151997593290572830e+00
6.152023688382127986e+00
6.152049708704670827e+00
6.152075654522506376e+00
6.152101526098604722e+00
6.152127323694632999e+00
6.152153047570948274e+00
6.152178697986615319e+00
6.152204275199411043e+00
6.152229779465829829e+00
6.152255211041111060e+00
6.152280570179215147e+00
6.152305857132866151e+00
6.152331072153524261e+00
6.152356215491436409e+00
6.152381287395604303e+00
6.152406288113824395e+00
6.152431217892676329e+00
6.152456076977534494e+00
6.152480865612579564e+00
6.152505584040814490e+00
6.152530232504053842e+00
6.152554811242946897e+00
6.152579320496979420e+00
6.152603760504483432e+00
6.152628131502643427e+00
6.152652433727513248e+00
6.152676667413998324e+00
6.152700832795895636e+00
6.152724930105884837e+00
6.152748959575534471e+00
6.152772921435312625e+00
6.152796815914600259e+00
6.152820643241684095e+00
6.152844403643778826e+00
6.152868097347029774e+00
6.152891724576517340e+00
6.152915285556264102e+00
6.152938780509247252e+00
6.152962209657404813e+00
6.152985573221630311e+00
6.153008871421806525e+00
6.153032104476780617e+00
6.153055272604398773e+00
6.153078376021493767e+00
6.153101414943904501e+00
6.153124389586471565e+00
6.153147300163055000e+00
6.153170146886534297e+00
6.153192929968823499e+00
6.153215649620863203e+00
6.153238306052641882e+00
6.153260899473188772e+00
6.153283430090597861e+00
6.153305898112018113e+00
6.153328303743670347e+00
6.153350647190846345e+00
6.153372928657916852e+00
6.153395148348350219e+00
6.153417306464696424e+00
6.153439403208610159e+00
6.153461438780854387e+00
6.153483413381301226e+00
6.153505327208944387e+00
6.153527180461894730e+00
6.153548973337400696e+00
6.153570706031850968e+00
6.153592378740761148e+00
6.153613991658811955e+00
6.153635544979832339e+00
6.153657038896809262e+00
6.153678473601899235e+00
6.153699849286427437e+00
6.153721166140899257e+00
6.153742424355003848e+00
6.153763624117615016e+00
6.153784765616808095e+00
6.153805849039851061e+00
6.153826874573224970e+00
6.153847842402610624e+00
6.153868752712921442e+00
6.153889605688277697e+00
6.153910401512037609e+00
6.153931140366786678e+00
6.153951822434352792e+00
6.153972447895797337e+00
6.153993016931445403e+00
6.154013529720860021e+00
6.154033986442877691e+00
6.154054387275584403e+00
6.154074732396344949e+00
6.154095021981796698e+00
6.154115256207849605e+00
6.154135435249708408e+00
6.154155559281856647e+00
6.154175628478080640e+00
6.154195643011449945e+00
6.154215603054354666e+00
6.154235508778486796e+00
6.154255360354847326e+00
6.154275157953755127e+00
6.154294901744860269e+00
6.154314591897124487e+00
6.154334228578853150e+00
6.154353811957684606e+00
6.154373342200591956e+00
6.154392819473899934e+00
6.154412243943281347e+00
6.154431615773758857e+00
6.154450935129713862e+00
6.154470202174894489e+00
6.154489417072413815e+00
6.154508579984746319e+00
6.154527691073758078e+00
6.154546750500685448e+00
6.154565758426143063e+00
6.154584715010145146e+00
6.154603620412084197e+00
6.154622474790762965e+00
6.154641278304374019e+00
6.154660031110513074e+00
6.154678733366186982e+00
6.154697385227818174e+00
6.154715986851234000e+00
6.154734538391691601e+00
6.154753040003860143e+00
6.154771491841853681e+00
6.154789894059195632e+00
6.154808246808856964e+00
6.154826550243244654e+00
6.154844804514207013e+00
6.154863009773033689e+00
6.154881166170470763e+00
6.154899273856715425e+00
6.154917332981409750e+00
6.154935343693674454e+00
6.154953306142077807e+00
6.154971220474664051e+00
6.154989086838941859e+00
6.155006905381897653e+00
6.155024676249987614e+00
6.155042399589157220e+00
6.155060075544830589e+00
6.155077704261919358e+00
6.155095285884828016e+00
6.155112820557446796e+00
6.155130308423169438e+00
6.155147749624884312e+00
6.155165144304988623e+00
6.155182492605381306e+00
6.155199794667471913e+00
6.155217050632179721e+00
6.155234260639940835e+00
6.155251424830710860e+00
6.155268543343963117e+00
6.155285616318698416e+00
6.155302643893440617e+00
6.155319626206251726e+00
6.155336563394710581e+00
6.155353455595951928e+00
6.155370302946634453e+00
6.155387105582958540e+00
6.155403863640674267e+00
6.155420577255083181e+00
6.155437246561024089e+00
6.155453871692891710e+00
6.155470452784642887e+00
6.155486989969785938e+00
6.155503483381385976e+00
6.155519933152082679e+00
6.155536339414065417e+00
6.155552702299108780e+00
6.155569021938540608e+00
6.155585298463276622e+00
6.155601532003794674e+00
6.155617722690165827e+00
6.155633870652028605e+00
6.155649976018606750e+00
6.155666038918718996e+00
6.155682059480758639e+00
6.155698037832717517e+00
6.155713974102175357e+00
6.155729868416310424e+00
6.155745720901895091e+00
6.155761531685298493e+00
6.155777300892504300e+00
6.155793028649083176e+00
6.155808715080214988e+00
6.155824360310702126e+00
6.155839964464940195e+00
6.155855527666949989e+00
6.155871050040357950e+00
6.155886531708409493e+00
6.155901972793971666e+00
6.155917373419532268e+00
6.155932733707200732e+00
6.155948053778709905e+00
6.155963333755424927e+00
6.155978573758334349e+00
6.155993773908063460e+00
6.156008934324862736e+00
6.156024055128625605e+00
6.156039136438880455e+00
6.156054178374795960e+00
6.156069181055167761e+00
6.156084144598461094e+00
6.156099069122760170e+00
6.156113954745810801e+00
6.156128801584999977e+00
6.156143609757364743e+00
6.156158379379601975e+00
6.156173110568053275e+00
6.156187803438717410e+00
6.156202458107252973e+00
6.156217074688974833e+00
6.156231653298863016e+00
6.156246194051552934e+00
6.156260697061348708e+00
6.156275162442221394e+00
6.156289590307804538e+00
6.156303980771404838e+00
6.156318333945995036e+00
6.156332649944228130e+00
6.156346928878420499e+00
6.156361170860572329e+00
6.156375376002356958e+00
6.156389544415125314e+00
6.156403676209912135e+00
6.156417771497432412e+00
6.156431830388081394e+00
6.156445852991938139e+00
6.156459839418774393e+00
6.156473789778045713e+00
6.156487704178893239e+00
6.156501582730152577e+00
6.156515425540352915e+00
6.156529232717708133e+00
6.156543004370142569e+00
6.156556740605256373e+00
6.156570441530364590e+00
6.156584107252468741e+00
6.156597737878277243e+00
6.156611333514203643e+00
6.156624894266350623e+00
6.156638420240536647e+00
6.156651911542283528e+00
6.156665368276819983e+00
6.156678790549078073e+00
6.156692178463702980e+00
6.156705532125052116e+00
6.156718851637185352e+00
6.156732137103893443e+00
6.156745388628661608e+00
6.156758606314703286e+00
6.156771790264938815e+00
6.156784940582019416e+00
6.156798057368303212e+00
6.156811140725875653e+00
6.156824190756536197e+00
6.156837207561814296e+00
6.156850191242959625e+00
6.156863141900947412e+00
6.156876059636477549e+00
6.156888944549978149e+00
6.156901796741598432e+00
6.156914616311230937e+00
6.156927403358482209e+00
6.156940157982703887e+00
6.156952880282967833e+00
6.156965570358090112e+00
6.156978228306611456e+00
6.156990854226811472e+00
6.157003448216711305e+00
6.157016010374058546e+00
6.157028540796351201e+00
6.157041039580815500e+00
6.157053506824425426e+00
6.157065942623890287e+00
6.157078347075666258e+00
6.157090720275951057e+00
6.157103062320687492e+00
6.157115373305559913e+00
6.157127653326002203e+00
6.157139902477187121e+00
6.157152120854046728e+00
6.157164308551255516e+00
6.157176465663233067e+00
6.157188592284159157e+00
6.157200688507954212e+00
6.157212754428295298e+00
6.157224790138615234e+00
6.157236795732095480e+00
6.157248771301673251e+00
6.157260716940042400e+00
6.157272632739649865e+00
6.157284518792701888e+00
6.157296375191160465e+00
6.157308202026752220e+00
6.157319999390947984e+00
6.157331767374992992e+00
6.157343506069887340e+00
6.157355215566393980e+00
6.157366895955036057e+00
6.157378547326098683e+00
6.157390169769634269e+00
6.157401763375456305e+00
6.157413328233145577e+00
6.157424864432043066e+00
6.157436372061263263e+00
6.157447851209681744e+00
6.157459301965943155e+00
6.157470724418468322e+00
6.157482118655432934e+00
6.157493484764790637e+00
6.157504822834264147e+00
6.157516132951348808e+00
6.157527415203306376e+00
6.157538669677173893e+00
6.157549896459761918e+00
6.157561095637650084e+00
6.157572267297196866e+00
6.157583411524531591e+00
6.157594528405561540e+00
6.157605618025963956e+00
6.157616680471199366e+00
6.157627715826499148e+00
6.157638724176873524e+00
6.157649705607112445e+00
6.157660660201784708e+00
6.157671588045229072e+00
6.157682489221572908e+00
6.157693363814722431e+00
6.157704211908359149e+00
6.157715033585946962e+00
6.157725828930735723e+00
6.157736598025744357e+00
6.157747340953792836e+00
6.157758057797465767e+00
6.157768748639142586e+00
6.157779413560978021e+00
6.157790052644914525e+00
6.157800665972683163e+00
6.157811253625786740e+00
6.157821815685527334e+00
6.157832352232982309e+00
6.157842863349023865e+00
6.157853349114302155e+00
6.157863809609257721e+00
6.157874244914113504e+00
6.157884655108887273e+00
6.157895040273381859e+00
6.157905400487185155e+00
6.157915735829673665e+00
6.157926046380017837e+00
6.157936332217170516e+00
6.157946593419879378e+00
6.157956830066675380e+00
6.157967042235885202e+00
6.157977230005623248e+00
6.157987393453792535e+00
6.157997532658090911e+00
6.158007647696004838e+00
6.158017738644810279e+00
6.158027805581580694e+00
6.158037848583175489e+00
6.158047867726245350e+00
6.158057863087237571e+00
6.158067834742393387e+00
6.158077782767739095e+00
6.158087707239099373e+00
6.158097608232091069e+00
6.158107485822123195e+00


==> data/minmax/max_m=0.txt <==
4.870863192925817486e+00
4.904506630591728644e+00
4.935890858727664643e+00
4.965098272397113099e+00
4.992220682919346508e+00
5.017356751098941636e+00
5.040609681026046118e+00
5.062085193480914569e+00
5.081889783085791201e+00
5.100129252011412540e+00
5.116907504909302240e+00
5.132325584339584523e+00
5.146480922799572255e+00
5.159466786052446352e+00
5.171371882377054696e+00
5.182280113239210451e+00
5.192270442415675369e+00
5.201416862539113062e+00
5.209788440185280756e+00
5.217449422848916996e+00
5.224459393348432457e+00
5.230873459289239413e+00
5.236742467154956060e+00
5.242113232357613839e+00
5.247028778150160555e+00
5.251528577685866672e+00
5.255648794705688687e+00
5.259422519357627834e+00
5.262879996516015346e+00
5.266048844689283470e+00
5.268954264198599802e+00
5.271619233792701920e+00
5.274064695251722945e+00
5.276309725838830289e+00
5.278371698695676351e+00
5.280266431457674159e+00
5.282008323497616509e+00
5.283610482300053590e+00
5.285084839531409173e+00
5.286442257408441314e+00
5.287692625985572548e+00
5.288844951984316367e+00
5.289907439779167220e+00
5.290887565136730863e+00
5.291792142281289912e+00
5.292627384832007564e+00
5.293398961126492885e+00
5.294112044413287421e+00
5.294771358363413505e+00
5.295381218318678584e+00
5.295945568662868475e+00
5.296468016671468604e+00
5.296951863166461827e+00
5.297400130275193852e+00
5.297815586566517077e+00
5.298200769813231403e+00
5.298558007607409692e+00
5.298889436034520450e+00
5.299197016593117482e+00
5.299482551529330898e+00
5.299747697739368490e+00
5.299993979378548659e+00
5.300222799302031440e+00
5.300435449450286107e+00
5.300633120281291077e+00
5.300816909341460104e+00
5.300987829058273704e+00
5.301146813829383575e+00
5.301294726475592967e+00
5.301432364118420892e+00
5.301560463537026813e+00
5.301679706053713304e+00
5.301790721992542643e+00
5.301894094751008701e+00
5.301990364520938748e+00
5.302080031691117412e+00
5.302163559961016404e+00
5.302241379192068393e+00
5.302313888020429467e+00
5.302381456252766689e+00
5.302444427064582300e+00
5.302503119018691535e+00
5.302557827919763156e+00
5.302608828519344897e+00
5.302656376084424750e+00
5.302700707841340844e+00
5.302742044305742475e+00
5.302780590508326952e+00
5.302816537125194962e+00
5.302850061520764768e+00
5.302881328710615350e+00
5.302910492250813235e+00
5.302937695059791068e+00
5.302963070178237537e+00
5.302986741472045296e+00
5.303008824282844813e+00
5.303029426030332338e+00
5.303048646770155194e+00
5.303066579710913331e+00
5.303083311693372437e+00
5.303098923634889772e+00
5.303113490941699482e+00
5.303127083891488347e+00
5.303139767988561459e+00
5.303151604293630861e+00
5.303162649730143841e+00
5.303172957368901486e+00
5.303182576692565320e+00
5.303191553841561934e+00
5.303199931842700998e+00
5.303207750821834487e+00
5.303215048201644244e+00
5.303221858885704521e+00
5.303228215429748538e+00
5.303234148201077858e+00
5.303239685526994762e+00
5.303244853832962846e+00
5.303249677771302295e+00
5.303254180341039792e+00
5.303258382999544551e+00
5.303262305766542895e+00
5.303265967321014074e+00
5.303269385091511801e+00
5.303272575340302275e+00
5.303275553241813434e+00
5.303278332955750685e+00
5.303280927695237956e+00
5.303283349790378409e+00
5.303285610747487944e+00
5.303287721304344338e+00
5.303289691481691825e+00
5.303291530631275563e+00
5.303293247480659112e+00
5.303294850174991915e+00
5.303296346315989673e+00
5.303297742998285713e+00
5.303299046843338971e+00
5.303300264031066469e+00
5.303301400329349491e+00
5.303302461121575995e+00
5.303303451432303639e+00
5.303304375951244154e+00
5.303305239055603693e+00
5.303306044830954136e+00
5.303306797090691305e+00
5.303307499394197322e+00
5.303308155063791496e+00
5.303308767200536344e+00
5.303309338699004449e+00
5.303309872261037228e+00
5.303310370408606644e+00
5.303310835495796738e+00
5.303311269719997334e+00
5.303311675132356129e+00
5.303312053647509572e+00
5.303312407052696464e+00
5.303312737016232958e+00
5.303313045095436884e+00
5.303313332744034270e+00
5.303313601319040060e+00
5.303313852087217839e+00
5.303314086231077695e+00
5.303314304854493066e+00
5.303314508987931220e+00
5.303314699593348003e+00
5.303314877568741537e+00
5.303315043752415470e+00
5.303315198926950913e+00
5.303315343822908368e+00
5.303315479122302278e+00
5.303315605461822457e+00
5.303315723435849449e+00
5.303315833599276274e+00
5.303315936470132996e+00
5.303316032532033653e+00
5.303316122236469532e+00
5.303316206004950573e+00
5.303316284230992217e+00
5.303316357281978810e+00
5.303316425500901765e+00
5.303316489207984041e+00
5.303316548702186495e+00
5.303316604262636957e+00
5.303316656149927866e+00
5.303316704607358822e+00
5.303316749862093893e+00
5.303316792126218537e+00
5.303316831597750358e+00
5.303316868461573463e+00
5.303316902890307105e+00
5.303316935045124580e+00
5.303316965076513512e+00
5.303316993124983725e+00
5.303317019321722725e+00
5.303317043789233409e+00
5.303317066641891842e+00
5.303317087986497924e+00
5.303317107922773666e+00
5.303317126543833915e+00
5.303317143936626010e+00
5.303317160182334788e+00
5.303317175356773383e+00
5.303317189530731390e+00
5.303317202770313266e+00
5.303317215137247409e+00
5.303317226689168606e+00
5.303317237479907575e+00
5.303317247559724557e+00
5.303317256975563332e+00
5.303317265771252842e+00
5.303317273987726566e+00
5.303317281663210814e+00
5.303317288833401477e+00
5.303317295531636333e+00
5.303317301789050475e+00
5.303317307634717537e+00
5.303317313095792684e+00
5.303317318197630748e+00
5.303317322963919445e+00
5.303317327416773530e+00
5.303317331576852034e+00
5.303317335463449744e+00
5.303317339094582472e+00
5.303317342487082087e+00
5.303317345656665793e+00
5.303317348618014293e+00
5.303317351384836620e+00
5.303317353969943859e+00
5.303317356385292669e+00
5.303317358642059887e+00
5.303317360750681608e+00
5.303317362720900263e+00
5.303317364561825897e+00
5.303317366281958378e+00
5.303317367889246015e+00
5.303317369391105096e+00
5.303317370794467855e+00
5.303317372105810890e+00
5.303317373331178253e+00
5.303317374476221424e+00
5.303317375546219736e+00
5.303317376546103468e+00
5.303317377480472494e+00
5.303317378353631817e+00
5.303317379169603996e+00
5.303317379932136255e+00
5.303317380644744006e+00
5.303317381310698408e+00
5.303317381933065455e+00
5.303317382514697087e+00
5.303317383058272938e+00
5.303317383566285237e+00
5.303317384041066340e+00
5.303317384484797614e+00
5.303317384899512099e+00
5.303317385287111385e+00
5.303317385649374494e+00
5.303317385987957877e+00
5.303317386304415848e+00
5.303317386600197914e+00
5.303317386876656769e+00
5.303317387135057182e+00
5.303317387376582204e+00
5.303317387602337618e+00
5.303317387813355488e+00
5.303317388010596822e+00
5.303317388194965787e+00
5.303317388367303487e+00
5.303317388528398624e+00
5.303317388678984834e+00
5.303317388819751343e+00
5.303317388951335865e+00
5.303317389074341470e+00
5.303317389189329489e+00
5.303317389296820394e+00
5.303317389397306236e+00
5.303317389491245315e+00
5.303317389579066621e+00
5.303317389661164505e+00
5.303317389737915555e+00
5.303317389809670601e+00
5.303317389876752941e+00
5.303317389939468107e+00
5.303317389998102982e+00
5.303317390052921354e+00
5.303317390104171913e+00
5.303317390152090027e+00
5.303317390196892411e+00
5.303317390238778906e+00
5.303317390277941357e+00
5.303317390314559177e+00
5.303317390348795790e+00
5.303317390380806629e+00
5.303317390410740018e+00
5.303317390438727408e+00
5.303317390464896697e+00
5.303317390489365124e+00
5.303317390512245488e+00
5.303317390533638154e+00
5.303317390553644373e+00
5.303317390572353851e+00
5.303317390589844749e+00
5.303317390606203219e+00
5.303317390621498539e+00
5.303317390635804429e+00
5.303317390649179508e+00
5.303317390661689501e+00
5.303317390673388587e+00
5.303317390684326504e+00
5.303317390694556543e+00
5.303317390704124890e+00
5.303317390713072399e+00
5.303317390721439928e+00
5.303317390729266556e+00
5.303317390736584258e+00
5.303317390743429449e+00
5.303317390749831439e+00
5.303317390755818650e+00
5.303317390761418615e+00
5.303317390766656203e+00
5.303317390771553619e+00
5.303317390776134843e+00
5.303317390780421192e+00
5.303317390784428653e+00
5.303317390788176766e+00
5.303317390791684183e+00
5.303317390794964226e+00
5.303317390798030218e+00
5.303317390800901698e+00
5.303317390803583997e+00
5.303317390806093989e+00
5.303317390808443221e+00
5.303317390810638798e+00
5.303317390812693155e+00
5.303317390814616061e+00
5.303317390816414623e+00
5.303317390818096833e+00
5.303317390819669797e+00
5.303317390821141508e+00
5.303317390822518185e+00
5.303317390823806932e+00
5.303317390825011302e+00
5.303317390826137512e+00
5.303317390827193556e+00
5.303317390828179434e+00
5.303317390829101363e+00
5.303317390829966449e+00
5.303317390830775580e+00
5.303317390831527867e+00
5.303317390832236633e+00
5.303317390832898326e+00
5.303317390833516498e+00
5.303317390834096479e+00
5.303317390834638267e+00
5.303317390835144529e+00
5.303317390835618816e+00
5.303317390836063794e+00
5.303317390836476797e+00
5.303317390836866707e+00
5.303317390837228196e+00
5.303317390837570144e+00
5.303317390837887224e+00
5.303317390838184764e+00
5.303317390838463652e+00
5.303317390838724776e+00
5.303317390838967249e+00
5.303317390839196399e+00
5.303317390839410450e+00
5.303317390839608514e+00
5.303317390839795920e+00
5.303317390839972667e+00
5.303317390840134316e+00
5.303317390840287970e+00
5.303317390840431855e+00
5.303317390840565970e+00
5.303317390840691203e+00
5.303317390840808443e+00
5.303317390840918577e+00
5.303317390841021606e+00
5.303317390841119305e+00
5.303317390841208123e+00
5.303317390841292500e+00
5.303317390841372436e+00
5.303317390841446155e+00
5.303317390841513657e+00
5.303317390841580270e+00
5.303317390841639778e+00
5.303317390841697510e+00
5.303317390841749912e+00
5.303317390841799650e+00
5.303317390841846724e+00
5.303317390841888468e+00
5.303317390841928436e+00
5.303317390841968404e+00
5.303317390842003931e+00
5.303317390842037682e+00
5.303317390842067880e+00
5.303317390842097190e+00
5.303317390842124723e+00
5.303317390842150481e+00
5.303317390842175350e+00
5.303317390842197554e+00
5.303317390842216206e+00
5.303317390842237522e+00
5.303317390842256174e+00
5.303317390842273049e+00
5.303317390842288148e+00
5.303317390842302359e+00
5.303317390842318346e+00
5.303317390842330781e+00
5.303317390842344992e+00
5.303317390842356538e+00
5.303317390842367196e+00
5.303317390842376966e+00
5.303317390842386736e+00
5.303317390842394730e+00
5.303317390842402723e+00
5.303317390842410717e+00
5.303317390842419599e+00
5.303317390842424928e+00
5.303317390842432033e+00
5.303317390842438250e+00
5.303317390842442691e+00
5.303317390842448908e+00
5.303317390842452461e+00
5.303317390842459567e+00
5.303317390842462231e+00
5.303317390842465784e+00
5.303317390842472001e+00
5.303317390842472889e+00
5.303317390842476442e+00
5.303317390842480883e+00
5.303317390842483547e+00
5.303317390842485324e+00
5.303317390842487988e+00
5.303317390842491541e+00
5.303317390842493317e+00
5.303317390842495094e+00
5.303317390842497758e+00
5.303317390842499535e+00
5.303317390842499535e+00
5.303317390842501311e+00
5.303317390842504864e+00
5.303317390842504864e+00
5.303317390842506640e+00
5.303317390842506640e+00
5.303317390842508416e+00
5.303317390842510193e+00
5.303317390842511969e+00
5.303317390842511969e+00
5.303317390842512857e+00
5.303317390842512857e+00
5.303317390842513745e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842519075e+00
5.303317390842519075e+00
5.303317390842519075e+00
5.303317390842519075e+00
5.303317390842520851e+00
5.303317390842523515e+00
5.303317390842520851e+00
5.303317390842520851e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842520851e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842520851e+00
5.303317390842524404e+00
5.303317390842524404e+00
5.303317390842523515e+00
5.303317390842524404e+00
5.303317390842523515e+00
5.303317390842524404e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842524404e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842524404e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842527068e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842523515e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842525292e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842525292e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842526180e+00
5.303317390842527068e+00
5.303317390842526180e+00
5.303317390842526180e+00


==> data/minmax/max_m=1.txt <==
5.003054286378477045e+00
5.020398073778661541e+00
5.036740167959162129e+00
5.052153195572344657e+00
5.066707433995402354e+00
5.080470160777331046e+00
5.093505189001199085e+00
5.105872564278051584e+00
5.117628397474487834e+00
5.128824807773505690e+00
5.139509952542034021e+00
5.149728123133947122e+00
5.159519888746538996e+00
5.168922273459300776e+00
5.177968954415980818e+00
5.186690471650548417e+00
5.195114442254186393e+00
5.203265773425006735e+00
5.211166870453292965e+00
5.218837836905436234e+00
5.226296665219162918e+00
5.233559416651811347e+00
5.240640390071212629e+00
5.247552279480011350e+00
5.254306320449633638e+00
5.260912425834707307e+00
5.267379311264427599e+00
5.273714610980671402e+00
5.279924984627710316e+00
5.286016215605763513e+00
5.291993301588666654e+00
5.302099349692602992e+00
5.314026326271616085e+00
5.325179003243762033e+00
5.335610517131669894e+00
5.345371283584923638e+00
5.354508873967858129e+00
5.363067964353853689e+00
5.371090342269889462e+00
5.378614958351068509e+00
5.385678011893988426e+00
5.392313061044844424e+00
5.398551149964597506e+00
5.404420946748452081e+00
5.409948887129481854e+00
5.415159320068651638e+00
5.420074652236667845e+00
5.424715489142512226e+00
5.429100771276734960e+00
5.433247904133148509e+00
5.437172881367320798e+00
5.440890400661041681e+00
5.444492606450679340e+00
5.448145843946818445e+00
5.451602026191853412e+00
5.454872557300175728e+00
5.457968144308337877e+00
5.460898837169175124e+00
5.463674067294280512e+00
5.466302684564781522e+00
5.468792992752620208e+00
5.471152783314940926e+00
5.473389367542646156e+00
5.475509607060643269e+00
5.477519942691575494e+00
5.479426421707252359e+00
5.481234723502375061e+00
5.482950183733771965e+00
5.484577816975312992e+00
5.486122337944116190e+00
5.487588181357712536e+00
5.488979520484696728e+00
5.490300284453177859e+00
5.491554174382223152e+00
5.492744678401540348e+00
5.493875085624098986e+00
5.494948499135175801e+00
5.495967848059822636e+00
5.496935898768664508e+00
5.497855265279809167e+00
5.498728418912166127e+00
5.499557697242809517e+00
5.500345312418486898e+00
5.501093358868456740e+00
5.501803820463232242e+00
5.502478577160993645e+00
5.503119411180824372e+00
5.503728012739217412e+00
5.504305985383925126e+00
5.504854850956602874e+00
5.505376054213594550e+00
5.505870967131833993e+00
5.506340892924830754e+00
5.506787069791749367e+00
5.507210674420714547e+00
5.507612825265761458e+00
5.507994585615285210e+00
5.508356966468259230e+00
5.508700929233206089e+00
5.509027388263579184e+00
5.509337213241995990e+00
5.509631231424778619e+00
5.509910229757173816e+00
5.510174956868731933e+00
5.510426124957518823e+00
5.510664411571077892e+00
5.510890461291296560e+00
5.511104887329790536e+00
5.511308273039804639e+00
5.511501173350092486e+00
5.511684116125824318e+00
5.511857603461054467e+00
5.512022112907029481e+00
5.512178098640103663e+00
5.512325992572888467e+00
5.512466205411835851e+00
5.512599127664271847e+00
5.512725130597669221e+00
5.512844567153706521e+00
5.512957772819497393e+00
5.513065066458191055e+00
5.513166751101003626e+00
5.513263114702594336e+00
5.513354430861568289e+00
5.513440959507794226e+00
5.513522947558112008e+00
5.513600629541867804e+00
5.513674228197758431e+00
5.513743955043192813e+00
5.513810010917499227e+00
5.513872586500108142e+00
5.513931862804859030e+00
5.513988011651454357e+00
5.514041196115130106e+00
5.514091570955433674e+00
5.514139283025083493e+00
5.514184471659766551e+00
5.514227269049693625e+00
5.514267800593743551e+00
5.514306185236940827e+00
5.514342535791996625e+00
5.514376959245648635e+00
5.514409557050405475e+00
5.514440425402418633e+00
5.514469655506033519e+00
5.514497333825670644e+00
5.514523542325536098e+00
5.514548358697776820e+00
5.514571856579554066e+00
5.514594105759552889e+00
5.514615172374413454e+00
5.514635119095528282e+00
5.514654005306665496e+00
5.514671887272833750e+00
5.514688818300772510e+00
5.514704848891517130e+00
5.514720026885314041e+00
5.514734397599355020e+00
5.514748003958576561e+00
5.514760886619904490e+00
5.514773084090235145e+00
5.514784632838467537e+00
5.514795567401853837e+00
5.514805920486945290e+00
5.514815723065420450e+00
5.514825004465004454e+00
5.514833792455736017e+00
5.514842113331836160e+00
5.514849991989347444e+00
5.514857451999779059e+00
5.514864515679959389e+00
5.514871204158275475e+00
5.514877537437472554e+00
5.514883534454206426e+00
5.514889213135487189e+00
5.514894590452186662e+00
5.514899682469760478e+00
5.514904504396306528e+00
5.514909070628120524e+00
5.514913394792849033e+00
5.514917489790391869e+00
5.514921367831639998e+00
5.514925040475184836e+00
5.514928518662081558e+00
5.514931812748788964e+00
5.514934932538356982e+00
5.514937887309971920e+00
5.514940685846936752e+00
5.514943336463160151e+00
5.514945847028249304e+00
5.514948224991266912e+00
5.514950477403217199e+00
5.514952610938351540e+00
5.514954631914314120e+00
5.514956546311245766e+00
5.514958359789843279e+00
5.514960077708471964e+00
5.514961705139340253e+00
5.514963246883847425e+00
5.514964707487068019e+00
5.514966091251507052e+00
5.514967402250068318e+00
5.514968644338374304e+00
5.514969821166401331e+00
5.514970936189493855e+00
5.514971992678791679e+00
5.514972993731098505e+00
5.514973942278226460e+00
5.514974841095821922e+00
5.514975692811728614e+00
5.514976499913916363e+00
5.514977264757952469e+00
5.514977989574108008e+00
5.514978676474040498e+00
5.514979327457164793e+00
5.514979944416634083e+00
5.514980529145046440e+00
5.514981083339813850e+00
5.514981608608239938e+00
5.514982106472351653e+00
5.514982578373444966e+00
5.514983025676410300e+00
5.514983449673800386e+00
5.514983851589690289e+00
5.514984232583347357e+00
5.514984593752678244e+00
5.514984936137500071e+00
5.514985260722638394e+00
5.514985568440867958e+00
5.514985860175666943e+00
5.514986136763865510e+00
5.514986398998111383e+00
5.514986647629221750e+00
5.514986883368424131e+00
5.514987106889444490e+00
5.514987318830509189e+00
5.514987519796226145e+00
5.514987710359378070e+00
5.514987891062602898e+00
5.514988062419998727e+00
5.514988224918637272e+00
5.514988379019994724e+00
5.514988525161307109e+00
5.514988663756862586e+00
5.514988795199200489e+00
5.514988919860284611e+00
5.514989038092566354e+00
5.514989150230034554e+00
5.514989256589190703e+00
5.514989357469959330e+00
5.514989453156571741e+00
5.514989543918398240e+00
5.514989630010726174e+00
5.514989711675506889e+00
5.514989789142048515e+00
5.514989862627690975e+00
5.514989932338441925e+00
5.514989998469553178e+00
5.514990061206106020e+00
5.514990120723537004e+00
5.514990177188145104e+00
5.514990230757569556e+00
5.514990281581256149e+00
5.514990329800866675e+00
5.514990375550707924e+00
5.514990418958101159e+00
5.514990460143761375e+00
5.514990499222130360e+00
5.514990536301720425e+00
5.514990571485405724e+00
5.514990604870732227e+00
5.514990636550189507e+00
5.514990666611478076e+00
5.514990695137756305e+00
5.514990722207878449e+00
5.514990747896621137e+00
5.514990772274895647e+00
5.514990795409940638e+00
5.514990817365533537e+00
5.514990838202144197e+00
5.514990857977130290e+00
5.514990876744890969e+00
5.514990894557010748e+00
5.514990911462424705e+00
5.514990927507537499e+00
5.514990942736370805e+00
5.514990957190673448e+00
5.514990970910047530e+00
5.514990983932058555e+00
5.514990996292337577e+00
5.514991008024688668e+00
5.514991019161171515e+00
5.514991029732204453e+00
5.514991039766644398e+00
5.514991049291859682e+00
5.514991058333821528e+00
5.514991066917165341e+00
5.514991075065267090e+00
5.514991082800300148e+00
5.514991090143302799e+00
5.514991097114237739e+00
5.514991103732043598e+00
5.514991110014690001e+00
5.514991115979228198e+00
5.514991121641836358e+00
5.514991127017867534e+00
5.514991132121882522e+00
5.514991136967711149e+00
5.514991141568466482e+00
5.514991145936595451e+00
5.514991150083906390e+00
5.514991154021609887e+00
5.514991157760344542e+00
5.514991161310204504e+00
5.514991164680764335e+00
5.514991167881121648e+00
5.514991170919899766e+00
5.514991173805291247e+00
5.514991176545066764e+00
5.514991179146601752e+00
5.514991181616900384e+00
5.514991183962601795e+00
5.514991186190016492e+00
5.514991188305130798e+00
5.514991190313625502e+00
5.514991192220894511e+00
5.514991194032056399e+00
5.514991195751972164e+00
5.514991197385251454e+00
5.514991198936276540e+00
5.514991200409198768e+00
5.514991201807969645e+00
5.514991203136328402e+00
5.514991204397833080e+00
5.514991205595860535e+00
5.514991206733611762e+00
5.514991207814128771e+00
5.514991208840300807e+00
5.514991209814870565e+00
5.514991210740435967e+00
5.514991211619473255e+00
5.514991212454326330e+00
5.514991213247221857e+00
5.514991214000273700e+00
5.514991214715491807e+00
5.514991215394780433e+00
5.514991216039947020e+00
5.514991216652716410e+00
5.514991217234711307e+00
5.514991217787491351e+00
5.514991218312518484e+00
5.514991218811192475e+00
5.514991219284838486e+00
5.514991219734720396e+00
5.514991220162026586e+00
5.514991220567893926e+00
5.514991220953405104e+00
5.514991221319581527e+00
5.514991221667391308e+00
5.514991221997762594e+00
5.514991222311570240e+00
5.514991222609643806e+00
5.514991222892778211e+00
5.514991223161721301e+00
5.514991223417187172e+00
5.514991223659849062e+00
5.514991223890356231e+00
5.514991224109313528e+00
5.514991224317300045e+00
5.514991224514872670e+00
5.514991224702550099e+00
5.514991224880827936e+00
5.514991225050177803e+00
5.514991225211049120e+00
5.514991225363869987e+00
5.514991225509038308e+00
5.514991225646941331e+00
5.514991225777942319e+00
5.514991225902386773e+00
5.514991226020605986e+00
5.514991226132906377e+00
5.514991226239590816e+00
5.514991226340939079e+00
5.514991226437214955e+00
5.514991226528677792e+00
5.514991226615565623e+00
5.514991226698108484e+00
5.514991226776523980e+00
5.514991226851019057e+00
5.514991226921787337e+00
5.514991226989019779e+00
5.514991227052888689e+00
5.514991227113566374e+00
5.514991227171213595e+00
5.514991227225976012e+00
5.514991227278005503e+00
5.514991227327433521e+00
5.514991227374392402e+00
5.514991227419002939e+00
5.514991227461384149e+00
5.514991227501652382e+00
5.514991227539905339e+00
5.514991227576249599e+00
5.514991227610778424e+00
5.514991227643581517e+00
5.514991227674746810e+00
5.514991227704356902e+00
5.514991227732486401e+00
5.514991227759213466e+00
5.514991227784603822e+00
5.514991227808728524e+00
5.514991227831648857e+00
5.514991227853423439e+00
5.514991227874113555e+00
5.514991227893769832e+00
5.514991227912443783e+00
5.514991227930186923e+00
5.514991227947042773e+00
5.514991227963060183e+00
5.514991227978277344e+00
5.514991227992733336e+00
5.514991228006471680e+00
5.514991228019520797e+00
5.514991228031921544e+00
5.514991228043703231e+00
5.514991228054896943e+00
5.514991228065531104e+00
5.514991228075634133e+00
5.514991228085236230e+00
5.514991228094360487e+00
5.514991228103024667e+00
5.514991228111259858e+00
5.514991228119083821e+00
5.514991228126518763e+00
5.514991228133581558e+00
5.514991228140290858e+00
5.514991228146669755e+00
5.514991228152727132e+00
5.514991228158483416e+00
5.514991228163951931e+00
5.514991228169149551e+00
5.514991228174086046e+00
5.514991228178777405e+00
5.514991228183233396e+00
5.514991228187471783e+00
5.514991228191495232e+00
5.514991228195317952e+00
5.514991228198952378e+00
5.514991228202404727e+00
5.514991228205682994e+00
5.514991228208800500e+00
5.514991228211762575e+00
5.514991228214576324e+00
5.514991228217248853e+00
5.514991228219790820e+00
5.514991228222204889e+00
5.514991228224497277e+00
5.514991228226675091e+00
5.514991228228746323e+00
5.514991228230713638e+00
5.514991228232582365e+00
5.514991228234360499e+00
5.514991228236047149e+00
5.514991228237651200e+00
5.514991228239175314e+00
5.514991228240623045e+00
5.514991228241998833e+00
5.514991228243307120e+00
5.514991228244548793e+00
5.514991228245728294e+00
5.514991228246850063e+00
5.514991228247916766e+00
5.514991228248928401e+00
5.514991228249888522e+00
5.514991228250805122e+00
5.514991228251673760e+00
5.514991228252500655e+00
5.514991228253283140e+00
5.514991228254027433e+00
5.514991228254737088e+00
5.514991228255409439e+00
5.514991228256048927e+00
5.514991228256655553e+00
5.514991228257232869e+00
5.514991228257783540e+00
5.514991228258302236e+00
5.514991228258797840e+00
5.514991228259269462e+00
5.514991228259717104e+00
5.514991228260141654e+00
5.514991228260544887e+00
5.514991228260926803e+00
5.514991228261294509e+00
5.514991228261640899e+00
5.514991228261969525e+00
5.514991228262283052e+00
5.514991228262579703e+00
5.514991228262860368e+00
5.514991228263129486e+00
5.514991228263385281e+00
5.514991228263626866e+00
5.514991228263856016e+00
5.514991228264075396e+00
5.514991228264284118e+00
5.514991228264482181e+00
5.514991228264670475e+00
5.514991228264848111e+00
5.514991228265015977e+00
5.514991228265178513e+00
5.514991228265332168e+00
5.514991228265476053e+00
5.514991228265615497e+00
5.514991228265746948e+00
5.514991228265869516e+00
5.514991228265988532e+00
5.514991228266102219e+00
5.514991228266210577e+00
5.514991228266311829e+00
5.514991228266409529e+00
5.514991228266499235e+00
5.514991228266587164e+00
5.514991228266669765e+00
5.514991228266747925e+00
5.514991228266824308e+00
5.514991228266894474e+00
5.514991228266962864e+00
5.514991228267026813e+00
5.514991228267088097e+00
5.514991228267146717e+00
5.514991228267200896e+00
5.514991228267252410e+00
5.514991228267303924e+00
5.514991228267350998e+00
5.514991228267394519e+00
5.514991228267438039e+00
5.514991228267478895e+00
5.514991228267517975e+00
5.514991228267554391e+00
5.514991228267587253e+00
5.514991228267622780e+00
5.514991228267652978e+00
5.514991228267684065e+00
5.514991228267712486e+00
5.514991228267739132e+00
5.514991228267764001e+00
5.514991228267789758e+00
5.514991228267811962e+00
5.514991228267833279e+00
5.514991228267855483e+00
5.514991228267875023e+00
5.514991228267893675e+00
5.514991228267911438e+00
5.514991228267928314e+00
5.514991228267945189e+00
5.514991228267960288e+00
5.514991228267973611e+00
5.514991228267990486e+00
5.514991228268002033e+00
5.514991228268012691e+00
5.514991228268026013e+00
5.514991228268038448e+00
5.514991228268047330e+00
5.514991228268057100e+00
5.514991228268067758e+00
5.514991228268078416e+00
5.514991228268085521e+00
5.514991228268094403e+00
5.514991228268101509e+00
5.514991228268109502e+00
5.514991228268117496e+00
5.514991228268125489e+00
5.514991228268132595e+00
5.514991228268137036e+00
5.514991228268144141e+00
5.514991228268148582e+00
5.514991228268152135e+00
5.514991228268158352e+00
5.514991228268164569e+00
5.514991228268168122e+00
5.514991228268172563e+00
5.514991228268176116e+00
5.514991228268179668e+00
5.514991228268183221e+00
5.514991228268186774e+00
5.514991228268190326e+00
5.514991228268192991e+00
5.514991228268197432e+00
5.514991228268199208e+00
5.514991228268202761e+00
5.514991228268204537e+00
5.514991228268207202e+00
5.514991228268209866e+00
5.514991228268211643e+00
5.514991228268213419e+00
5.514991228268216084e+00
5.514991228268216972e+00
5.514991228268219636e+00
5.514991228268221413e+00
5.514991228268221413e+00
5.514991228268226742e+00
5.514991228268226742e+00
5.514991228268226742e+00
5.514991228268228518e+00
5.514991228268230294e+00
5.514991228268231183e+00
5.514991228268233847e+00
5.514991228268233847e+00
5.514991228268233847e+00
5.514991228268233847e+00
5.514991228268236512e+00
5.514991228268237400e+00
5.514991228268238288e+00
5.514991228268238288e+00
5.514991228268240953e+00
5.514991228268240953e+00
5.514991228268240953e+00
5.514991228268241841e+00
5.514991228268241841e+00
5.514991228268241841e+00
5.514991228268244505e+00
5.514991228268244505e+00
5.514991228268245393e+00
5.514991228268245393e+00
5.514991228268244505e+00
5.514991228268245393e+00
5.514991228268246282e+00
5.514991228268246282e+00
5.514991228268246282e+00
5.514991228268246282e+00
5.514991228268246282e+00
5.514991228268246282e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268251611e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268256052e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268256052e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268256052e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268253387e+00
5.514991228268255163e+00


==> data/minmax/max_m=2.txt <==
q
5.232768706145185078e+00
5.259006225377919286e+00
5.282867620052037694e+00
5.304508389895195464e+00
5.324088247078766933e+00
5.341767714108828002e+00
5.357705147905134524e+00
5.372054254303872511e+00
5.384962118688011223e+00
5.396567744249332499e+00
5.407001062398058444e+00
5.416382361259541867e+00
5.424822067827037131e+00
5.432420816016521492e+00
5.439269734956559077e+00
5.445450897611441299e+00
5.451037877716393254e+00
5.456096371739397100e+00
5.460684851259956396e+00
5.464855219174396872e+00
5.468653450168833530e+00
5.472120201810975360e+00
5.475291387401728826e+00
5.478198705482337338e+00
5.480870123740280597e+00
5.483330317142337762e+00
5.485601061588083915e+00
5.487701585352262157e+00
5.489648881183422979e+00
5.491457982243523439e+00
5.493142205186075877e+00
5.494713363639722736e+00
5.496181955236656869e+00
5.503213910533723663e+00
5.510158586143948156e+00
5.516692879410243222e+00
5.522845148410686633e+00
5.528641838359027894e+00
5.534107565310309340e+00
5.539265207107938238e+00
5.544135998511004360e+00
5.548739628056948092e+00
5.553094334743714278e+00
5.557217003062417504e+00
5.561123255284297073e+00
5.564827540212285761e+00
5.568343217856536853e+00
5.571682639692772554e+00
5.574857224319846871e+00
5.577877528455561063e+00
5.580753313303119967e+00
5.583493606390380393e+00
5.586106759034545455e+00
5.588600499619947648e+00
5.590981982899288383e+00
5.593257835542174483e+00
5.595434198160309514e+00
5.597516764039286663e+00
5.599510814802756364e+00
5.601421253228016539e+00
5.603252633422886042e+00
5.605009188563500722e+00
5.606694856381273517e+00
5.608313302575822057e+00
5.609867942318823353e+00
5.611361960002366089e+00
5.612798327374106222e+00
5.614179820190849490e+00
5.615509033511992598e+00
5.616788395744651829e+00
5.618020181543323055e+00
5.619206523658502483e+00
5.620349423820977464e+00
5.621450762741247331e+00
5.622512309296940458e+00
5.623535728974953685e+00
5.624522591629502521e+00
5.625474378612090653e+00
5.626392489324661739e+00
5.627278247243071796e+00
5.628132905453872681e+00
5.628957651744002533e+00
5.629753613279556923e+00
5.630521860906977594e+00
5.631263413107093996e+00
5.631979239630128475e+00
5.632670264837380536e+00
5.633337370773307207e+00
5.633981399989708372e+00
5.634603158142169832e+00
5.635203416377081886e+00
5.635782913526309557e+00
5.636342358125118857e+00
5.636882430267778687e+00
5.637403783314129946e+00
5.637907045459364497e+00
5.638392821178277892e+00
5.638861692554459459e+00
5.639314220503941932e+00
5.639750945902217261e+00
5.640172390622723242e+00
5.640579058494314957e+00
5.640971436184682553e+00
5.641349994016014335e+00
5.641715186718831987e+00
5.642067454129331416e+00
5.642407221835222586e+00
5.642734901774612233e+00
5.643050892792110140e+00
5.643355581155968359e+00
5.643649341039787437e+00
5.643932534972019077e+00
5.644205514256150913e+00
5.644468619364311657e+00
5.644722180306731119e+00
5.644966516979259552e+00
5.645201939491018450e+00
5.645428748473987568e+00
5.645647235376260120e+00
5.645857682740395234e+00
5.646060364468332260e+00
5.646255546074048226e+00
5.646443484925080192e+00
5.646624430473943690e+00
5.646798624480323880e+00
5.646966301224849438e+00
5.647127687715200572e+00
5.647283003885142705e+00
5.647432462787119078e+00
5.647576270778866814e+00
5.647714627704536916e+00
5.647847727070693047e+00
5.647975756217576304e+00
5.648098896485906018e+00
5.648217323379513211e+00
5.648331206724047426e+00
5.648440710821937216e+00
5.648545994603821896e+00
5.648647211776573585e+00
5.648744510968090715e+00
5.648838035868916307e+00
5.648927925370864855e+00
5.649014313702656054e+00
5.649097330562710795e+00
5.649177101249112098e+00
5.649253746786831343e+00
5.649327384052238443e+00
5.649398125894956380e+00
5.649466081257097372e+00
5.649531355289882484e+00
5.649594049467738799e+00
5.649654261699837754e+00
5.649712086439111047e+00
5.649767614788828496e+00
5.649820934606672118e+00
5.649872130606381049e+00
5.649921284457007253e+00
5.649968474879730529e+00
5.650013777742346477e+00
5.650057266151392810e+00
5.650099010541945965e+00
5.650139078765127998e+00
5.650177536173352166e+00
5.650214445703304555e+00
5.650249867956732786e+00
5.650283861279035591e+00
5.650316481835711002e+00
5.650347783686652470e+00
5.650377818858392409e+00
5.650406637414264743e+00
5.650434287522531740e+00
5.650460815522548863e+00
5.650486265988968526e+00
5.650510681794007617e+00
5.650534104167848071e+00
5.650556572757206908e+00
5.650578125682067743e+00
5.650598799590683008e+00
5.650618629712804264e+00
5.650637649911269378e+00
5.650655892731893282e+00
5.650673389451762674e+00
5.650690170125978185e+00
5.650706263632816473e+00
5.650721697717425940e+00
5.650736499034060500e+00
5.650750693186878948e+00
5.650764304769360535e+00
5.650777357402403389e+00
5.650789873771067562e+00
5.650801875660087958e+00
5.650813383988120719e+00
5.650824418840807439e+00
5.650834999502668765e+00
5.650845144487853133e+00
5.650854871569828575e+00
5.650864197809945644e+00
5.650873139585035787e+00
5.650881712613972319e+00
5.650889931983266834e+00
5.650897812171745471e+00
5.650905367074306795e+00
5.650912610024795946e+00
5.650919553818054553e+00
5.650926210731116228e+00
5.650932592543645328e+00
5.650938710557579014e+00
5.650944575616046350e+00
5.650950198121572399e+00
5.650955588053571788e+00
5.650960754985214329e+00
5.650965708099605855e+00
5.650970456205371306e+00
5.650975007751640966e+00
5.650979370842450500e+00
5.650983553250579661e+00
5.650987562430869637e+00
5.650991405533008383e+00
5.650995089413843431e+00
5.650998620649164472e+00
5.651002005545081808e+00
5.651005250148911863e+00
5.651008360259667462e+00
5.651011341438115565e+00
5.651014199016443307e+00
5.651016938107548349e+00
5.651019563613933094e+00
5.651022080236297818e+00
5.651024492481729666e+00
5.651026804671616333e+00
5.651029020949213333e+00
5.651031145286920854e+00
5.651033181493264834e+00
5.651035133219597384e+00
5.651037003966536965e+00
5.651038797090140342e+00
5.651040515807813414e+00
5.651042163204023971e+00
5.651043742235727585e+00
5.651045255737629169e+00
5.651046706427192312e+00
5.651048096909457641e+00
5.651049429681680003e+00
5.651050707137747153e+00
5.651051931572451892e+00
5.651053105185559033e+00
5.651054230085737373e+00
5.651055308294302471e+00
5.651056341748821765e+00
5.651057332306580250e+00
5.651058281747884493e+00
5.651059191779244983e+00
5.651060064036419028e+00
5.651060900087352401e+00
5.651061701434952234e+00
5.651062469519808396e+00
5.651063205722749672e+00
5.651063911367317338e+00
5.651064587722155252e+00
5.651065236003260495e+00
5.651065857376167401e+00
5.651066452958042774e+00
5.651067023819695834e+00
5.651067570987478916e+00
5.651068095445149098e+00
5.651068598135621457e+00
5.651069079962673491e+00
5.651069541792553608e+00
5.651069984455546091e+00
5.651070408747463247e+00
5.651070815431075367e+00
5.651071205237473194e+00
5.651071578867395750e+00
5.651071936992477340e+00
5.651072280256463465e+00
5.651072609276362790e+00
5.651072924643562700e+00
5.651073226924892445e+00
5.651073516663631224e+00
5.651073794380501170e+00
5.651074060574603486e+00
5.651074315724294195e+00
5.651074560288080306e+00
5.651074794705412074e+00
5.651075019397495680e+00
5.651075234768042854e+00
5.651075441203988525e+00
5.651075639076214685e+00
5.651075828740188101e+00
5.651076010536611349e+00
5.651076184792042767e+00
5.651076351819477317e+00
5.651076511918910583e+00
5.651076665377875230e+00
5.651076812471973021e+00
5.651076953465351771e+00
5.651077088611192956e+00
5.651077218152160242e+00
5.651077342320852459e+00
5.651077461340197061e+00
5.651077575423871124e+00
5.651077684776673493e+00
5.651077789594910250e+00
5.651077890066724230e+00
5.651077986372455619e+00
5.651078078684954598e+00
5.651078167169893973e+00
5.651078251986065837e+00
5.651078333285678212e+00
5.651078411214611741e+00
5.651078485912695015e+00
5.651078557513952383e+00
5.651078626146844641e+00
5.651078691934500853e+00
5.651078754994933284e+00
5.651078815441268333e+00
5.651078873381928602e+00
5.651078928920831856e+00
5.651078982157593522e+00
5.651079033187691003e+00
5.651079082102638651e+00
5.651079128990152078e+00
5.651079173934307143e+00
5.651079217015691825e+00
5.651079258311551001e+00
5.651079297895925890e+00
5.651079335839780171e+00
5.651079372211138541e+00
5.651079407075197736e+00
5.651079440494453543e+00
5.651079472528812708e+00
5.651079503235690638e+00
5.651079532670118866e+00
5.651079560884853414e+00
5.651079587930456505e+00
5.651079613855398698e+00
5.651079638706133501e+00
5.651079662527187075e+00
5.651079685361246163e+00
5.651079707249223816e+00
5.651079728230332222e+00
5.651079748342162645e+00
5.651079767620744931e+00
5.651079786100613234e+00
5.651079803814873515e+00
5.651079820795258613e+00
5.651079837072177980e+00
5.651079852674791404e+00
5.651079867631039200e+00
5.651079881967712382e+00
5.651079895710482859e+00
5.651079908883967384e+00
5.651079921511751536e+00
5.651079933616448336e+00
5.651079945219735556e+00
5.651079956342393018e+00
5.651079967004332794e+00
5.651079977224640061e+00
5.651079987021621065e+00
5.651079996412812889e+00
5.651080005415028751e+00
5.651080014044382871e+00
5.651080022316326890e+00
5.651080030245666741e+00
5.651080037846596404e+00
5.651080045132719221e+00
5.651080052117081642e+00
5.651080058812183005e+00
5.651080065230004834e+00
5.651080071382037495e+00
5.651080077279287295e+00
5.651080082932312898e+00
5.651080088351227104e+00
5.651080093545729710e+00
5.651080098525117279e+00
5.651080103298298241e+00
5.651080107873817759e+00
5.651080112259858623e+00
5.651080116464271441e+00
5.651080120494576420e+00
5.651080124357993562e+00
5.651080128061424901e+00
5.651080131611506019e+00
5.651080135014579398e+00
5.651080138276740605e+00
5.651080141403820534e+00
5.651080144401418259e+00
5.651080147274894827e+00
5.651080150029390126e+00
5.651080152669829104e+00
5.651080155200943089e+00
5.651080157627252021e+00
5.651080159953097315e+00
5.651080162182644528e+00
5.651080164319875365e+00
5.651080166368615210e+00
5.651080168332534015e+00
5.651080170215133869e+00
5.651080172019791625e+00
5.651080173749726931e+00
5.651080175408043971e+00
5.651080176997699489e+00
5.651080178521536546e+00
5.651080179982286289e+00
5.651080181382561740e+00
5.651080182724858680e+00
5.651080184011584961e+00
5.651080185245039189e+00
5.651080186427428487e+00
5.651080187560866719e+00
5.651080188647378932e+00
5.651080189688911126e+00
5.651080190687324034e+00
5.651080191644402895e+00
5.651080192561860116e+00
5.651080193441333499e+00
5.651080194284401337e+00
5.651080195092562874e+00
5.651080195867269396e+00
5.651080196609905570e+00
5.651080197321800114e+00
5.651080198004219568e+00
5.651080198658391396e+00
5.651080199285478223e+00
5.651080199886608035e+00
5.651080200462853753e+00
5.651080201015245663e+00
5.651080201544768755e+00
5.651080202052372492e+00
5.651080202538961927e+00
5.651080203005410141e+00
5.651080203452547579e+00
5.651080203881178043e+00
5.651080204292062703e+00
5.651080204685936970e+00
5.651080205063509609e+00
5.651080205425451197e+00
5.651080205772410991e+00
5.651080206105008941e+00
5.651080206423837460e+00
5.651080206729469424e+00
5.651080207022450175e+00
5.651080207303301961e+00
5.651080207572526604e+00
5.651080207830609936e+00
5.651080208078011147e+00
5.651080208315168996e+00
5.651080208542512473e+00
5.651080208760443035e+00
5.651080208969352370e+00
5.651080209169617063e+00
5.651080209361587947e+00
5.651080209545616739e+00
5.651080209722027625e+00
5.651080209891133244e+00
5.651080210053240904e+00
5.651080210208637489e+00
5.651080210357602773e+00
5.651080210500402323e+00
5.651080210637290158e+00
5.651080210768512302e+00
5.651080210894304123e+00
5.651080211014888555e+00
5.651080211130480535e+00
5.651080211241290563e+00
5.651080211347512261e+00
5.651080211449334811e+00
5.651080211546942955e+00
5.651080211640517881e+00
5.651080211730213243e+00
5.651080211816197796e+00
5.651080211898622530e+00
5.651080211977636658e+00
5.651080212053378737e+00
5.651080212125986435e+00
5.651080212195588537e+00
5.651080212262309388e+00
5.651080212326271557e+00
5.651080212387584290e+00
5.651080212446362161e+00
5.651080212502701094e+00
5.651080212556713001e+00
5.651080212608487585e+00
5.651080212658117219e+00
5.651080212705696049e+00
5.651080212751304899e+00
5.651080212795022817e+00
5.651080212836936845e+00
5.651080212877108266e+00
5.651080212915625900e+00
5.651080212952543924e+00
5.651080212987933393e+00
5.651080213021860921e+00
5.651080213054382462e+00
5.651080213085559301e+00
5.651080213115442952e+00
5.651080213144093811e+00
5.651080213171557176e+00
5.651080213197883673e+00
5.651080213223121262e+00
5.651080213247310802e+00
5.651080213270502917e+00
5.651080213292732246e+00
5.651080213314044087e+00
5.651080213334472191e+00
5.651080213354056525e+00
5.651080213372826400e+00
5.651080213390824447e+00
5.651080213408076425e+00
5.651080213424612531e+00
5.651080213440463851e+00
5.651080213455661472e+00
5.651080213470227598e+00
5.651080213484193315e+00
5.651080213497579052e+00
5.651080213510412342e+00
5.651080213522713613e+00
5.651080213534504182e+00
5.651080213545808029e+00
5.651080213556646470e+00
5.651080213567032828e+00
5.651080213576991973e+00
5.651080213586536338e+00
5.651080213595687241e+00
5.651080213604458891e+00
5.651080213612867276e+00
5.651080213620927495e+00
5.651080213628655535e+00
5.651080213636061167e+00
5.651080213643164818e+00
5.651080213649969153e+00
5.651080213656496376e+00
5.651080213662747376e+00
5.651080213668747021e+00
5.651080213674494424e+00
5.651080213680006459e+00
5.651080213685287568e+00
5.651080213690348408e+00
5.651080213695202303e+00
5.651080213699857246e+00
5.651080213704315014e+00
5.651080213708592481e+00
5.651080213712692313e+00
5.651080213716621614e+00
5.651080213720387491e+00
5.651080213723997048e+00
5.651080213727457391e+00
5.651080213730776514e+00
5.651080213733957081e+00
5.651080213737007085e+00
5.651080213739929192e+00
5.651080213742730507e+00
5.651080213745416359e+00
5.651080213747991188e+00
5.651080213750458547e+00
5.651080213752825543e+00
5.651080213755093062e+00
5.651080213757267323e+00
5.651080213759351878e+00
5.651080213761350279e+00
5.651080213763264304e+00
5.651080213765101057e+00
5.651080213766862315e+00
5.651080213768548965e+00
5.651080213770168115e+00
5.651080213771715322e+00
5.651080213773202132e+00
5.651080213774625882e+00
5.651080213775992789e+00
5.651080213777302852e+00
5.651080213778557848e+00
5.651080213779757777e+00
5.651080213780912409e+00
5.651080213782017303e+00
5.651080213783079564e+00
5.651080213784094752e+00
5.651080213785068196e+00
5.651080213786002560e+00
5.651080213786896067e+00
5.651080213787753159e+00
5.651080213788577389e+00
5.651080213789365203e+00
5.651080213790121043e+00
5.651080213790846685e+00
5.651080213791539464e+00
5.651080213792206486e+00
5.651080213792844198e+00
5.651080213793455265e+00
5.651080213794043239e+00
5.651080213794603679e+00
5.651080213795143692e+00
5.651080213795660612e+00
5.651080213796156215e+00
5.651080213796629614e+00
5.651080213797085250e+00
5.651080213797519569e+00
5.651080213797941454e+00
5.651080213798339358e+00
5.651080213798728380e+00
5.651080213799092533e+00
5.651080213799446916e+00
5.651080213799785312e+00
5.651080213800108609e+00
5.651080213800420360e+00
5.651080213800717900e+00
5.651080213801003893e+00
5.651080213801277452e+00
5.651080213801542129e+00
5.651080213801793484e+00
5.651080213802033292e+00
5.651080213802265995e+00
5.651080213802488039e+00
5.651080213802698538e+00
5.651080213802902819e+00
5.651080213803101771e+00
5.651080213803286512e+00
5.651080213803467700e+00
5.651080213803638230e+00
5.651080213803804320e+00
5.651080213803961527e+00
5.651080213804114294e+00
5.651080213804258179e+00
5.651080213804399399e+00
5.651080213804532626e+00
5.651080213804660524e+00
5.651080213804783980e+00
5.651080213804898555e+00
5.651080213805013130e+00
5.651080213805121488e+00
5.651080213805224517e+00
5.651080213805324881e+00
5.651080213805418140e+00
5.651080213805509622e+00
5.651080213805597552e+00
5.651080213805681041e+00
5.651080213805763641e+00
5.651080213805839136e+00
5.651080213805915520e+00
5.651080213805985686e+00
5.651080213806051411e+00
5.651080213806118024e+00
5.651080213806181973e+00
5.651080213806237929e+00
5.651080213806299213e+00
5.651080213806352504e+00
5.651080213806404018e+00
5.651080213806456420e+00
5.651080213806507935e+00
5.651080213806552344e+00
5.651080213806594976e+00
5.651080213806637609e+00
5.651080213806679353e+00
5.651080213806717545e+00
5.651080213806755737e+00
5.651080213806791264e+00
5.651080213806826791e+00
5.651080213806856989e+00
5.651080213806888963e+00
5.651080213806919161e+00
5.651080213806948471e+00
5.651080213806978669e+00
5.651080213807004426e+00
5.651080213807028407e+00
5.651080213807053276e+00
5.651080213807079922e+00
5.651080213807102126e+00
5.651080213807124331e+00
5.651080213807142982e+00
5.651080213807164299e+00
5.651080213807182062e+00
5.651080213807202490e+00
5.651080213807218477e+00
5.651080213807234465e+00
5.651080213807252228e+00
5.651080213807268215e+00
5.651080213807281538e+00
5.651080213807297525e+00
5.651080213807312624e+00
5.651080213807321506e+00
5.651080213807334829e+00
5.651080213807348152e+00
5.651080213807358810e+00
5.651080213807370356e+00
5.651080213807382790e+00
5.651080213807392560e+00
5.651080213807401442e+00
5.651080213807410324e+00
5.651080213807419206e+00
5.651080213807425423e+00
5.651080213807433417e+00
5.651080213807442298e+00
5.651080213807450292e+00
5.651080213807456509e+00
5.651080213807464503e+00
5.651080213807472497e+00
5.651080213807477826e+00
5.651080213807484043e+00
5.651080213807491148e+00
5.651080213807494701e+00
5.651080213807499142e+00
5.651080213807508024e+00
5.651080213807509800e+00
5.651080213807516017e+00
5.651080213807522235e+00
5.651080213807523123e+00
5.651080213807528452e+00
5.651080213807533781e+00
5.651080213807537334e+00
5.651080213807540886e+00
5.651080213807543551e+00
5.651080213807547992e+00
5.651080213807549768e+00
5.651080213807553321e+00
5.651080213807557762e+00
5.651080213807560426e+00
5.651080213807562203e+00
5.651080213807565755e+00
5.651080213807565755e+00
5.651080213807569308e+00
5.651080213807571084e+00
5.651080213807575525e+00
5.651080213807575525e+00
5.651080213807577302e+00
5.651080213807580854e+00
5.651080213807584407e+00
5.651080213807585295e+00
5.651080213807587960e+00
5.651080213807587960e+00
5.651080213807591512e+00
5.651080213807591512e+00
5.651080213807592401e+00
5.651080213807593289e+00
5.651080213807595065e+00
5.651080213807593289e+00
5.651080213807596841e+00
5.651080213807596841e+00
5.651080213807599506e+00
5.651080213807602171e+00
5.651080213807603059e+00
5.651080213807605723e+00
5.651080213807603059e+00
5.651080213807603059e+00
5.651080213807607500e+00
5.651080213807608388e+00
5.651080213807607500e+00
5.651080213807607500e+00
5.651080213807607500e+00
5.651080213807607500e+00
5.651080213807607500e+00
5.651080213807612829e+00
5.651080213807612829e+00
5.651080213807612829e+00
5.651080213807612829e+00
5.651080213807612829e+00
5.651080213807616381e+00
5.651080213807613717e+00
5.651080213807613717e+00
5.651080213807616381e+00
5.651080213807616381e+00
5.651080213807616381e+00
5.651080213807616381e+00
5.651080213807617270e+00
5.651080213807617270e+00
5.651080213807617270e+00
5.651080213807617270e+00
5.651080213807617270e+00
5.651080213807619046e+00
5.651080213807619934e+00
5.651080213807620822e+00
5.651080213807619046e+00
5.651080213807620822e+00
5.651080213807619046e+00
5.651080213807619934e+00
5.651080213807620822e+00
5.651080213807620822e+00
5.651080213807622599e+00
5.651080213807620822e+00
5.651080213807619934e+00
5.651080213807619934e+00
5.651080213807622599e+00
5.651080213807624375e+00
5.651080213807622599e+00
5.651080213807620822e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807620822e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807627928e+00
5.651080213807626151e+00


==> data/minmax/max_m=3.txt <==
5.311985865810146201e+00
5.334814127036080933e+00
5.355980121797443871e+00
5.375593803160949591e+00
5.393761763871183668e+00
5.410586644641434795e+00
5.426166655351207346e+00
5.440595206837337550e+00
5.453960649351356160e+00
5.466346111567013111e+00
5.477829431839044361e+00
5.488483171616856282e+00
5.498374699706634061e+00
5.507566335509074484e+00
5.516115539396553302e+00
5.524075138930994555e+00
5.531493580535825849e+00
5.538415197391349132e+00
5.544880485606357823e+00
5.550926382032983497e+00
5.556586538363703198e+00
5.561891587328454456e+00
5.566869397865123581e+00
5.571545317052517099e+00
5.575942397369121117e+00
5.580081608477410526e+00
5.583982033244514476e+00
5.587661048107318784e+00
5.591134488191155327e+00
5.594416797808502650e+00
5.597521167114098972e+00
5.600459655786940161e+00
5.605050633424496276e+00
5.610285810487340541e+00
5.615207047400035734e+00
5.619840357555808907e+00
5.624209423499570093e+00
5.628335796401156443e+00
5.632239081396839708e+00
5.635937109164820491e+00
5.639446094243378838e+00
5.642780780701673216e+00
5.645954575839977174e+00
5.648979672635205951e+00
5.651867161664432260e+00
5.654627133239327641e+00
5.657268770471016950e+00
5.659800433962562494e+00
5.662229738796491496e+00
5.664563624451166568e+00
5.666808418242584189e+00
5.668969892850418191e+00
5.671053318448213254e+00
5.673063509919852088e+00
5.675004869607300328e+00
5.676881425999098951e+00
5.678696868735348957e+00
5.680454580273162080e+00
5.682157664526537921e+00
5.683808972767109502e+00
5.685411127046336333e+00
5.686966541375964468e+00
5.688477440881865910e+00
5.689945879126138806e+00
5.691373753774212396e+00
5.692762820766866128e+00
5.694114707141808118e+00
5.695430922635741133e+00
5.696712870185001165e+00
5.697961855431720402e+00
5.699179095331815326e+00
5.700365725952016405e+00
5.701522809534352199e+00
5.702651340899115517e+00
5.703752253250253368e+00
5.704826423440820804e+00
5.705874676750637420e+00
5.706897791223054739e+00
5.707896501603090478e+00
5.708871502915298102e+00
5.709823453715579866e+00
5.710752979048165479e+00
5.711660673135692257e+00
5.712547101827643026e+00
5.713412804829952840e+00
5.714258297736312109e+00
5.715084073879740600e+00
5.715890606021102549e+00
5.716678347889758705e+00
5.717447735589872515e+00
5.718199188884783624e+00
5.718933112370467420e+00
5.719649896548212986e+00
5.720349918805471390e+00
5.721033544313209873e+00
5.721701126847108299e+00
5.722353009539292934e+00
5.722989525566751112e+00
5.723610998781887282e+00
5.724217744290221788e+00
5.724810068979727440e+00
5.725388272005956125e+00
5.725952645236710659e+00
5.726503473659527721e+00
5.727041035755231491e+00
5.727565603840255370e+00
5.728077444380335947e+00
5.728576818277936411e+00
5.729063981135526618e+00
5.729539183496701327e+00
5.730002671066887210e+00
5.730454684915362584e+00
5.730895461660045598e+00
5.731325233636482608e+00
5.731744229052302408e+00
5.732152672128317583e+00
5.732550783227370772e+00
5.732938778971996108e+00
5.733316872351692517e+00
5.733685272820841838e+00
5.734044186387920128e+00
5.734393815696898322e+00
5.734734360101382933e+00
5.735066015732235734e+00
5.735388975559221336e+00
5.735703429447277735e+00
5.736009564207862788e+00
5.736307563645937080e+00
5.736597608602929554e+00
5.736879876996213490e+00
5.737154543855379707e+00
5.737421781355708461e+00
5.737681758849171310e+00
5.737934642893253390e+00
5.738180597277882988e+00
5.738419783050732192e+00
5.738652358541128429e+00
5.738878479382807818e+00
5.739098298535668441e+00
5.739311966306789081e+00
5.739519630370800485e+00
5.739721435789808091e+00
5.739917525032982581e+00
5.740108037996014545e+00
5.740293112020392385e+00
5.740472881912786818e+00
5.740647479964494870e+00
5.740817035971093496e+00
5.740981677252338322e+00
5.741141528672383032e+00
5.741296712660367341e+00
5.741447349231396657e+00
5.741593556007999588e+00
5.741735448242002882e+00
5.741873138836949053e+00
5.742006738370995400e+00
5.742136355120313063e+00
5.742262095083055407e+00
5.742384062003765166e+00
5.742502357398411306e+00
5.742617080579787370e+00
5.742728328683549321e+00
5.742836196694636186e+00
5.742940777474171199e+00
5.743042161786831912e+00
5.743140438328622643e+00
5.743235693755030624e+00
5.743328012709566721e+00
5.743417477852660546e+00
5.743504169890822020e+00
5.743588167606156425e+00
5.743669547886074866e+00
5.743748385753274732e+00
5.743824754395895127e+00
5.743898725197837507e+00
5.743970367769231977e+00
5.744039749977011944e+00
5.744106937975544724e+00
5.744171996237349198e+00
5.744234987583787699e+00
5.744295973215766793e+00
5.744355012744418509e+00
5.744412164221708750e+00
5.744467484170906246e+00
5.744521027617039977e+00
5.744572848117127428e+00
5.744622997790280294e+00
5.744671527347624540e+00
5.744718486122009971e+00
5.744763922097510189e+00
5.744807881938651661e+00
5.744850411019411851e+00
5.744891553451916266e+00
5.744931352114849510e+00
5.744969848681572344e+00
5.745007083647887924e+00
5.745043096359498058e+00
5.745077925039076661e+00
5.745111606813035010e+00
5.745144177737875779e+00
5.745175672826201563e+00
5.745206126072297970e+00
5.745235570477374765e+00
5.745264038074354929e+00
5.745291559952303118e+00
5.745318166280423355e+00
5.745343886331638394e+00
5.745368748505767620e+00
5.745392780352267081e+00
5.745416008592565404e+00
5.745438459141983145e+00
5.745460157131169865e+00
5.745481126927223237e+00
5.745501392154278797e+00
5.745520975713735545e+00
5.745539899804030348e+00
5.745558185940061513e+00
5.745575854972076790e+00
5.745592927104252290e+00
5.745609421912812209e+00
5.745625358363752433e+00
5.745640754830150243e+00
5.745655629109085005e+00
5.745669998438152071e+00
5.745683879511608083e+00
5.745697288496096178e+00
5.745710241046008804e+00
5.745722752318477511e+00
5.745734836987985261e+00
5.745746509260615476e+00
5.745757782887937815e+00
5.745768671180530696e+00
5.745779187021187617e+00
5.745789342877743344e+00
5.745799150815594558e+00
5.745808622509859021e+00
5.745817769257244301e+00
5.745826601987573667e+00
5.745835131275012664e+00
5.745843367348975939e+00
5.745851320104769400e+00
5.745858999113889531e+00
5.745866413634074021e+00
5.745873572619064618e+00
5.745880484728080440e+00
5.745887158335036382e+00
5.745893601537492401e+00
5.745899822165367432e+00
5.745905827789355769e+00
5.745911625729151595e+00
5.745917223061411505e+00
5.745922626627467444e+00
5.745927843040854910e+00
5.745932878694566703e+00
5.745937739768137931e+00
5.745942432234509845e+00
5.745946961866650327e+00
5.745951334244026043e+00
5.745955554758854333e+00
5.745959628622177462e+00
5.745963560869721043e+00
5.745967356367622791e+00
5.745971019817943670e+00
5.745974555764039593e+00
5.745977968595732399e+00
5.745981262554372471e+00
5.745984441737683746e+00
5.745987510104508367e+00
5.745990471479378137e+00
5.745993329556929652e+00
5.745996087906227068e+00
5.745998749974902786e+00
5.746001319093187121e+00
5.746003798477804736e+00
5.746006191235744964e+00
5.746008500367943306e+00
5.746010728772776410e+00
5.746012879249518868e+00
5.746014954501648120e+00
5.746016957140052561e+00
5.746018889686137499e+00
5.746020754574814760e+00
5.746022554157434570e+00
5.746024290704587756e+00
5.746025966408806696e+00
5.746027583387235182e+00
5.746029143684133089e+00
5.746030649273376589e+00
5.746032102060819824e+00
5.746033503886594396e+00
5.746034856527361789e+00
5.746036161698437894e+00
5.746037421055893546e+00
5.746038636198564475e+00
5.746039808670014182e+00
5.746040939960388449e+00
5.746042031508256542e+00
5.746043084702372461e+00
5.746044100883352712e+00
5.746045081345367400e+00
5.746046027337670559e+00
5.746046940066190878e+00
5.746047820694982100e+00
5.746048670347664533e+00
5.746049490108831037e+00
5.746050281025369522e+00
5.746051044107753469e+00
5.746051780331304926e+00
5.746052490637415744e+00
5.746053175934682677e+00
5.746053837100067341e+00
5.746054474979972682e+00
5.746055090391297249e+00
5.746055684122460150e+00
5.746056256934378936e+00
5.746056809561407519e+00
5.746057342712290072e+00
5.746057857071013686e+00
5.746058353297666343e+00
5.746058832029297569e+00
5.746059293880664498e+00
5.746059739445054326e+00
5.746060169295005515e+00
5.746060583983015668e+00
5.746060984042258291e+00
5.746061369987253364e+00
5.746061742314500620e+00
5.746062101503111919e+00
5.746062448015424096e+00
5.746062782297565619e+00
5.746063104780044561e+00
5.746063415878265523e+00
5.746063715993074972e+00
5.746064005511261286e+00
5.746064284806046807e+00
5.746064554237554134e+00
5.746064814153269751e+00
5.746065064888481899e+00
5.746065306766719338e+00
5.746065540100132374e+00
5.746065765189922736e+00
5.746065982326701516e+00
5.746066191790873745e+00
5.746066393852984788e+00
5.746066588774081829e+00
5.746066776806016740e+00
5.746066958191809348e+00
5.746067133165916552e+00
5.746067301954548512e+00
5.746067464775960865e+00
5.746067621840737161e+00
5.746067773352043773e+00
5.746067919505888355e+00
5.746068060491389851e+00
5.746068196491009417e+00
5.746068327680776022e+00
5.746068454230521816e+00
5.746068576304103281e+00
5.746068694059592197e+00
5.746068807649503896e+00
5.746068917220976680e+00
5.746069022915952118e+00
5.746069124871380218e+00
5.746069223219389954e+00
5.746069318087433153e+00
5.746069409598483446e+00
5.746069497871166831e+00
5.746069583019934868e+00
5.746069665155200568e+00
5.746069744383480504e+00
5.746069820807524486e+00
5.746069894526477206e+00
5.746069965635972387e+00
5.746070034228261569e+00
5.746070100392350888e+00
5.746070164214112985e+00
5.746070225776366058e+00
5.746070285159027513e+00
5.746070342439173473e+00
5.746070397691178222e+00
5.746070450986771938e+00
5.746070502395157931e+00
5.746070551983105013e+00
5.746070599815007007e+00
5.746070645952994660e+00
5.746070690456996921e+00
5.746070733384832430e+00
5.746070774792273461e+00
5.746070814733118759e+00
5.746070853259265476e+00
5.746070890420780231e+00
5.746070926265963053e+00
5.746070960841397124e+00
5.746070994192027825e+00
5.746071026361214251e+00
5.746071057390767400e+00
5.746071087321028337e+00
5.746071116190922368e+00
5.746071144037982137e+00
5.746071170898413349e+00
5.746071196807161385e+00
5.746071221797912187e+00
5.746071245903177527e+00
5.746071269154303884e+00
5.746071291581536400e+00
5.746071313214054399e+00
5.746071334080000703e+00
5.746071354206518045e+00
5.746071373619798806e+00
5.746071392345102780e+00
5.746071410406794477e+00
5.746071427828378653e+00
5.746071444632527836e+00
5.746071460841116085e+00
5.746071476475227868e+00
5.746071491555226451e+00
5.746071506100733473e+00
5.746071520130683119e+00
5.746071533663344333e+00
5.746071546716332357e+00
5.746071559306637155e+00
5.746071571450656279e+00
5.746071583164199303e+00
5.746071594462518917e+00
5.746071605360326906e+00
5.746071615871816363e+00
5.746071626010674116e+00
5.746071635790102050e+00
5.746071645222842861e+00
5.746071654321175615e+00
5.746071663096952165e+00
5.746071671561608696e+00
5.746071679726163950e+00
5.746071687601256528e+00
5.746071695197141338e+00
5.746071702523715352e+00
5.746071709590526488e+00
5.746071716406781604e+00
5.746071722981357155e+00
5.746071729322820509e+00
5.746071735439434391e+00
5.746071741339168426e+00
5.746071747029713350e+00
5.746071752518478348e+00
5.746071757812616809e+00
5.746071762919036985e+00
5.746071767844382450e+00
5.746071772595072069e+00
5.746071777177298223e+00
5.746071781597043682e+00
5.746071785860054071e+00
5.746071789971893828e+00
5.746071793937920447e+00
5.746071797763301348e+00
5.746071801453029870e+00
5.746071805011905731e+00
5.746071808444570550e+00
5.746071811755503411e+00
5.746071814949016421e+00
5.746071818029272471e+00
5.746071821000293234e+00
5.746071823865944950e+00
5.746071826629965074e+00
5.746071829295959610e+00
5.746071831867403112e+00
5.746071834347646679e+00
5.746071836739920613e+00
5.746071839047356633e+00
5.746071841272947900e+00
5.746071843419607639e+00
5.746071845490132723e+00
5.746071847487220552e+00
5.746071849413474375e+00
5.746071851271402409e+00
5.746071853063438262e+00
5.746071854791911626e+00
5.746071856459079363e+00
5.746071858067112181e+00
5.746071859618112398e+00
5.746071861114097956e+00
5.746071862557017518e+00
5.746071863948757574e+00
5.746071865291135339e+00
5.746071866585898746e+00
5.746071867834732672e+00
5.746071869039272251e+00
5.746071870201087783e+00
5.746071871321683844e+00
5.746071872402534808e+00
5.746071873445043998e+00
5.746071874450580097e+00
5.746071875420442510e+00
5.746071876355902219e+00
5.746071877258183136e+00
5.746071878128454991e+00
5.746071878967853763e+00
5.746071879777478131e+00
5.746071880558382361e+00
5.746071881311586083e+00
5.746071882038069845e+00
5.746071882738785774e+00
5.746071883414638926e+00
5.746071884066521029e+00
5.746071884695278520e+00
5.746071885301728521e+00
5.746071885886667729e+00
5.746071886450857313e+00
5.746071886995031797e+00
5.746071887519901722e+00
5.746071888026151875e+00
5.746071888514440396e+00
5.746071888985409437e+00
5.746071889439668290e+00
5.746071889877815586e+00
5.746071890300417984e+00
5.746071890708027041e+00
5.746071891101178331e+00
5.746071891480379001e+00
5.746071891846129098e+00
5.746071892198905573e+00
5.746071892539162285e+00
5.746071892867349540e+00
5.746071893183896329e+00
5.746071893489212989e+00
5.746071893783696538e+00
5.746071894067730668e+00
5.746071894341691966e+00
5.746071894605932151e+00
5.746071894860799389e+00
5.746071895106620531e+00
5.746071895343726865e+00
5.746071895572419486e+00
5.746071895792992379e+00
5.746071896005742197e+00
5.746071896210951380e+00
5.746071896408877500e+00
5.746071896599778128e+00
5.746071896783907285e+00
5.746071896961500336e+00
5.746071897132800643e+00
5.746071897298020481e+00
5.746071897457378341e+00
5.746071897611079393e+00
5.746071897759331470e+00
5.746071897902320202e+00
5.746071898040236547e+00
5.746071898173264358e+00
5.746071898301570613e+00
5.746071898425323177e+00
5.746071898544683698e+00
5.746071898659809385e+00
5.746071898770855668e+00
5.746071898877957551e+00
5.746071898981258030e+00
5.746071899080897438e+00
5.746071899177000120e+00
5.746071899269697525e+00
5.746071899359097124e+00
5.746071899445331255e+00
5.746071899528503835e+00
5.746071899608727662e+00
5.746071899686108431e+00
5.746071899760734958e+00
5.746071899832717378e+00
5.746071899902147173e+00
5.746071899969114938e+00
5.746071900033701496e+00
5.746071900096002771e+00
5.746071900156092482e+00
5.746071900214043460e+00
5.746071900269946298e+00
5.746071900323862280e+00
5.746071900375866015e+00
5.746071900426023227e+00
5.746071900474400529e+00
5.746071900521067199e+00
5.746071900566068535e+00
5.746071900609480920e+00
5.746071900651349651e+00
5.746071900691732459e+00
5.746071900730682636e+00
5.746071900768252583e+00
5.746071900804494703e+00
5.746071900839440971e+00
5.746071900873151783e+00
5.746071900905665331e+00
5.746071900937023358e+00
5.746071900967274715e+00
5.746071900996447823e+00
5.746071901024592421e+00
5.746071901051729824e+00
5.746071901077909772e+00
5.746071901103158908e+00
5.746071901127512760e+00
5.746071901151001526e+00
5.746071901173657182e+00
5.746071901195508147e+00
5.746071901216588174e+00
5.746071901236917689e+00
5.746071901256523340e+00
5.746071901275437988e+00
5.746071901293674955e+00
5.746071901311271546e+00
5.746071901328238418e+00
5.746071901344606658e+00
5.746071901360394918e+00
5.746071901375621849e+00
5.746071901390311432e+00
5.746071901404472548e+00
5.746071901418135397e+00
5.746071901431314188e+00
5.746071901444024022e+00
5.746071901456285325e+00
5.746071901468107868e+00
5.746071901479512078e+00
5.746071901490513056e+00
5.746071901501121459e+00
5.746071901511356828e+00
5.746071901521224490e+00
5.746071901530746651e+00
5.746071901539929527e+00
5.746071901548786443e+00
5.746071901557327166e+00
5.746071901565567686e+00
5.746071901573513330e+00
5.746071901581182750e+00
5.746071901588572395e+00
5.746071901595704468e+00
5.746071901602581633e+00
5.746071901609213661e+00
5.746071901615613875e+00
5.746071901621784050e+00
5.746071901627737510e+00
5.746071901633476919e+00
5.746071901639012935e+00
5.746071901644353552e+00
5.746071901649505875e+00
5.746071901654477010e+00
5.746071901659267844e+00
5.746071901663889037e+00
5.746071901668346804e+00
5.746071901672647364e+00
5.746071901676795157e+00
5.746071901680793736e+00
5.746071901684652872e+00
5.746071901688375227e+00
5.746071901691965245e+00
5.746071901695426476e+00
5.746071901698767803e+00
5.746071901701986562e+00
5.746071901705092522e+00
5.746071901708088348e+00
5.746071901710978480e+00
5.746071901713767360e+00
5.746071901716454988e+00
5.746071901719047581e+00
5.746071901721550468e+00
5.746071901723962760e+00
5.746071901726291564e+00
5.746071901728532438e+00
5.746071901730696929e+00
5.746071901732784148e+00
5.746071901734799425e+00
5.746071901736740983e+00
5.746071901738615928e+00
5.746071901740420707e+00
5.746071901742162424e+00
5.746071901743847299e+00
5.746071901745465560e+00
5.746071901747031418e+00
5.746071901748540434e+00
5.746071901749993494e+00
5.746071901751397704e+00
5.746071901752751288e+00
5.746071901754058686e+00
5.746071901755312794e+00
5.746071901756530487e+00
5.746071901757700218e+00
5.746071901758827316e+00
5.746071901759918887e+00
5.746071901760969602e+00
5.746071901761987455e+00
5.746071901762957346e+00
5.746071901763903256e+00
5.746071901764812750e+00
5.746071901765690271e+00
5.746071901766537593e+00
5.746071901767355605e+00
5.746071901768137202e+00
5.746071901768899259e+00
5.746071901769632895e+00
5.746071901770338108e+00
5.746071901771017565e+00
5.746071901771677481e+00
5.746071901772311641e+00
5.746071901772920043e+00
5.746071901773509794e+00
5.746071901774080892e+00
5.746071901774628010e+00
5.746071901775156476e+00
5.746071901775666291e+00
5.746071901776157453e+00
5.746071901776637958e+00
5.746071901777090929e+00
5.746071901777532354e+00
5.746071901777961344e+00
5.746071901778372570e+00
5.746071901778766922e+00
5.746071901779147062e+00
5.746071901779518321e+00
5.746071901779871816e+00
5.746071901780214652e+00
5.746071901780545943e+00
5.746071901780866575e+00
5.746071901781173885e+00
5.746071901781468760e+00
5.746071901781754754e+00
5.746071901782030977e+00
5.746071901782299207e+00
5.746071901782556779e+00
5.746071901782801916e+00
5.746071901783044389e+00
5.746071901783271763e+00
5.746071901783497360e+00
5.746071901783709635e+00
5.746071901783917468e+00
5.746071901784116420e+00
5.746071901784309155e+00
5.746071901784493896e+00
5.746071901784672420e+00
5.746071901784846503e+00
5.746071901785009928e+00
5.746071901785173353e+00
5.746071901785327007e+00
5.746071901785477110e+00
5.746071901785621883e+00
5.746071901785757774e+00
5.746071901785891001e+00
5.746071901786022451e+00
5.746071901786145020e+00
5.746071901786269365e+00
5.746071901786383052e+00
5.746071901786495850e+00
5.746071901786601543e+00
5.746071901786706349e+00
5.746071901786810265e+00
5.746071901786905300e+00
5.746071901787000336e+00
5.746071901787090042e+00
5.746071901787175307e+00
5.746071901787258795e+00
5.746071901787340508e+00
5.746071901787419556e+00
5.746071901787492386e+00
5.746071901787566993e+00
5.746071901787638936e+00
5.746071901787706437e+00
5.746071901787765057e+00
5.746071901787830782e+00
5.746071901787891179e+00
5.746071901787952463e+00
5.746071901788004865e+00
5.746071901788059044e+00
5.746071901788112335e+00
5.746071901788162073e+00
5.746071901788213587e+00
5.746071901788258884e+00
5.746071901788302405e+00
5.746071901788353031e+00
5.746071901788392111e+00
5.746071901788431191e+00
5.746071901788472935e+00
5.746071901788504910e+00
5.746071901788544878e+00
5.746071901788580405e+00
5.746071901788612379e+00
5.746071901788647018e+00
5.746071901788678105e+00
5.746071901788706526e+00
5.746071901788737613e+00
5.746071901788765146e+00
5.746071901788797121e+00
5.746071901788821989e+00
5.746071901788845082e+00
5.746071901788869951e+00
5.746071901788893932e+00
5.746071901788917025e+00
5.746071901788938341e+00
5.746071901788963210e+00
5.746071901788980973e+00
5.746071901789001402e+00
5.746071901789019165e+00
5.746071901789040481e+00
5.746071901789054692e+00
5.746071901789072456e+00
5.746071901789089331e+00
5.746071901789104430e+00
5.746071901789121306e+00
5.746071901789134628e+00
5.746071901789147951e+00
5.746071901789162162e+00
5.746071901789175485e+00
5.746071901789190584e+00
5.746071901789203018e+00
5.746071901789214564e+00
5.746071901789224334e+00
5.746071901789232328e+00
5.746071901789246539e+00
5.746071901789257197e+00
5.746071901789266967e+00
5.746071901789277625e+00
5.746071901789286507e+00
5.746071901789298053e+00
5.746071901789302494e+00
5.746071901789311376e+00
5.746071901789318481e+00
5.746071901789327363e+00
5.746071901789335357e+00
5.746071901789343350e+00
5.746071901789349567e+00
5.746071901789357561e+00
5.746071901789362002e+00
5.746071901789367331e+00
5.746071901789375325e+00
5.746071901789380654e+00
5.746071901789382430e+00
5.746071901789389536e+00
5.746071901789396641e+00
5.746071901789401970e+00
5.746071901789406411e+00
5.746071901789409964e+00
5.746071901789418845e+00
5.746071901789420622e+00
5.746071901789425951e+00
5.746071901789429504e+00
5.746071901789431280e+00
5.746071901789437497e+00
5.746071901789437497e+00
5.746071901789443714e+00
5.746071901789447267e+00
5.746071901789447267e+00
5.746071901789451708e+00
5.746071901789457037e+00
5.746071901789458813e+00
5.746071901789462366e+00
5.746071901789461478e+00
5.746071901789467695e+00
5.746071901789469472e+00
5.746071901789472136e+00
5.746071901789472136e+00
5.746071901789477465e+00
5.746071901789478353e+00
5.746071901789481906e+00
5.746071901789482794e+00
5.746071901789485459e+00
5.746071901789489900e+00
5.746071901789487235e+00
5.746071901789489011e+00
5.746071901789489011e+00
5.746071901789493452e+00
5.746071901789492564e+00
5.746071901789497005e+00
5.746071901789499670e+00
5.746071901789497005e+00
5.746071901789500558e+00
5.746071901789500558e+00
5.746071901789504111e+00
5.746071901789504111e+00
5.746071901789504111e+00
5.746071901789507663e+00
5.746071901789507663e+00
5.746071901789507663e+00
5.746071901789511216e+00
5.746071901789512992e+00
5.746071901789514769e+00
5.746071901789514769e+00
5.746071901789514769e+00
5.746071901789512992e+00
5.746071901789516545e+00
5.746071901789516545e+00
5.746071901789517433e+00
5.746071901789517433e+00
5.746071901789517433e+00
5.746071901789517433e+00
5.746071901789521874e+00
5.746071901789520098e+00
5.746071901789520098e+00
5.746071901789521874e+00
5.746071901789523650e+00
5.746071901789523650e+00
5.746071901789523650e+00
5.746071901789524539e+00
5.746071901789527203e+00
5.746071901789527203e+00
5.746071901789524539e+00
5.746071901789525427e+00
5.746071901789525427e+00
5.746071901789527203e+00
5.746071901789523650e+00
5.746071901789523650e+00
5.746071901789527203e+00
5.746071901789527203e+00
5.746071901789527203e+00
5.746071901789528091e+00
5.746071901789531644e+00
5.746071901789528091e+00
5.746071901789527203e+00
5.746071901789531644e+00
5.746071901789528091e+00
5.746071901789531644e+00
5.746071901789532532e+00
5.746071901789531644e+00
5.746071901789531644e+00
5.746071901789532532e+00
5.746071901789531644e+00
5.746071901789532532e+00
5.746071901789531644e+00
5.746071901789531644e+00
5.746071901789531644e+00
5.746071901789532532e+00
5.746071901789532532e+00
5.746071901789534309e+00
5.746071901789534309e+00
5.746071901789532532e+00
5.746071901789531644e+00
5.746071901789532532e+00
5.746071901789532532e+00
5.746071901789532532e+00
5.746071901789534309e+00
5.746071901789531644e+00
5.746071901789534309e+00
5.746071901789537861e+00
5.746071901789532532e+00
5.746071901789536085e+00
5.746071901789537861e+00
5.746071901789535197e+00
5.746071901789534309e+00
5.746071901789536085e+00
5.746071901789531644e+00
5.746071901789537861e+00
5.746071901789537861e+00
5.746071901789536085e+00
5.746071901789536085e+00
5.746071901789534309e+00
5.746071901789537861e+00
5.746071901789536085e+00
5.746071901789534309e+00
5.746071901789537861e+00
5.746071901789535197e+00
5.746071901789536085e+00
5.746071901789537861e+00
5.746071901789534309e+00
5.746071901789534309e+00
5.746071901789537861e+00
5.746071901789537861e+00
5.746071901789536085e+00
5.746071901789536085e+00
5.746071901789534309e+00
5.746071901789538749e+00
5.746071901789538749e+00
5.746071901789538749e+00
5.746071901789536085e+00
5.746071901789536085e+00
5.746071901789535197e+00
5.746071901789536085e+00
5.746071901789536085e+00
5.746071901789536085e+00
5.746071901789536085e+00
5.746071901789537861e+00
5.746071901789534309e+00
5.746071901789537861e+00
5.746071901789537861e+00
5.746071901789537861e+00
5.746071901789534309e+00
5.746071901789539638e+00
5.746071901789534309e+00
5.746071901789535197e+00
5.746071901789537861e+00
5.746071901789536085e+00
5.746071901789534309e+00
5.746071901789539638e+00
5.746071901789536085e+00
5.746071901789536085e+00
5.746071901789536085e+00
5.746071901789536085e+00
5.746071901789539638e+00
5.746071901789537861e+00
5.746071901789537861e+00
5.746071901789536085e+00
5.746071901789537861e+00
5.746071901789537861e+00
5.746071901789537861e+00
5.746071901789536085e+00
5.746071901789539638e+00
5.746071901789536085e+00
5.746071901789537861e+00
5.746071901789539638e+00
5.746071901789537861e+00
5.746071901789538749e+00
5.746071901789537861e+00


==> data/minmax/max_m=4.txt <==
q
5.335378282016001172e+00
5.366629738422931339e+00
5.394326441438705544e+00
5.418883467544586274e+00
5.440694793636923876e+00
5.460119644193349941e+00
5.477476841850278610e+00
5.493044332560336862e+00
5.507061660016823623e+00
5.519733854767952863e+00
5.531235780361245524e+00
5.541716393405178742e+00
5.551302644920292018e+00
5.560102913952616355e+00
5.568209956318112219e+00
5.575703398374220576e+00
5.582651826237688297e+00
5.589114526623559343e+00
5.595142933596450874e+00
5.600781830144418549e+00
5.606070346902634505e+00
5.611042793765489201e+00
5.615729354096878012e+00
5.621829591337641041e+00
5.627874629337940249e+00
5.633584735412426880e+00
5.638987972833632512e+00
5.644109653496113488e+00
5.648972619735668665e+00
5.653597498281275335e+00
5.658002928608871329e+00
5.662205767927610545e+00
5.666221274942289554e+00
5.670063274417960208e+00
5.673744304436921126e+00
5.677275748094225527e+00
5.680667951232112323e+00
5.683930327670852378e+00
5.687071453256816511e+00
5.690099149919840116e+00
5.693020560812009911e+00
5.695842217489987647e+00
5.698570100001945526e+00
5.701209690648803452e+00
5.703766022106753653e+00
5.706243720523362484e+00
5.708647044132995951e+00
5.710979917877204493e+00
5.713245964462395854e+00
5.715448532239394197e+00
5.717590720246995772e+00
5.719675400723848391e+00
5.721705239359387463e+00
5.723682713524664400e+00
5.725610128697374179e+00
5.727489633271831693e+00
5.729323231923715731e+00
5.731112797680845361e+00
5.732860082834703164e+00
5.734566728812821701e+00
5.736234275119106663e+00
5.737864167437626506e+00
5.739457764985121280e+00
5.741016347188375946e+00
5.742541119754418055e+00
5.744033220194380007e+00
5.745493722855373520e+00
5.746923643509025403e+00
5.748323943540210479e+00
5.749695533775064149e+00
5.751039277983168496e+00
5.752355996085358747e+00
5.753646467095253847e+00
5.754911431819834888e+00
5.756151595341762572e+00
5.757367629303840495e+00
5.758560174014082378e+00
5.759729840387816324e+00
5.760877211741803450e+00
5.762002845453773503e+00
5.763107274499477128e+00
5.764191008878198907e+00
5.765254536936592622e+00
5.766298326599723190e+00
5.767322826517395029e+00
5.768328467133057025e+00
5.769315661681817531e+00
5.770284807123583271e+00
5.771236285016714262e+00
5.772170462337007812e+00
5.773087692246571478e+00
5.773988314816464573e+00
5.774872657706847434e+00
5.775741036807862550e+00
5.776593756844293104e+00
5.777431111946697229e+00
5.778253386191460450e+00
5.779060854112044510e+00
5.779853781183410533e+00
5.780632424281510140e+00
5.781397032119473423e+00
5.782147845662042762e+00
5.782885098519617628e+00
5.783609017323172452e+00
5.784319822081156914e+00
5.785017726519480874e+00
5.785702938405425932e+00
5.786375659856451747e+00
5.787036087634588100e+00
5.787684413427165886e+00
5.788320824114518537e+00
5.788945502025284462e+00
5.789558625179793694e+00
5.790160367522077856e+00
5.790750899140951979e+00
5.791330386480597170e+00
5.791898992540995827e+00
5.792456877068647536e+00
5.793004196737829403e+00
5.793541105322772111e+00
5.794067753861019909e+00
5.794584290808242777e+00
5.795090862184807179e+00
5.795587611714313248e+00
5.796074680954355962e+00
5.796552209419763457e+00
5.797020334698491872e+00
5.797479192560449412e+00
5.797928917059418374e+00
5.798369640628314059e+00
5.798801494167983961e+00
5.799224607129727538e+00
5.799639107591784359e+00
5.800045122329943403e+00
5.800442776882521301e+00
5.800832195609866737e+00
5.801213501748616608e+00
5.801586817460914425e+00
5.801952263878761507e+00
5.802309961143707007e+00
5.802660028442117479e+00
5.803002584036141442e+00
5.803337745290682470e+00
5.803665628696465184e+00
5.803986349889464158e+00
5.804300023666872477e+00
5.804606763999812458e+00
5.804906684042960840e+00
5.805199896141298055e+00
5.805486511834186736e+00
5.805766641856918042e+00
5.806040396139983351e+00
5.806307883806164583e+00
5.806569213165697185e+00
5.806824491709660307e+00
5.807073826101705194e+00
5.807317322168398022e+00
5.807555084888236685e+00
5.807787218379543148e+00
5.808013825887391235e+00
5.808235009769692425e+00
5.808450871482576439e+00
5.808661511565244240e+00
5.808867029624358302e+00
5.809067524318144216e+00
5.809263093340300443e+00
5.809453833403809497e+00
5.809639840224809504e+00
5.809821208506559032e+00
5.809998031923607975e+00
5.810170403106298842e+00
5.810338413625632192e+00
5.810502153978578832e+00
5.810661713573916032e+00
5.810817180718653496e+00
5.810968642605084611e+00
5.811116185298534909e+00
5.811259893725836179e+00
5.811399851664580396e+00
5.811536141733169458e+00
5.811668845381706916e+00
5.811798042883746795e+00
5.811923813328908395e+00
5.812046234616422780e+00
5.812165383449531930e+00
5.812281335330847121e+00
5.812394164558582155e+00
5.812503944223744945e+00
5.812610746208195955e+00
5.812714641183641895e+00
5.812815698611518478e+00
5.812913986743753370e+00
5.813009572624386223e+00
5.813102522092060909e+00
5.813192899783339307e+00
5.813280769136822457e+00
5.813366192398065735e+00
5.813449230625254316e+00
5.813529943695626478e+00
5.813608390312598573e+00
5.813684628013578326e+00
5.813758713178442505e+00
5.813830701038630977e+00
5.813900645686839397e+00
5.813968600087290994e+00
5.814034616086551921e+00
5.814098744424816445e+00
5.814161034747718837e+00
5.814221535618570691e+00
5.814280294530999704e+00
5.814337357922016558e+00
5.814392771185397102e+00
5.814446578685437572e+00
5.814498823770969160e+00
5.814549548789670119e+00
5.814598795102638995e+00
5.814646603099147271e+00
5.814693012211617607e+00
5.814738060930763730e+00
5.814781786820878651e+00
5.814824226535218799e+00
5.814865415831537376e+00
5.814905389587638140e+00
5.814944181817023328e+00
5.814981825684567340e+00
5.815018353522185102e+00
5.815053796844548373e+00
5.815088186364717693e+00
5.815121552009802741e+00
5.815153922936507236e+00
5.815185327546675609e+00
5.815215793502682473e+00
5.815245347742798110e+00
5.815274016496394083e+00
5.815301825299067140e+00
5.815328799007603244e+00
5.815354961814827028e+00
5.815380337264286048e+00
5.815404948264777829e+00
5.815428817104718817e+00
5.815451965466341022e+00
5.815474414439687934e+00
5.815496184536452340e+00
5.815517295703597433e+00
5.815537767336810049e+00
5.815557618293706099e+00
5.815576866906887687e+00
5.815595530996746199e+00
5.815613627884078873e+00
5.815631174402478898e+00
5.815648186910522988e+00
5.815664681303724493e+00
5.815680673026272451e+00
5.815696177082571694e+00
5.815711208048530700e+00
5.815725780082658503e+00
5.815739906936912895e+00
5.815753601967359465e+00
5.815766878144593477e+00
5.815779748063933496e+00
5.815792223955442708e+00
5.815804317693667791e+00
5.815816040807237464e+00
5.815827404488186581e+00
5.815838419601107923e+00
5.815849096692097042e+00
5.815859445997456412e+00
5.815869477452238812e+00
5.815879200698572227e+00
5.815888625093785791e+00
5.815897759718328786e+00
5.815906613383541313e+00
5.815915194639177166e+00
5.815923511780789035e+00
5.815931572856896992e+00
5.815939385676009543e+00
5.815946957813426188e+00
5.815954296617909414e+00
5.815961409218162181e+00
5.815968302529125999e+00
5.815974983258156428e+00
5.815981457911000518e+00
5.815987732797617049e+00
5.815993814037878629e+00
5.815999707567072186e+00
5.816005419141300870e+00
5.816010954342695882e+00
5.816016318584521727e+00
5.816021517116123363e+00
5.816026555027749900e+00
5.816031437255229974e+00
5.816036168584536092e+00
5.816040753656213091e+00
5.816045196969683140e+00
5.816049502887432610e+00
5.816053675639073717e+00
5.816057719325320896e+00
5.816061637921803751e+00
5.816065435282821383e+00
5.816069115144971491e+00
5.816072681130652455e+00
5.816076136751512138e+00
5.816079485411758121e+00
5.816082730411391566e+00
5.816085874949338042e+00
5.816088922126502858e+00
5.816091874948715379e+00
5.816094736329610271e+00
5.816097509093407503e+00
5.816100195977617737e+00
5.816102799635678444e+00
5.816105322639486985e+00
5.816107767481888402e+00
5.816110136579071721e+00
5.816112432272891652e+00
5.816114656833144103e+00
5.816116812459752872e+00
5.816118901284898612e+00
5.816120925375081185e+00
5.816122886733132269e+00
5.816124787300151588e+00
5.816126628957389855e+00
5.816128413528097951e+00
5.816130142779277534e+00
5.816131818423410316e+00
5.816133442120138497e+00
5.816135015477867043e+00
5.816136540055347304e+00
5.816138017363193136e+00
5.816139448865361494e+00
5.816140835980581514e+00
5.816142180083747171e+00
5.816143482507261986e+00
5.816144744542347311e+00
5.816145967440303544e+00
5.816147152413750021e+00
5.816148300637795643e+00
5.816149413251213929e+00
5.816150491357552355e+00
5.816151536026212376e+00
5.816152548293514357e+00
5.816153529163710978e+00
5.816154479609973116e+00
5.816155400575351742e+00
5.816156292973699848e+00
5.816157157690589052e+00
5.816157995584174678e+00
5.816158807486027094e+00
5.816159594201981697e+00
5.816160356512906304e+00
5.816161095175492513e+00
5.816161810922987563e+00
5.816162504465931526e+00
5.816163176492849196e+00
5.816163827670939312e+00
5.816164458646722935e+00
5.816165070046692698e+00
5.816165662477928322e+00
5.816166236528701461e+00
5.816166792769043248e+00
5.816167331751327829e+00
5.816167854010807048e+00
5.816168360066142462e+00
5.816168850419923153e+00
5.816169325559148007e+00
5.816169785955738192e+00
5.816170232066972368e+00
5.816170664335952090e+00
5.816171083192050340e+00
5.816171489051326304e+00
5.816171882316931274e+00
5.816172263379530527e+00
5.816172632617665705e+00
5.816172990398142062e+00
5.816173337076400607e+00
5.816173672996847621e+00
5.816173998493217034e+00
5.816174313888898162e+00
5.816174619497242126e+00
5.816174915621882491e+00
5.816175202557049673e+00
5.816175480587833846e+00
5.816175749990490473e+00
5.816176011032711202e+00
5.816176263973875216e+00
5.816176509065327238e+00
5.816176746550610233e+00
5.816176976665714093e+00
5.816177199639311901e+00
5.816177415692980190e+00
5.816177625041425436e+00
5.816177827892697216e+00
5.816178024448383610e+00
5.816178214903827026e+00
5.816178399448306280e+00
5.816178578265228438e+00
5.816178751532317115e+00
5.816178919421777671e+00
5.816179082100473963e+00
5.816179239730093542e+00
5.816179392467308418e+00
5.816179540463933151e+00
5.816179683867071404e+00
5.816179822819258938e+00
5.816179957458615490e+00
5.816180087918971786e+00
5.816180214330008091e+00
5.816180336817383001e+00
5.816180455502852453e+00
5.816180570504402070e+00
5.816180681936353736e+00
5.816180789909481064e+00
5.816180894531115086e+00
5.816180995905272155e+00
5.816181094132724994e+00
5.816181189311132371e+00
5.816181281535119041e+00
5.816181370896367220e+00
5.816181457483727613e+00
5.816181541383277143e+00
5.816181622678442409e+00
5.816181701450042318e+00
5.816181777776399997e+00
5.816181851733406738e+00
5.816181923394597497e+00
5.816181992831217507e+00
5.816182060112315533e+00
5.816182125304794504e+00
5.816182188473471015e+00
5.816182249681161487e+00
5.816182308988731009e+00
5.816182366455151076e+00
5.816182422137570640e+00
5.816182476091356079e+00
5.816182528370162252e+00
5.816182579025982236e+00
5.816182628109188180e+00
5.816182675668590818e+00
5.816182721751490980e+00
5.816182766403714233e+00
5.816182809669669496e+00
5.816182851592388126e+00
5.816182892213562994e+00
5.816182931573592008e+00
5.816182969711624295e+00
5.816183006665591293e+00
5.816183042472246711e+00
5.816183077167204729e+00
5.816183110784972854e+00
5.816183143358988339e+00
5.816183174921651933e+00
5.816183205504361631e+00
5.816183235137531327e+00
5.816183263850637886e+00
5.816183291672247790e+00
5.816183318630027799e+00
5.816183344750800899e+00
5.816183370060546309e+00
5.816183394584443889e+00
5.816183418346887457e+00
5.816183441371516771e+00
5.816183463681232624e+00
5.816183485298233258e+00
5.816183506244025025e+00
5.816183526539437487e+00
5.816183546204674037e+00
5.816183565259289701e+00
5.816183583722240868e+00
5.816183601611903065e+00
5.816183618946067391e+00
5.816183635741982272e+00
5.816183652016360561e+00
5.816183667785389311e+00
5.816183683064763521e+00
5.816183697869682589e+00
5.816183712214876067e+00
5.816183726114619645e+00
5.816183739582738710e+00
5.816183752632639425e+00
5.816183765277304296e+00
5.816183777529317034e+00
5.816183789400864335e+00
5.816183800903762524e+00
5.816183812049455781e+00
5.816183822849037455e+00
5.816183833313254503e+00
5.816183843452512825e+00
5.816183853276909232e+00
5.816183862796217241e+00
5.816183872019911050e+00
5.816183880957168206e+00
5.816183889616883818e+00
5.816183898007673214e+00
5.816183906137888826e+00
5.816183914015621070e+00
5.816183921648707233e+00
5.816183929044751011e+00
5.816183936211105632e+00
5.816183943154904945e+00
5.816183949883058979e+00
5.816183956402267263e+00
5.816183962719018830e+00
5.816183968839593987e+00
5.816183974770089193e+00
5.816183980516403729e+00
5.816183986084261903e+00
5.816183991479197957e+00
5.816183996706588033e+00
5.816184001771632417e+00
5.816184006679370633e+00
5.816184011434688550e+00
5.816184016042325489e+00
5.816184020506857344e+00
5.816184024832733002e+00
5.816184029024261015e+00
5.816184033085608718e+00
5.816184037020824427e+00
5.816184040833816127e+00
5.816184044528386998e+00
5.816184048108209659e+00
5.816184051576852809e+00
5.816184054937764358e+00
5.816184058194292739e+00
5.816184061349678025e+00
5.816184064407062593e+00
5.816184067369488453e+00
5.816184070239906134e+00
5.816184073021171130e+00
5.816184075716053670e+00
5.816184078327236939e+00
5.816184080857318861e+00
5.816184083308817421e+00
5.816184085684177774e+00
5.816184087985758033e+00
5.816184090215851477e+00
5.816184092376682990e+00
5.816184094470394861e+00
5.816184096499080525e+00
5.816184098464755259e+00
5.816184100369374832e+00
5.816184102214839058e+00
5.816184104002982025e+00
5.816184105735584531e+00
5.816184107414372306e+00
5.816184109041018679e+00
5.816184110617138359e+00
5.816184112144303420e+00
5.816184113624035312e+00
5.816184115057804860e+00
5.816184116447041141e+00
5.816184117793126163e+00
5.816184119097401073e+00
5.816184120361162613e+00
5.816184121585672884e+00
5.816184122772147802e+00
5.816184123921767757e+00
5.816184125035682939e+00
5.816184126114996467e+00
5.816184127160783923e+00
5.816184128174088031e+00
5.816184129155920424e+00
5.816184130107252770e+00
5.816184131029036308e+00
5.816184131922187639e+00
5.816184132787594940e+00
5.816184133626122410e+00
5.816184134438603159e+00
5.816184135225848095e+00
5.816184135988637038e+00
5.816184136727735599e+00
5.816184137443871194e+00
5.816184138137767690e+00
5.816184138810108095e+00
5.816184139461564762e+00
5.816184140092785171e+00
5.816184140704398153e+00
5.816184141297011223e+00
5.816184141871219460e+00
5.816184142427589521e+00
5.816184142966679183e+00
5.816184143489021352e+00
5.816184143995138278e+00
5.816184144485535334e+00
5.816184144960696578e+00
5.816184145421103402e+00
5.816184145867202560e+00
5.816184146299447022e+00
5.816184146718264891e+00
5.816184147124074499e+00
5.816184147517275527e+00
5.816184147898264101e+00
5.816184148267418585e+00
5.816184148625103134e+00
5.816184148971679235e+00
5.816184149307491502e+00
5.816184149632868561e+00
5.816184149948139037e+00
5.816184150253616458e+00
5.816184150549606358e+00
5.816184150836400946e+00
5.816184151114287104e+00
5.816184151383539280e+00
5.816184151644427480e+00
5.816184151897214605e+00
5.816184152142146679e+00
5.816184152379472394e+00
5.816184152609423563e+00
5.816184152832232890e+00
5.816184153048119754e+00
5.816184153257299982e+00
5.816184153459983186e+00
5.816184153656370981e+00
5.816184153846656990e+00
5.816184154031032172e+00
5.816184154209682156e+00
5.816184154382781912e+00
5.816184154550501084e+00
5.816184154713012866e+00
5.816184154870478018e+00
5.816184155023050195e+00
5.816184155170880388e+00
5.816184155314118698e+00
5.816184155452910787e+00
5.816184155587389881e+00
5.816184155717690096e+00
5.816184155843941994e+00
5.816184155966276137e+00
5.816184156084807988e+00
5.816184156199656563e+00
5.816184156310938214e+00
5.816184156418762186e+00
5.816184156523236837e+00
5.816184156624466972e+00
5.816184156722552956e+00
5.816184156817591600e+00
5.816184156909675274e+00
5.816184156998902566e+00
5.816184157085356965e+00
5.816184157169121072e+00
5.816184157250287257e+00
5.816184157328931903e+00
5.816184157405133170e+00
5.816184157478968331e+00
5.816184157550508438e+00
5.816184157619827211e+00
5.816184157686991263e+00
5.816184157752071648e+00
5.816184157815126099e+00
5.816184157876222116e+00
5.816184157935422760e+00
5.816184157992782211e+00
5.816184158048364417e+00
5.816184158102214674e+00
5.816184158154393380e+00
5.816184158204951160e+00
5.816184158253937753e+00
5.816184158301405560e+00
5.816184158347398103e+00
5.816184158391958903e+00
5.816184158435137697e+00
5.816184158476975341e+00
5.816184158517513580e+00
5.816184158556791495e+00
5.816184158594849052e+00
5.816184158631724443e+00
5.816184158667452309e+00
5.816184158702075280e+00
5.816184158735620002e+00
5.816184158768120227e+00
5.816184158799612369e+00
5.816184158830129292e+00
5.816184158859694975e+00
5.816184158888343170e+00
5.816184158916098745e+00
5.816184158942997229e+00
5.816184158969056384e+00
5.816184158994309072e+00
5.816184159018774835e+00
5.816184159042480317e+00
5.816184159065449499e+00
5.816184159087705474e+00
5.816184159109269558e+00
5.816184159130165732e+00
5.816184159150411759e+00
5.816184159170027179e+00
5.816184159189036862e+00
5.816184159207452353e+00
5.816184159225298522e+00
5.816184159242588692e+00
5.816184159259341513e+00
5.816184159275574750e+00
5.816184159291304390e+00
5.816184159306543755e+00
5.816184159321309721e+00
5.816184159335616499e+00
5.816184159349480964e+00
5.816184159362911998e+00
5.816184159375927365e+00
5.816184159388539499e+00
5.816184159400759057e+00
5.816184159412599364e+00
5.816184159424071076e+00
5.816184159435183965e+00
5.816184159445956681e+00
5.816184159456391001e+00
5.816184159466502912e+00
5.816184159476299520e+00
5.816184159485794147e+00
5.816184159494992123e+00
5.816184159503902329e+00
5.816184159512539864e+00
5.816184159520906505e+00
5.816184159529012021e+00
5.816184159536867071e+00
5.816184159544480536e+00
5.816184159551853305e+00
5.816184159559000477e+00
5.816184159565925604e+00
5.816184159572632240e+00
5.816184159579135482e+00
5.816184159585432667e+00
5.816184159591535341e+00
5.816184159597446168e+00
5.816184159603177584e+00
5.816184159608730475e+00
5.816184159614106619e+00
5.816184159619320226e+00
5.816184159624370409e+00
5.816184159629263384e+00
5.816184159634002704e+00
5.816184159638598139e+00
5.816184159643047913e+00
5.816184159647360907e+00
5.816184159651543339e+00
5.816184159655588104e+00
5.816184159659512076e+00
5.816184159663312592e+00
5.816184159666996756e+00
5.816184159670565457e+00
5.816184159674022247e+00
5.816184159677374232e+00
5.816184159680620525e+00
5.816184159683767341e+00
5.816184159686812016e+00
5.816184159689766986e+00
5.816184159692628697e+00
5.816184159695402478e+00
5.816184159698085665e+00
5.816184159700690692e+00
5.816184159703213119e+00
5.816184159705656498e+00
5.816184159708023493e+00
5.816184159710319435e+00
5.816184159712543433e+00
5.816184159714695490e+00
5.816184159716783597e+00
5.816184159718803315e+00
5.816184159720762636e+00
5.816184159722663338e+00
5.816184159724502756e+00
5.816184159726284442e+00
5.816184159728009284e+00
5.816184159729684389e+00
5.816184159731304426e+00
5.816184159732876502e+00
5.816184159734397952e+00
5.816184159735874104e+00
5.816184159737303183e+00
5.816184159738686965e+00
5.816184159740030779e+00
5.816184159741329296e+00
5.816184159742587845e+00
5.816184159743808202e+00
5.816184159744991256e+00
5.816184159746137894e+00
5.816184159747249005e+00
5.816184159748325477e+00
5.816184159749365534e+00
5.816184159750378058e+00
5.816184159751352389e+00
5.816184159752301852e+00
5.816184159753221117e+00
5.816184159754110183e+00
5.816184159754973493e+00
5.816184159755809269e+00
5.816184159756617511e+00
5.816184159757403549e+00
5.816184159758164718e+00
5.816184159758902794e+00
5.816184159759616001e+00
5.816184159760307004e+00
5.816184159760976691e+00
5.816184159761625949e+00
5.816184159762254779e+00
5.816184159762861405e+00
5.816184159763456485e+00
5.816184159764027584e+00
5.816184159764581807e+00
5.816184159765117379e+00
5.816184159765639627e+00
5.816184159766143225e+00
5.816184159766633499e+00
5.816184159767106898e+00
5.816184159767566086e+00
5.816184159768009287e+00
5.816184159768440942e+00
5.816184159768857498e+00
5.816184159769263395e+00
5.816184159769651529e+00
5.816184159770034334e+00
5.816184159770402928e+00
5.816184159770758200e+00
5.816184159771105477e+00
5.816184159771437656e+00
5.816184159771762729e+00
5.816184159772075368e+00
5.816184159772382678e+00
5.816184159772674889e+00
5.816184159772960882e+00
5.816184159773237994e+00
5.816184159773506224e+00
5.816184159773767348e+00
5.816184159774018703e+00
5.816184159774262952e+00
5.816184159774496543e+00
5.816184159774727469e+00
5.816184159774950402e+00
5.816184159775165341e+00
5.816184159775374063e+00
5.816184159775576568e+00
5.816184159775771079e+00
5.816184159775960261e+00
5.816184159776144114e+00
5.816184159776322637e+00
5.816184159776495832e+00
5.816184159776662810e+00
5.816184159776824458e+00
5.816184159776980778e+00
5.816184159777134433e+00
5.816184159777280094e+00
5.816184159777423979e+00
5.816184159777562535e+00
5.816184159777694873e+00
5.816184159777824547e+00
5.816184159777951557e+00
5.816184159778073237e+00
5.816184159778192253e+00
5.816184159778306828e+00
5.816184159778418739e+00
5.816184159778523544e+00
5.816184159778628349e+00
5.816184159778728713e+00
5.816184159778827301e+00
5.816184159778923224e+00
5.816184159779012042e+00
5.816184159779102636e+00
5.816184159779188789e+00
5.816184159779272278e+00
5.816184159779352214e+00
5.816184159779432150e+00
5.816184159779508533e+00
5.816184159779579588e+00
5.816184159779651530e+00
5.816184159779722584e+00
5.816184159779787421e+00
5.816184159779851370e+00
5.816184159779914431e+00
5.816184159779977492e+00
5.816184159780036111e+00
5.816184159780092067e+00
5.816184159780147134e+00
5.816184159780200424e+00
5.816184159780254603e+00
5.816184159780304341e+00
5.816184159780353191e+00
5.816184159780398488e+00
5.816184159780446450e+00
5.816184159780491747e+00
5.816184159780531715e+00
5.816184159780575236e+00
5.816184159780615204e+00
5.816184159780653395e+00
5.816184159780691587e+00
5.816184159780728891e+00
5.816184159780763530e+00
5.816184159780798169e+00
5.816184159780832807e+00
5.816184159780867446e+00
5.816184159780896756e+00
5.816184159780925178e+00
5.816184159780955376e+00
5.816184159780984686e+00
5.816184159781012220e+00
5.816184159781037977e+00
5.816184159781064622e+00
5.816184159781091267e+00
5.816184159781113472e+00
5.816184159781139229e+00
5.816184159781160545e+00
5.816184159781184526e+00
5.816184159781206731e+00
5.816184159781227159e+00
5.816184159781245810e+00
5.816184159781264462e+00
5.816184159781282226e+00
5.816184159781302654e+00
5.816184159781320417e+00
5.816184159781339957e+00
5.816184159781355945e+00
5.816184159781370155e+00
5.816184159781387031e+00
5.816184159781402130e+00
5.816184159781415453e+00
5.816184159781432328e+00
5.816184159781442986e+00
5.816184159781457197e+00
5.816184159781471408e+00
5.816184159781483842e+00
5.816184159781495389e+00
5.816184159781506935e+00
5.816184159781519369e+00
5.816184159781530028e+00
5.816184159781540686e+00
5.816184159781551344e+00
5.816184159781562002e+00
5.816184159781571772e+00
5.816184159781581542e+00
5.816184159781589535e+00
5.816184159781597529e+00
5.816184159781606411e+00
5.816184159781615293e+00
5.816184159781621510e+00
5.816184159781631280e+00
5.816184159781638385e+00
5.816184159781646379e+00
5.816184159781653484e+00
5.816184159781659702e+00
5.816184159781668583e+00
5.816184159781673024e+00
5.816184159781679242e+00
5.816184159781686347e+00
5.816184159781691676e+00
5.816184159781697005e+00
5.816184159781701446e+00
5.816184159781707663e+00
5.816184159781713880e+00
5.816184159781718321e+00
5.816184159781722762e+00
5.816184159781728091e+00
5.816184159781731644e+00
5.816184159781736085e+00
5.816184159781740526e+00
5.816184159781745855e+00
5.816184159781748519e+00
5.816184159781753849e+00
5.816184159781757401e+00
5.816184159781759178e+00
5.816184159781763618e+00
5.816184159781768059e+00
5.816184159781771612e+00
5.816184159781773388e+00
5.816184159781777829e+00
5.816184159781780494e+00
5.816184159781782270e+00
5.816184159781785823e+00
5.816184159781788487e+00
5.816184159781792928e+00
5.816184159781794705e+00
5.816184159781796481e+00
5.816184159781799146e+00
5.816184159781802698e+00
5.816184159781804475e+00
5.816184159781808027e+00
5.816184159781809804e+00
5.816184159781812468e+00
5.816184159781812468e+00
5.816184159781813356e+00
5.816184159781816909e+00
5.816184159781818686e+00
5.816184159781820462e+00
5.816184159781820462e+00
5.816184159781822238e+00
5.816184159781825791e+00
5.816184159781826679e+00
5.816184159781828455e+00
5.816184159781829344e+00
5.816184159781831120e+00
5.816184159781833785e+00
5.816184159781831120e+00
5.816184159781836449e+00
5.816184159781836449e+00
5.816184159781837337e+00
5.816184159781838225e+00
5.816184159781840890e+00
5.816184159781840890e+00
5.816184159781842666e+00
5.816184159781844443e+00
5.816184159781842666e+00
5.816184159781847107e+00
5.816184159781847107e+00


==> data/minmax/max_m=5.txt <==
q
5.449455834898877526e+00
5.471586597504245475e+00
5.491418329093274764e+00
5.509196968957203566e+00
5.525149156925214911e+00
5.539481476092394274e+00
5.552380553283986053e+00
5.564013763787146516e+00
5.574530332693927726e+00
5.584062670374369652e+00
5.592727820229004720e+00
5.600628931165861246e+00
5.607856694830059219e+00
5.614490708932552643e+00
5.620600743929689003e+00
5.626247901774245719e+00
5.631485663438727585e+00
5.636360827234704551e+00
5.642608167977567923e+00
5.653060787440994162e+00
5.662523057702717466e+00
5.671109241289673975e+00
5.678919805253201503e+00
5.686042991643241784e+00
5.692556261170307330e+00
5.698527600642556479e+00
5.704016693856630127e+00
5.709075961363744511e+00
5.713751477887116792e+00
5.718083777870347717e+00
5.722108560235784402e+00
5.725857303322832159e+00
5.729357800436865489e+00
5.732634625661333416e+00
5.735709538697266296e+00
5.738601836578272497e+00
5.741328659217413311e+00
5.743905254904780655e+00
5.746345211106689277e+00
5.748660655225773297e+00
5.750862429365719564e+00
5.752960242601785623e+00
5.754962803783340242e+00
5.756877937481105434e+00
5.758712685333054360e+00
5.760473394732951391e+00
5.762165796537659368e+00
5.763795073239087685e+00
5.765365918848156745e+00
5.766882591567558336e+00
5.768348960183406149e+00
5.769768544979974045e+00
5.771144553872992411e+00
5.772479914364099685e+00
5.773777301838495468e+00
5.775039164658962498e+00
5.776267746449811114e+00
5.777465105912932053e+00
5.778633134473911248e+00
5.779773572017743888e+00
5.780888020940735395e+00
5.781977958716366217e+00
5.783044749148134933e+00
5.784089652460809639e+00
5.785113834362842766e+00
5.786118374196402847e+00
5.787104272277276529e+00
5.788072456514671060e+00
5.789023788390066372e+00
5.789959068364900041e+00
5.790879040778732723e+00
5.791784398292254998e+00
5.792675785923122156e+00
5.793553804717430644e+00
5.794419015094293357e+00
5.795271939897147284e+00
5.796113067181427603e+00
5.796942852765000431e+00
5.797761722564911402e+00
5.798570074741307145e+00
5.799368281667200087e+00
5.800156691740751214e+00
5.800935631054875863e+00
5.801705404937552046e+00
5.802466299374630765e+00
5.803218582325886388e+00
5.803962504943828371e+00
5.804698302703840795e+00
5.805426196453379539e+00
5.806146393387119353e+00
5.806859087954376442e+00
5.807564462704282171e+00
5.808262689073893981e+00
5.808953928123776755e+00
5.809638331225179364e+00
5.810316040702510065e+00
5.810987190434619976e+00
5.811651906417770519e+00
5.812310307293231837e+00
5.812962504841951983e+00
5.813608604448602613e+00
5.814248705537149675e+00
5.814882901979718355e+00
5.815511282480668953e+00
5.816133930937342988e+00
5.816750926778963660e+00
5.817362345285036263e+00
5.817968257884493788e+00
5.818568732436637525e+00
5.819163833495004212e+00
5.819753622555026595e+00
5.820338158286436858e+00
5.820917496751174092e+00
5.821491691607662666e+00
5.822060794301985531e+00
5.822624854246815751e+00
5.823183918988598329e+00
5.823738034363552529e+00
5.824287244643174155e+00
5.824831592669577951e+00
5.825371119981237911e+00
5.825905866929691257e+00
5.826435872787429027e+00
5.826961175847579000e+00
5.827481813515682063e+00
5.827997822393957250e+00
5.828509238358438260e+00
5.829016096629326071e+00
5.829518431834916470e+00
5.830016278069346747e+00
5.830509668944619861e+00
5.830998637637062387e+00
5.831483216928620372e+00
5.831963439243271097e+00
5.832439336678750585e+00
5.832910941033962793e+00
5.833378283832296951e+00
5.833841396341141738e+00
5.834300309587763245e+00
5.834755054371924210e+00
5.835205661275389311e+00
5.835652160668561628e+00
5.836094582714533630e+00
5.836532957370686781e+00
5.836967314388155081e+00
5.837397683309268892e+00
5.837824093463256148e+00
5.838246573960331531e+00
5.838665153684437392e+00
5.839079861284733219e+00
5.839490725166099239e+00
5.839897773478766929e+00
5.840301034107247879e+00
5.840700534658740395e+00
5.841096302451122213e+00
5.841488364500757591e+00
5.841876747510101886e+00
5.842261477855437590e+00
5.842642581574652105e+00
5.843020084355331711e+00
5.843394011523192155e+00
5.843764388030980861e+00
5.844131238447928034e+00
5.844494586949843473e+00
5.844854457309907936e+00
5.845210872890298504e+00
5.845563856634599986e+00
5.845913431061195098e+00
5.846259618257553470e+00
5.846602439875563384e+00
5.846941917127871591e+00
5.847278070785309367e+00
5.847610921175407483e+00
5.847940488182000962e+00
5.848266791245984919e+00
5.848589849367181515e+00
5.848909681107306469e+00
5.849226304594112413e+00
5.849539737526598948e+00
5.849849997181307160e+00
5.850157100419758116e+00
5.850461063696857700e+00
5.850761903070370806e+00
5.851059634211376093e+00
5.851354272415679958e+00
5.851645832616120479e+00
5.851934329395776402e+00
5.852219777001964829e+00
5.852502189361056928e+00
5.852781580093973979e+00
5.853057962532403735e+00
5.853331349735594991e+00
5.853601754507756993e+00
5.853869189415927821e+00
5.854133666808313485e+00
5.854395198833016956e+00
5.854653797457102904e+00
5.854909474485888055e+00
5.855162241582527294e+00
5.855412110287667282e+00
5.855659092039250169e+00
5.855903198192312864e+00
5.856144440038804078e+00
5.856382828827280562e+00
5.856618375782488783e+00
5.856851092124762737e+00
5.857080989089156198e+00
5.857308077944329838e+00
5.857532370011014677e+00
5.857753876680179772e+00
5.857972609430693645e+00
5.858188579846547839e+00
5.858401799633548457e+00
5.858612280635460579e+00
5.858820034849536285e+00
5.859025074441451153e+00
5.859227411759567516e+00
5.859427059348498723e+00
5.859624029961995717e+00
5.859818336575082220e+00
5.860009992395423417e+00
5.860199010873946790e+00
5.860385405714677809e+00
5.860569190883758495e+00
5.860750380617647970e+00
5.860928989430574276e+00
5.861105032121071368e+00
5.861278523777762928e+00
5.861449479784308636e+00
5.861617915823501335e+00
5.861783847880599474e+00
5.861947292245810459e+00
5.862108265515985295e+00
5.862266784595544067e+00
5.862422866696612722e+00
5.862576529338387132e+00
5.862727790345786616e+00
5.862876667847357837e+00
5.863023180272477042e+00
5.863167346347869291e+00
5.863309185093500631e+00
5.863448715817758838e+00
5.863585958112093266e+00
5.863720931845034734e+00
5.863853657155656762e+00
5.863984154446510999e+00
5.864112444376049282e+00
5.864238547850570527e+00
5.864362486015736842e+00
5.864484280247642012e+00
5.864603952143513155e+00
5.864721523512052670e+00
5.864837016363427580e+00
5.864950452898986200e+00
5.865061855500692367e+00
5.865171246720318976e+00
5.865278649268420352e+00
5.865384086003133213e+00
5.865487579918820416e+00
5.865589154134574379e+00
5.865688831882632570e+00
5.865786636496701512e+00
5.865882591400247037e+00
5.865976720094754349e+00
5.866069046147986299e+00
5.866159593182241672e+00
5.866248384862712939e+00
5.866335444885856454e+00
5.866420796967863005e+00
5.866504464833254495e+00
5.866586472203597857e+00
5.866666842786326441e+00
5.866745600263785221e+00
5.866822768282397682e+00
5.866898370442032551e+00
5.866972430285619211e+00
5.867044971288902566e+00
5.867116016850498994e+00
5.867185590282142371e+00
5.867253714799212538e+00
5.867320413511496469e+00
5.867385709414241646e+00
5.867449625379456357e+00
5.867512184147509302e+00
5.867573408319012529e+00
5.867633320346991255e+00
5.867691942529333460e+00
5.867749297001572550e+00
5.867805405729937362e+00
5.867860290504709475e+00
5.867913972933897604e+00
5.867966474437192659e+00
5.868017816240245210e+00
5.868068019369232502e+00
5.868117104645720339e+00
5.868165092681834949e+00
5.868212003875719063e+00
5.868257858407285532e+00
5.868302676234251614e+00
5.868346477088469015e+00
5.868389280472516845e+00
5.868431105656600977e+00
5.868471971675672805e+00
5.868511897326862403e+00
5.868550901167139955e+00
5.868589001511249847e+00
5.868626216429877474e+00
5.868662563748059391e+00
5.868698061043838621e+00
5.868732725647130444e+00
5.868766574638838662e+00
5.868799624850147723e+00
5.868831892862050204e+00
5.868863395005083916e+00
5.868894147359209335e+00
5.868924165753956146e+00
5.868953465768671052e+00
5.868982062732996496e+00
5.869009971727477293e+00
5.869037207584348437e+00
5.869063784888467694e+00
5.869089717978396514e+00
5.869115020947607952e+00
5.869139707645852688e+00
5.869163791680624520e+00
5.869187286418757310e+00
5.869210204988132951e+00
5.869232560279490585e+00
5.869254364948361058e+00
5.869275631417050221e+00
5.869296371876758123e+00
5.869316598289753273e+00
5.869336322391627725e+00
5.869355555693637427e+00
5.869374309485096752e+00
5.869392594835832533e+00
5.869410422598706489e+00
5.869427803412192723e+00
5.869444747702973864e+00
5.869461265688613594e+00
5.869477367380253163e+00
5.869493062585338095e+00
5.869508360910388411e+00
5.869523271763773309e+00
5.869537804358532007e+00
5.869551967715198160e+00
5.869565770664655346e+00
5.869579221850976580e+00
5.869592329734312663e+00
5.869605102593740575e+00
5.869617548530162487e+00
5.869629675469158592e+00
5.869641491163891445e+00
5.869653003197942809e+00
5.869664218988203785e+00
5.869675145787701886e+00
5.869685790688468074e+00
5.869696160624352288e+00
5.869706262373832750e+00
5.869716102562825277e+00
5.869725687667454395e+00
5.869735024016806690e+00
5.869744117795677063e+00
5.869752975047267896e+00
5.869761601675894447e+00
5.869770003449644058e+00
5.869778186002994502e+00
5.869786154839450987e+00
5.869793915334108547e+00
5.869801472736213555e+00
5.869808832171678148e+00
5.869815998645575128e+00
5.869822977044598211e+00
5.869829772139487645e+00
5.869836388587426512e+00
5.869842830934407729e+00
5.869849103617545083e+00
5.869855210967394044e+00
5.869861157210200631e+00
5.869866946470116531e+00
5.869872582771427538e+00
5.869878070040666529e+00
5.869883412108777954e+00
5.869888612713188181e+00
5.869893675499858077e+00
5.869898604025312494e+00
5.869903401758632455e+00
5.869908072083386052e+00
5.869912618299559348e+00
5.869917043625448194e+00
5.869921351199492321e+00
5.869925544082094326e+00
5.869929625257412020e+00
5.869933597635096589e+00
5.869937464052008558e+00
5.869941227273905326e+00
5.869944889997102067e+00
5.869948454850060671e+00
5.869951924395008014e+00
5.869955301129467173e+00
5.869958587487807300e+00
5.869961785842707336e+00
5.869964898506642825e+00
5.869967927733297230e+00
5.869970875718988346e+00
5.869973744604027210e+00
5.869976536474061923e+00
5.869979253361405469e+00
5.869981897246318248e+00
5.869984470058261294e+00
5.869986973677143283e+00
5.869989409934527558e+00
5.869991780614794763e+00
5.869994087456320564e+00
5.869996332152588536e+00
5.869998516353309270e+00
5.870000641665483521e+00
5.870002709654473350e+00
5.870004721845013762e+00
5.870006679722249210e+00
5.870008584732700818e+00
5.870010438285219401e+00
5.870012241751957127e+00
5.870013996469259254e+00
5.870015703738572732e+00
5.870017364827320172e+00
5.870018980969766709e+00
5.870020553367842453e+00
5.870022083191968498e+00
5.870023571581845623e+00
5.870025019647247433e+00
5.870026428468768209e+00
5.870027799098572530e+00
5.870029132561112917e+00
5.870030429853841270e+00
5.870031691947903418e+00
5.870032919788795489e+00
5.870034114297052241e+00
5.870035276368848365e+00
5.870036406876660173e+00
5.870037506669857130e+00
5.870038576575296041e+00
5.870039617397914355e+00
5.870040629921276398e+00
5.870041614908158678e+00
5.870042573101053485e+00
5.870043505222708902e+00
5.870044411976656384e+00
5.870045294047686824e+00
5.870046152102348813e+00
5.870046986789425603e+00
5.870047798740392508e+00
5.870048588569876102e+00
5.870049356876088531e+00
5.870050104241254729e+00
5.870050831232043187e+00
5.870051538399957636e+00
5.870052226281745611e+00
5.870052895399788362e+00
5.870053546262464117e+00
5.870054179364532665e+00
5.870054795187478192e+00
5.870055394199878762e+00
5.870055976857724289e+00
5.870056543604767363e+00
5.870057094872833225e+00
5.870057631082145733e+00
5.870058152641625782e+00
5.870058659949191515e+00
5.870059153392057638e+00
5.870059633347013417e+00
5.870060100180688245e+00
5.870060554249848295e+00
5.870060995901633660e+00
5.870061425473827477e+00
5.870061843295095727e+00
5.870062249685235045e+00
5.870062644955417852e+00
5.870063029408399302e+00
5.870063403338766861e+00
5.870063767033138369e+00
5.870064120770390304e+00
5.870064464821849626e+00
5.870064799451512272e+00
5.870065124916224342e+00
5.870065441465871281e+00
5.870065749343594597e+00
5.870066048785929524e+00
5.870066340023011975e+00
5.870066623278735740e+00
5.870066898770928354e+00
5.870067166711509188e+00
5.870067427306648433e+00
5.870067680756925199e+00
5.870067927257472284e+00
5.870068166998124504e+00
5.870068400163559907e+00
5.870068626933447220e+00
5.870068847482563079e+00
5.870069061980949243e+00
5.870069270594008515e+00
5.870069473482664613e+00
5.870069670803442996e+00
5.870069862708637842e+00
5.870070049346374219e+00
5.870070230860764404e+00
5.870070407391986045e+00
5.870070579076405615e+00
5.870070746046680554e+00
5.870070908431847201e+00
5.870071066357429146e+00
5.870071219945526941e+00
5.870071369314921128e+00
5.870071514581149508e+00
5.870071655856597737e+00
5.870071793250585479e+00
5.870071926869458778e+00
5.870072056816657557e+00
5.870072183192795556e+00
5.870072306095744707e+00
5.870072425620708856e+00
5.870072541860289483e+00
5.870072654904554099e+00
5.870072764841117063e+00
5.870072871755201760e+00
5.870072975729696552e+00
5.870073076845228499e+00
5.870073175180223757e+00
5.870073270810959087e+00
5.870073363811627587e+00
5.870073454254401746e+00
5.870073542209469863e+00
5.870073627745107103e+00
5.870073710927719901e+00
5.870073791821896592e+00
5.870073870490457146e+00
5.870073946994507352e+00
5.870074021393480557e+00
5.870074093745174082e+00
5.870074164105818504e+00
5.870074232530088310e+00
5.870074299071172064e+00
5.870074363780797277e+00
5.870074426709277482e+00
5.870074487905547755e+00
5.870074547417197586e+00
5.870074605290517944e+00
5.870074661570531482e+00
5.870074716301018292e+00
5.870074769524570968e+00
5.870074821282610600e+00
5.870074871615417855e+00
5.870074920562168508e+00
5.870074968160976958e+00
5.870075014448894457e+00
5.870075059461971279e+00
5.870075103235262937e+00
5.870075145802853278e+00
5.870075187197906885e+00
5.870075227452675293e+00
5.870075266598516528e+00
5.870075304665934190e+00
5.870075341684597880e+00
5.870075377683352080e+00
5.870075412690263228e+00
5.870075446732615276e+00
5.870075479836946997e+00
5.870075512029072407e+00
5.870075543334099422e+00
5.870075573776428968e+00
5.870075603379811824e+00
5.870075632167331747e+00
5.870075660161449882e+00
5.870075687384008312e+00
5.870075713856235389e+00
5.870075739598796360e+00
5.870075764631772053e+00
5.870075788974705944e+00
5.870075812646589064e+00
5.870075835665903519e+00
5.870075858050617157e+00
5.870075879818202225e+00
5.870075900985659345e+00
5.870075921569508637e+00
5.870075941585825241e+00
5.870075961050244651e+00
5.870075979977962710e+00
5.870075998383763149e+00
5.870076016282025577e+00
5.870076033686728145e+00
5.870076050611472418e+00
5.870076067069471826e+00
5.870076083073592521e+00
5.870076098636337392e+00
5.870076113769870929e+00
5.870076128486013012e+00
5.870076142796269991e+00
5.870076156711823145e+00
5.870076170243553548e+00
5.870076183402034964e+00
5.870076196197552498e+00
5.870076208640113258e+00
5.870076220739441020e+00
5.870076232505001101e+00
5.870076243945987038e+00
5.870076255071352556e+00
5.870076265889790257e+00
5.870076276409768035e+00
5.870076286639505980e+00
5.870076296587012799e+00
5.870076306260062715e+00
5.870076315666224787e+00
5.870076324812860236e+00
5.870076333707121563e+00
5.870076342355964982e+00
5.870076350766160189e+00
5.870076358944289474e+00
5.870076366896749498e+00
5.870076374629761951e+00
5.870076382149381544e+00
5.870076389461489796e+00
5.870076396571812793e+00
5.870076403485909644e+00
5.870076410209196460e+00
5.870076416746937475e+00
5.870076423104246821e+00
5.870076429286101849e+00
5.870076435297344020e+00
5.870076441142674462e+00
5.870076446826677063e+00
5.870076452353793606e+00
5.870076457728357511e+00
5.870076462954569863e+00
5.870076468036533157e+00
5.870076472978221993e+00
5.870076477783507940e+00
5.870076482456148881e+00
5.870076486999808552e+00
5.870076491418043219e+00
5.870076495714317666e+00
5.870076499891991872e+00
5.870076503954338776e+00
5.870076507904546048e+00
5.870076511745699221e+00
5.870076515480813661e+00
5.870076519112813251e+00
5.870076522644543715e+00
5.870076526078771728e+00
5.870076529418188471e+00
5.870076532665409630e+00
5.870076535822980723e+00
5.870076538893370888e+00
5.870076541878992415e+00
5.870076544782182104e+00
5.870076547605215467e+00
5.870076550350301403e+00
5.870076553019595522e+00
5.870076555615186820e+00
5.870076558139111000e+00
5.870076560593347814e+00
5.870076562979817503e+00
5.870076565300387905e+00
5.870076567556887781e+00
5.870076569751076612e+00
5.870076571884677463e+00
5.870076573959360999e+00
5.870076575976757915e+00
5.870076577938443840e+00
5.870076579845962428e+00
5.870076581700804041e+00
5.870076583504427958e+00
5.870076585258241053e+00
5.870076586963623555e+00
5.870076588621910396e+00
5.870076590234404534e+00
5.870076591802367183e+00
5.870076593327027581e+00
5.870076594809585657e+00
5.870076596251196932e+00
5.870076597652996497e+00
5.870076599016082142e+00
5.870076600341521456e+00
5.870076601630360713e+00
5.870076602883600003e+00
5.870076604102227869e+00
5.870076605287198213e+00
5.870076606439447175e+00
5.870076607559866488e+00
5.870076608649343441e+00
5.870076609708731574e+00
5.870076610738857781e+00
5.870076611740535633e+00
5.870076612714544950e+00
5.870076613661650455e+00
5.870076614582598218e+00
5.870076615478111215e+00
5.870076616348888443e+00
5.870076617195612023e+00
5.870076618018952530e+00
5.870076618819549452e+00
5.870076619598032508e+00
5.870076620355015429e+00
5.870076621091085300e+00
5.870076621806826545e+00
5.870076622502797825e+00
5.870076623179544484e+00
5.870076623837595875e+00
5.870076624477472471e+00
5.870076625099673429e+00
5.870076625704688134e+00
5.870076626292990873e+00
5.870076626865042613e+00
5.870076627421295434e+00
5.870076627962178328e+00
5.870076628488118509e+00
5.870076628999535195e+00
5.870076629496822740e+00
5.870076629980371941e+00
5.870076630450567379e+00
5.870076630907770543e+00
5.870076631352347363e+00
5.870076631784638010e+00
5.870076632204990652e+00
5.870076632613730361e+00
5.870076633011180434e+00
5.870076633397647292e+00
5.870076633773440022e+00
5.870076634138850835e+00
5.870076634494168388e+00
5.870076634839669794e+00
5.870076635175625057e+00
5.870076635502302409e+00
5.870076635819951427e+00
5.870076636128827019e+00
5.870076636429168992e+00
5.870076636721215380e+00
5.870076637005190889e+00
5.870076637281324672e+00
5.870076637549827225e+00
5.870076637810913489e+00
5.870076638064787744e+00
5.870076638311644501e+00
5.870076638551683601e+00
5.870076638785092449e+00
5.870076639012050457e+00
5.870076639232737925e+00
5.870076639447332489e+00
5.870076639655996686e+00
5.870076639858896606e+00
5.870076640056184125e+00
5.870076640248027111e+00
5.870076640434573001e+00
5.870076640615960351e+00
5.870076640792337486e+00
5.870076640963845627e+00
5.870076641130608230e+00
5.870076641292766517e+00
5.870076641450445720e+00
5.870076641603768408e+00
5.870076641752855373e+00
5.870076641897822967e+00
5.870076642038781323e+00
5.870076642175852122e+00
5.870076642309129511e+00
5.870076642438727177e+00
5.870076642564745484e+00
5.870076642687281243e+00
5.870076642806432154e+00
5.870076642922290588e+00
5.870076643034945363e+00
5.870076643144492401e+00
5.870076643251008974e+00
5.870076643354584789e+00
5.870076643455295340e+00
5.870076643553228557e+00
5.870076643648451942e+00
5.870076643741048983e+00
5.870076643831080077e+00
5.870076643918632264e+00
5.870076644003759725e+00
5.870076644086536177e+00
5.870076644167024682e+00
5.870076644245289188e+00
5.870076644321394532e+00
5.870076644395394005e+00
5.870076644467351557e+00
5.870076644537320476e+00
5.870076644605353167e+00
5.870076644671509136e+00
5.870076644735836346e+00
5.870076644798387200e+00
5.870076644859206993e+00
5.870076644918347242e+00
5.870076644975853242e+00
5.870076645031772955e+00
5.870076645086145462e+00
5.870076645139016946e+00
5.870076645190426490e+00
5.870076645240411395e+00
5.870076645289021400e+00
5.870076645336286703e+00
5.870076645382247271e+00
5.870076645426935968e+00
5.870076645470392762e+00
5.870076645512642521e+00
5.870076645553730543e+00
5.870076645593679032e+00
5.870076645632527068e+00
5.870076645670300408e+00
5.870076645707030139e+00
5.870076645742746457e+00
5.870076645777472457e+00
5.870076645811241889e+00
5.870076645844079621e+00
5.870076645876007859e+00
5.870076645907052360e+00
5.870076645937241544e+00
5.870076645966590512e+00
5.870076645995137454e+00
5.870076646022889477e+00
5.870076646049877667e+00
5.870076646076118898e+00
5.870076646101638040e+00
5.870076646126449305e+00
5.870076646150572230e+00
5.870076646174032575e+00
5.870076646196844550e+00
5.870076646219023253e+00
5.870076646240594442e+00
5.870076646261566999e+00
5.870076646281957800e+00
5.870076646301784606e+00
5.870076646321067848e+00
5.870076646339815518e+00
5.870076646358045380e+00
5.870076646375772533e+00
5.870076646393008524e+00
5.870076646409769339e+00
5.870076646426066524e+00
5.870076646441912516e+00
5.870076646457322411e+00
5.870076646472307758e+00
5.870076646486875660e+00
5.870076646501042994e+00
5.870076646514817753e+00
5.870076646528212372e+00
5.870076646541236620e+00
5.870076646553900268e+00
5.870076646566218415e+00
5.870076646578188395e+00
5.870076646589832414e+00
5.870076646601154913e+00
5.870076646612163884e+00
5.870076646622867322e+00
5.870076646633276773e+00
5.870076646643397567e+00
5.870076646653239472e+00
5.870076646662809594e+00
5.870076646672116816e+00
5.870076646681162025e+00
5.870076646689958544e+00
5.870076646698514367e+00
5.870076646706833934e+00
5.870076646714923463e+00
5.870076646722787395e+00
5.870076646730436387e+00
5.870076646737871329e+00
5.870076646745101989e+00
5.870076646752133698e+00
5.870076646758972672e+00
5.870076646765619799e+00
5.870076646772082185e+00
5.870076646778370488e+00
5.870076646784481156e+00
5.870076646790424846e+00
5.870076646796202446e+00
5.870076646801821951e+00
5.870076646807286913e+00
5.870076646812600885e+00
5.870076646817765642e+00
5.870076646822787403e+00
5.870076646827672384e+00
5.870076646832424139e+00
5.870076646837040002e+00
5.870076646841532408e+00
5.870076646845897805e+00
5.870076646850142410e+00
5.870076646854271551e+00
5.870076646858287006e+00
5.870076646862190550e+00
5.870076646865986625e+00
5.870076646869676118e+00
5.870076646873264359e+00
5.870076646876758453e+00
5.870076646880149518e+00
5.870076646883447324e+00
5.870076646886657201e+00
5.870076646889777372e+00
5.870076646892808725e+00
5.870076646895760142e+00
5.870076646898628070e+00
5.870076646901417838e+00
5.870076646904127671e+00
5.870076646906768225e+00
5.870076646909331508e+00
5.870076646911821072e+00
5.870076646914245799e+00
5.870076646916603025e+00
5.870076646918896301e+00
5.870076646921124741e+00
5.870076646923292785e+00
5.870076646925400432e+00
5.870076646927447683e+00
5.870076646929440756e+00
5.870076646931380537e+00
5.870076646933264364e+00
5.870076646935093123e+00
5.870076646936875697e+00
5.870076646938608533e+00
5.870076646940292520e+00
5.870076646941928544e+00
5.870076646943522825e+00
5.870076646945069143e+00
5.870076646946576382e+00
5.870076646948037435e+00
5.870076646949462962e+00
5.870076646950843191e+00
5.870076646952192334e+00
5.870076646953501509e+00
5.870076646954773381e+00
5.870076646956009725e+00
5.870076646957212319e+00
5.870076646958388267e+00
5.870076646959522471e+00
5.870076646960626476e+00
5.870076646961704725e+00
5.870076646962750999e+00
5.870076646963767963e+00
5.870076646964757394e+00
5.870076646965718403e+00
5.870076646966652767e+00
5.870076646967561373e+00
5.870076646968443335e+00
5.870076646969306644e+00
5.870076646970142420e+00
5.870076646970951550e+00
5.870076646971745582e+00
5.870076646972512968e+00
5.870076646973262591e+00
5.870076646973986456e+00
5.870076646974692558e+00
5.870076646975381784e+00
5.870076646976047918e+00
5.870076646976697177e+00
5.870076646977326895e+00
5.870076646977942403e+00
5.870076646978540147e+00
5.870076646979120127e+00
5.870076646979685009e+00
5.870076646980233015e+00
5.870076646980768587e+00
5.870076646981287283e+00
5.870076646981790880e+00
5.870076646982282043e+00
5.870076646982758994e+00
5.870076646983224400e+00
5.870076646983674706e+00
5.870076646984113466e+00
5.870076646984542457e+00
5.870076646984957236e+00
5.870076646985360469e+00
5.870076646985751267e+00
5.870076646986130520e+00
5.870076646986502666e+00
5.870076646986865043e+00
5.870076646987214097e+00
5.870076646987555158e+00
5.870076646987886448e+00
5.870076646988207081e+00
5.870076646988523272e+00
5.870076646988827029e+00
5.870076646989122793e+00
5.870076646989412339e+00
5.870076646989693891e+00
5.870076646989965674e+00
5.870076646990229463e+00
5.870076646990485258e+00
5.870076646990737501e+00
5.870076646990979086e+00
5.870076646991218006e+00
5.870076646991449820e+00
5.870076646991670977e+00
5.870076646991889469e+00
5.870076646992101743e+00
5.870076646992308689e+00
5.870076646992508529e+00
5.870076646992703928e+00
5.870076646992889557e+00
5.870076646993075187e+00
5.870076646993254599e+00


==> data/minmax/max_m=6.txt <==
5.576607516213191396e+00
5.590862032129936487e+00
5.603810631000783360e+00
5.615606638397941275e+00
5.626382609922655931e+00
5.636253442860564178e+00
5.645319003681218639e+00
5.653666339043434519e+00
5.661371534292403140e+00
5.668501276438552949e+00
5.675114170681061943e+00
5.681261851867575707e+00
5.686989925388374445e+00
5.692338766056311172e+00
5.697344198517174441e+00
5.702038078581056268e+00
5.706448791448865521e+00
5.710601680012763914e+00
5.714519414126715269e+00
5.718222309881060283e+00
5.724269974500098002e+00
5.730395378439268050e+00
5.736049452837178819e+00
5.741280858800267062e+00
5.746132677865786853e+00
5.750643074890867901e+00
5.754845883861403166e+00
5.758771124425106080e+00
5.762445456582498515e+00
5.765892580458179317e+00
5.769133587494823523e+00
5.772187268812195349e+00
5.775070385883517510e+00
5.777797908120501091e+00
5.780383221437009666e+00
5.782838311384367103e+00
5.785173924020240221e+00
5.787399707286932760e+00
5.789524335331500460e+00
5.791555617896146479e+00
5.793500596639449718e+00
5.795365630013878722e+00
5.797156468118653372e+00
5.798878318767033413e+00
5.800535905849216078e+00
5.802133520935210953e+00
5.803675068941812398e+00
5.805164108583837468e+00
5.806603888238696776e+00
5.807997377774456460e+00
5.809347296822399365e+00
5.810656139915304053e+00
5.812134262775672688e+00
5.813683768615735659e+00
5.815188942522910409e+00
5.816652002503518659e+00
5.818075010502612443e+00
5.819459885743389016e+00
5.820808416768002758e+00
5.822122272320170211e+00
5.823403011193382994e+00
5.824652091154026046e+00
5.825870877036103401e+00
5.827060648093129736e+00
5.828222604683090502e+00
5.829357874353838120e+00
5.830467517388826515e+00
5.831552531866566191e+00
5.832613858281196606e+00
5.833652383766779970e+00
5.834668945963100484e+00
5.835664336556978249e+00
5.836639304529456673e+00
5.837594559136170425e+00
5.838530772645360578e+00
5.839448582855589542e+00
5.840348595412974575e+00
5.841231385945787835e+00
5.842097502032592260e+00
5.842947465018442976e+00
5.843781771692322380e+00
5.844600895837719357e+00
5.845405289667231052e+00
5.846195385150782187e+00
5.846971595246597708e+00
5.847734315042792730e+00
5.848483922816996916e+00
5.849220781020751048e+00
5.850151485160564491e+00
5.851070021203673477e+00
5.851972740324400846e+00
5.852859939456255489e+00
5.853731909338726780e+00
5.854588934827638091e+00
5.855431295177582207e+00
5.856285303516468588e+00
5.857183013909120994e+00
5.858068869728657369e+00
5.858943033943050160e+00
5.859805664196612973e+00
5.860656913097526122e+00
5.861496928490204539e+00
5.862325853713429069e+00
5.863143827844988110e+00
5.863950985933696458e+00
5.864747459219391779e+00
5.865533375341630773e+00
5.866308858537667703e+00
5.867074029830255277e+00
5.867829007205838110e+00
5.868573905783589950e+00
5.869308837975773407e+00
5.870033913639863599e+00
5.870749240222773224e+00
5.871454922897690665e+00
5.872151064693724720e+00
5.872837766618828503e+00
5.873515127776265388e+00
5.874183245474887904e+00
5.874842215333593742e+00
5.875492131380155136e+00
5.876133086144715634e+00
5.876765170748200262e+00
5.877388474985856703e+00
5.878003087406144189e+00
5.878609095385218808e+00
5.879206585197136015e+00
5.879795642080085649e+00
5.880376350298673671e+00
5.880948793202621872e+00
5.881513053281863357e+00
5.882069212218320686e+00
5.882617350934472356e+00
5.883157549638839079e+00
5.883689887868547075e+00
5.884214444529121124e+00
5.884731297931562466e+00
5.885240525826935354e+00
5.885742205438476482e+00
5.886236413491412023e+00
5.886723226240539120e+00
5.887202719495732595e+00
5.887674968645378648e+00
5.888140048677931837e+00
5.888598034201629972e+00
5.889048999462456635e+00
5.889493018360431265e+00
5.889930164464322715e+00
5.890360511024859136e+00
5.890784130986496336e+00
5.891201096997789932e+00
5.891611481420516938e+00
5.892015356337531706e+00
5.892412793559449469e+00
5.892803864630210775e+00
5.893188640831620972e+00
5.893567193186844300e+00
5.893939592463000920e+00
5.894305909172813607e+00
5.894666213575463054e+00
5.895020575676602093e+00
5.895369065227669125e+00
5.895711751724435956e+00
5.896048704404945440e+00
5.896379992246808754e+00
5.896705683963928024e+00
5.897025848002673598e+00
5.897340552537574609e+00
5.897649865466537911e+00
5.897953854405638019e+00
5.898252586683521592e+00
5.898546129335448640e+00
5.898834549097013102e+00
5.899117912397552566e+00
5.899396285353327052e+00
5.899669733760419810e+00
5.899938323087484449e+00
5.900202118468266477e+00
5.900461184693992500e+00
5.900715586205656393e+00
5.900965387086162472e+00
5.901210651052439360e+00
5.901451441447447266e+00
5.901687821232222575e+00
5.901919852977842496e+00
5.902147598857453659e+00
5.902371120638306934e+00
5.902590479673856194e+00
5.902805736895905930e+00
5.903016952806862783e+00
5.903224187472095430e+00
5.903427500512367310e+00
5.903626951096475395e+00
5.903822597933955585e+00
5.904014499268007476e+00
5.904202712868563019e+00
5.904387296025543463e+00
5.904568305542303719e+00
5.904745797729308521e+00
5.904919828397987125e+00
5.905090452854817151e+00
5.905257725895673104e+00
5.905421701800352530e+00
5.905582434327413921e+00
5.905739976709197592e+00
5.905894381647152969e+00
5.906045701307392370e+00
5.906193987316527227e+00
5.906339290757764537e+00
5.906481662167268887e+00
5.906621151530784708e+00
5.906757808280556077e+00
5.906891681292510299e+00
5.907022818883695514e+00
5.907151268810026501e+00
5.907277078264255188e+00
5.907400293874281338e+00
5.907520961701656859e+00
5.907639127240419619e+00
5.907754835416150208e+00
5.907868130585331556e+00
5.907979056534931495e+00
5.908087656482260641e+00
5.908193973075087868e+00
5.908298048391988466e+00
5.908399923942952547e+00
5.908499640670214603e+00
5.908597238949354846e+00
5.908692758590565752e+00
5.908786238840221472e+00
5.908877718382602673e+00
5.908967235341869184e+00
5.909054827284232481e+00
5.909140531220315573e+00
5.909224383607732278e+00
5.909306420353841460e+00
5.909386676818687789e+00
5.909465187818110365e+00
5.909541987627045856e+00
5.909617109982962191e+00
5.909690588089483221e+00
5.909762454620142158e+00
5.909832741722282456e+00
5.909901481021107017e+00
5.909968703623857067e+00
5.910034440124102950e+00
5.910098720606161038e+00
5.910161574649647420e+00
5.910223031334092880e+00
5.910283119243691985e+00
5.910341866472141881e+00
5.910399300627548591e+00
5.910455448837450554e+00
5.910510337753883903e+00
5.910563993558542784e+00
5.910616441967986745e+00
5.910667708238929841e+00
5.910717817173557265e+00
5.910766793124919261e+00
5.910814660002335685e+00
5.910861441276883177e+00
5.910907159986861892e+00
5.910951838743351949e+00
5.910995499735741454e+00
5.911038164737307810e+00
5.911079855110798142e+00
5.911120591814026604e+00
5.911160395405493873e+00
5.911199286049977353e+00
5.911237283524150676e+00
5.911274407222190774e+00
5.911310676161362743e+00
5.911346108987639347e+00
5.911380723981225493e+00
5.911414539062159079e+00
5.911447571795827471e+00
5.911479839398488423e+00
5.911511358742742139e+00
5.911542146363017558e+00
5.911572218460982242e+00
5.911601590910943393e+00
5.911630279265214227e+00
5.911658298759437713e+00
5.911685664317865019e+00
5.911712390558603758e+00
5.911738491798821826e+00
5.911763982059902389e+00
5.911788875072545579e+00
5.911813184281848876e+00
5.911836922852303111e+00
5.911860103672768929e+00
5.911882739361383976e+00
5.911904842270424787e+00
5.911926424491107390e+00
5.911947497858358602e+00
5.911968073955482517e+00
5.911988164118833211e+00
5.912007779442384425e+00
5.912026930782251277e+00
5.912045628761182670e+00
5.912063883772948003e+00
5.912081705986712343e+00
5.912099105351320105e+00
5.912116091599529000e+00
5.912132674252205788e+00
5.912148862622419898e+00
5.912164665819517495e+00
5.912180092753115623e+00
5.912195152137041276e+00
5.912209852493215401e+00
5.912224202155464958e+00
5.912238209273293243e+00
5.912251881815586252e+00
5.912265227574244442e+00
5.912278254167772751e+00
5.912290969044808442e+00
5.912303379487598320e+00
5.912315492615392465e+00
5.912327315387825521e+00
5.912338854608182537e+00
5.912350116926667454e+00
5.912361108843569468e+00
5.912371836712411621e+00
5.912382306743010574e+00
5.912392525004499966e+00
5.912402497428308479e+00
5.912412229811057962e+00
5.912421727817437578e+00
5.912430996983002451e+00
5.912440042716936794e+00
5.912448870304757520e+00
5.912457484910967231e+00
5.912465891581666355e+00
5.912474095247109318e+00
5.912482100724196776e+00
5.912489912718959850e+00
5.912497535828957318e+00
5.912504974545641723e+00
5.912512233256693506e+00
5.912519316248271650e+00
5.912526227707263438e+00
5.912532971723461372e+00
5.912539552291721456e+00
5.912545973314028203e+00
5.912552238601595178e+00
5.912558351876849194e+00
5.912564316775418938e+00
5.912570136848072089e+00
5.912575815562608028e+00
5.912581356305712355e+00
5.912586762384778538e+00
5.912592037029698488e+00
5.912597183394582068e+00
5.912602204559497032e+00
5.912607103532121045e+00
5.912611883249379474e+00
5.912616546579069876e+00
5.912621096321392322e+00
5.912625535210525030e+00
5.912629865916111171e+00
5.912634091044722595e+00
5.912638213141316434e+00
5.912642234690629550e+00
5.912646158118574746e+00
5.912649985793567708e+00
5.912653720027865489e+00
5.912657363078858808e+00
5.912660917150313722e+00
5.912664384393639949e+00
5.912667766909065037e+00
5.912671066746856496e+00
5.912674285908438243e+00
5.912677426347545229e+00
5.912680489971333664e+00
5.912683478641442392e+00
5.912686394175077353e+00
5.912689238346021448e+00
5.912692012885657711e+00
5.912694719483958750e+00
5.912697359790453078e+00
5.912699935415169250e+00
5.912702447929557792e+00
5.912704898867397141e+00
5.912707289725684490e+00
5.912709621965477780e+00
5.912711897012764339e+00
5.912714116259271790e+00
5.912716281063267409e+00
5.912718392750367258e+00
5.912720452614285804e+00
5.912722461917597983e+00
5.912724421892476379e+00
5.912726333741396445e+00
5.912728198637857702e+00
5.912730017727053422e+00
5.912731792126549202e+00
5.912733522926929552e+00
5.912735211192458706e+00
5.912736857961675696e+00
5.912738464248026737e+00
5.912740031040454092e+00
5.912741559303979599e+00
5.912743049980276666e+00
5.912744503988219158e+00
5.912745922224436512e+00
5.912747305563831546e+00
5.912748654860101816e+00
5.912749970946254763e+00
5.912751254635101539e+00
5.912752506719717971e+00
5.912753727973947271e+00
5.912754919152840571e+00
5.912756080993110785e+00
5.912757214213574919e+00
5.912758319515582173e+00
5.912759397583432275e+00
5.912760449084787595e+00
5.912761474671066608e+00
5.912762474977837357e+00
5.912763450625196704e+00
5.912764402218152249e+00
5.912765330346967829e+00
5.912766235587531227e+00
5.912767118501701447e+00
5.912767979637634674e+00
5.912768819530133335e+00
5.912769638700934749e+00
5.912770437659078837e+00
5.912771216901163918e+00
5.912771976911669114e+00
5.912772718163254559e+00
5.912773441117023410e+00
5.912774146222838034e+00
5.912774833919545614e+00
5.912775504635281898e+00
5.912776158787718117e+00
5.912776796784304345e+00
5.912777419022539505e+00
5.912778025890187195e+00
5.912778617765531486e+00
5.912779195017595413e+00
5.912779758006367459e+00
5.912780307083025377e+00
5.912780842590151131e+00
5.912781364861928068e+00
5.912781874224359413e+00
5.912782370995452119e+00
5.912782855485433586e+00
5.912783327996910643e+00
5.912783788825076492e+00
5.912784238257893676e+00
5.912784676576249510e+00
5.912785104054150587e+00
5.912785520958870222e+00
5.912785927551132303e+00
5.912786324085257839e+00
5.912786710809320390e+00
5.912787087965309496e+00
5.912787455789268343e+00
5.912787814511437645e+00
5.912788164356411968e+00
5.912788505543259632e+00
5.912788838285667481e+00
5.912789162792069675e+00
5.912789479265781800e+00
5.912789787905110117e+00
5.912790088903498997e+00
5.912790382449621518e+00
5.912790668727514465e+00
5.912790947916693796e+00
5.912791220192248787e+00
5.912791485724965490e+00
5.912791744681423545e+00
5.912791997224108087e+00
5.912792243511495904e+00
5.912792483698166457e+00
5.912792717934892472e+00
5.912792946368732316e+00
5.912793169143128580e+00
5.912793386397972029e+00
5.912793598269726836e+00
5.912793804891490090e+00
5.912794006393065516e+00
5.912794202901072715e+00
5.912794394539003129e+00
5.912794581427307072e+00
5.912794763683461241e+00
5.912794941422045980e+00
5.912795114754819892e+00
5.912795283790782896e+00
5.912795448636237516e+00
5.912795609394883023e+00
5.912795766167838529e+00
5.912795919053745131e+00
5.912796068148798767e+00
5.912796213546828383e+00
5.912796355339337673e+00
5.912796493615582349e+00
5.912796628462605675e+00
5.912796759965308624e+00
5.912796888206495183e+00
5.912797013266912316e+00
5.912797135225330791e+00
5.912797254158563831e+00
5.912797370141529285e+00
5.912797483247295816e+00
5.912797593547128194e+00
5.912797701110525495e+00
5.912797806005269052e+00
5.912797908297473093e+00
5.912798008051609600e+00
5.912798105330563381e+00
5.912798200195656939e+00
5.912798292706703762e+00
5.912798382922032303e+00
5.912798470898534831e+00
5.912798556691692298e+00
5.912798640355616975e+00
5.912798721943081759e+00
5.912798801505549484e+00
5.912798879093216442e+00
5.912798954755035474e+00
5.912799028538745283e+00
5.912799100490908621e+00
5.912799170656932723e+00
5.912799239081100389e+00
5.912799305806596628e+00
5.912799370875549521e+00
5.912799434329023107e+00
5.912799496207087557e+00
5.912799556548813840e+00
5.912799615392295927e+00
5.912799672774691651e+00
5.912799728732241356e+00
5.912799783300287437e+00
5.912799836513290330e+00
5.912799888404863147e+00
5.912799939007793881e+00
5.912799988354042746e+00
5.912800036474784804e+00
5.912800083400428619e+00
5.912800129160619811e+00
5.912800173784277469e+00
5.912800217299605698e+00
5.912800259734096286e+00
5.912800301114572221e+00
5.912800341467196574e+00
5.912800380817464507e+00
5.912800419190255674e+00
5.912800456609832445e+00
5.912800493099847898e+00
5.912800528683375134e+00
5.912800563382911712e+00
5.912800597220401855e+00
5.912800630217237341e+00
5.912800662394289475e+00
5.912800693771907312e+00
5.912800724369934535e+00
5.912800754207732545e+00
5.912800783304161811e+00
5.912800811677633384e+00
5.912800839346102677e+00
5.912800866327063254e+00
5.912800892637591232e+00
5.912800918294329300e+00
5.912800943313516022e+00
5.912800967710978739e+00
5.912800991502157544e+00
5.912801014702105284e+00
5.912801037325506215e+00
5.912801059386675107e+00
5.912801080899580342e+00
5.912801101877833254e+00
5.912801122334716553e+00
5.912801142283172773e+00
5.912801161735833588e+00
5.912801180705013593e+00
5.912801199202717406e+00
5.912801217240662766e+00
5.912801234830265429e+00
5.912801251982660489e+00
5.912801268708713920e+00
5.912801285019016362e+00
5.912801300923887560e+00
5.912801316433403898e+00
5.912801331557389517e+00
5.912801346305422534e+00
5.912801360686837704e+00
5.912801374710746849e+00
5.912801388386035306e+00
5.912801401721361039e+00
5.912801414725167959e+00
5.912801427405701027e+00
5.912801439770983158e+00
5.912801451828857857e+00
5.912801463586952799e+00
5.912801475052726019e+00
5.912801486233437487e+00
5.912801497136169537e+00
5.912801507767833087e+00
5.912801518135164969e+00
5.912801528244728821e+00
5.912801538102932852e+00
5.912801547716027173e+00
5.912801557090098470e+00
5.912801566231093098e+00
5.912801575144797539e+00
5.912801583836861496e+00
5.912801592312797005e+00
5.912801600577977545e+00
5.912801608637634487e+00
5.912801616496881074e+00
5.912801624160692882e+00
5.912801631633935351e+00
5.912801638921343361e+00
5.912801646027532776e+00
5.912801652957010212e+00
5.912801659714168601e+00
5.912801666303289849e+00
5.912801672728553726e+00
5.912801678994030752e+00
5.912801685103696414e+00
5.912801691061420506e+00
5.912801696870982227e+00
5.912801702536062187e+00
5.912801708060256622e+00
5.912801713447064955e+00
5.912801718699904896e+00
5.912801723822103561e+00
5.912801728816912572e+00
5.912801733687500061e+00
5.912801738436948895e+00
5.912801743068276217e+00
5.912801747584412126e+00
5.912801751988232546e+00
5.912801756282519250e+00
5.912801760469998946e+00
5.912801764553327288e+00
5.912801768535097757e+00
5.912801772417828339e+00
5.912801776203985504e+00
5.912801779895973553e+00
5.912801783496128394e+00
5.912801787006733534e+00
5.912801790430020077e+00
5.912801793768161396e+00
5.912801797023267802e+00
5.912801800197406976e+00
5.912801803292592417e+00
5.912801806310791441e+00
5.912801809253909191e+00
5.912801812123820611e+00
5.912801814922342025e+00
5.912801817651255121e+00
5.912801820312282075e+00
5.912801822907120197e+00
5.912801825437407288e+00
5.912801827904754504e+00
5.912801830310722373e+00
5.912801832656842116e+00
5.912801834944600543e+00
5.912801837175445385e+00
5.912801839350799504e+00
5.912801841472036024e+00
5.912801843540503199e+00
5.912801845557516423e+00
5.912801847524352006e+00
5.912801849442257840e+00
5.912801851312452506e+00
5.912801853136122610e+00
5.912801854914422783e+00
5.912801856648485455e+00
5.912801858339407524e+00
5.912801859988265463e+00
5.912801861596101105e+00
5.912801863163938521e+00
5.912801864692772469e+00
5.912801866183568400e+00
5.912801867637277553e+00
5.912801869054824522e+00
5.912801870437101925e+00
5.912801871784989949e+00
5.912801873099343908e+00
5.912801874381000466e+00
5.912801875630768755e+00
5.912801876849442806e+00
5.912801878037797998e+00
5.912801879196589283e+00
5.912801880326551185e+00
5.912801881428400463e+00
5.912801882502833450e+00
5.912801883550536708e+00
5.912801884572173705e+00
5.912801885568391924e+00
5.912801886539822860e+00
5.912801887487087349e+00
5.912801888410781359e+00
5.912801889311496417e+00
5.912801890189799181e+00
5.912801891046247427e+00
5.912801891881391825e+00
5.912801892695754624e+00
5.912801893489856297e+00
5.912801894264199554e+00
5.912801895019276444e+00
5.912801895755563919e+00
5.912801896473538044e+00
5.912801897173642907e+00
5.912801897856329703e+00
5.912801898522027422e+00
5.912801899171166831e+00
5.912801899804152050e+00
5.912801900421388090e+00
5.912801901023267526e+00
5.912801901610169608e+00
5.912801902182471814e+00
5.912801902740529414e+00
5.912801903284702121e+00
5.912801903815337212e+00
5.912801904332770420e+00
5.912801904837325928e+00
5.912801905329327923e+00
5.912801905809085490e+00
5.912801906276906827e+00
5.912801906733089474e+00
5.912801907177920313e+00
5.912801907611682672e+00
5.912801908034653664e+00
5.912801908447096189e+00
5.912801908849279364e+00
5.912801909241451881e+00
5.912801909623869534e+00
5.912801909996772132e+00
5.912801910360391489e+00
5.912801910714964748e+00
5.912801911060718396e+00
5.912801911397862042e+00
5.912801911726622173e+00
5.912801912047198627e+00
5.912801912359802792e+00
5.912801912664624737e+00
5.912801912961860751e+00
5.912801913251700014e+00
5.912801913534326381e+00
5.912801913809925480e+00
5.912801914078663401e+00
5.912801914340713338e+00
5.912801914596244046e+00
5.912801914845416285e+00
5.912801915088385485e+00
5.912801915325312407e+00
5.912801915556340049e+00
5.912801915781624729e+00
5.912801916001298785e+00
5.912801916215504328e+00
5.912801916424382576e+00
5.912801916628064092e+00
5.912801916826675885e+00
5.912801917020346743e+00
5.912801917209195679e+00
5.912801917393347928e+00
5.912801917572918065e+00
5.912801917748016223e+00
5.912801917918758754e+00
5.912801918085254016e+00
5.912801918247603261e+00
5.912801918405915735e+00
5.912801918560287362e+00
5.912801918710815841e+00
5.912801918857599759e+00
5.912801919000730599e+00
5.912801919140299844e+00
5.912801919276397200e+00
5.912801919409107043e+00
5.912801919538514639e+00
5.912801919664702588e+00
5.912801919787746385e+00
5.912801919907733073e+00
5.912801920024731039e+00
5.912801920138817557e+00
5.912801920250068122e+00
5.912801920358548458e+00
5.912801920464330507e+00
5.912801920567476444e+00
5.912801920668056432e+00
5.912801920766134423e+00
5.912801920861772587e+00
5.912801920955031321e+00
5.912801921045968356e+00
5.912801921134644978e+00
5.912801921221107371e+00
5.912801921305424813e+00
5.912801921387642601e+00
5.912801921467813138e+00
5.912801921545990602e+00
5.912801921622218515e+00
5.912801921696552832e+00
5.912801921769039737e+00
5.912801921839719199e+00
5.912801921908641845e+00
5.912801921975844976e+00
5.912801922041378333e+00
5.912801922105280994e+00
5.912801922167596480e+00
5.912801922228357654e+00
5.912801922287606260e+00
5.912801922345383154e+00
5.912801922401721200e+00
5.912801922456653259e+00
5.912801922510221964e+00
5.912801922562457513e+00
5.912801922613392769e+00
5.912801922663061482e+00
5.912801922711492963e+00
5.912801922758718298e+00
5.912801922804771237e+00
5.912801922849677538e+00
5.912801922893462958e+00
5.912801922936162136e+00
5.912801922977798164e+00
5.912801923018396799e+00
5.912801923057986464e+00
5.912801923096591139e+00
5.912801923134230364e+00
5.912801923170937002e+00
5.912801923206731480e+00
5.912801923241633340e+00
5.912801923275667448e+00
5.912801923308851570e+00
5.912801923341213239e+00
5.912801923372768442e+00
5.912801923403538495e+00
5.912801923433543827e+00
5.912801923462800424e+00
5.912801923491330491e+00
5.912801923519149128e+00
5.912801923546277649e+00
5.912801923572728491e+00
5.912801923598522080e+00
5.912801923623673517e+00
5.912801923648199676e+00
5.912801923672116544e+00
5.912801923695433892e+00
5.912801923718173924e+00
5.912801923740349075e+00
5.912801923761971779e+00
5.912801923783058022e+00
5.912801923803616688e+00
5.912801923823661987e+00
5.912801923843213459e+00
5.912801923862274656e+00
5.912801923880861565e+00
5.912801923898987511e+00
5.912801923916661373e+00
5.912801923933896475e+00
5.912801923950701699e+00
5.912801923967089479e+00
5.912801923983068697e+00
5.912801923998650011e+00
5.912801924013844967e+00
5.912801924028659784e+00
5.912801924043107782e+00
5.912801924057192515e+00
5.912801924070933524e+00
5.912801924084329919e+00
5.912801924097390582e+00
5.912801924110124396e+00
5.912801924122545572e+00
5.912801924134654996e+00
5.912801924146467769e+00
5.912801924157979450e+00
5.912801924169212242e+00
5.912801924180157265e+00
5.912801924190838498e+00
5.912801924201246173e+00
5.912801924211398052e+00
5.912801924221298577e+00
5.912801924230952189e+00
5.912801924240364215e+00
5.912801924249542651e+00
5.912801924258494601e+00
5.912801924267219178e+00
5.912801924275732368e+00
5.912801924284027955e+00
5.912801924292120148e+00
5.912801924300012502e+00
5.912801924307707679e+00
5.912801924315209234e+00
5.912801924322522495e+00
5.912801924329657233e+00
5.912801924336613446e+00
5.912801924343397353e+00
5.912801924350012506e+00
5.912801924356463346e+00
5.912801924362749872e+00
5.912801924368884521e+00
5.912801924374861962e+00
5.912801924380695517e+00
5.912801924386383412e+00
5.912801924391927422e+00
5.912801924397331099e+00
5.912801924402605103e+00
5.912801924407745879e+00
5.912801924412756094e+00
5.912801924417645516e+00
5.912801924422411481e+00
5.912801924427061984e+00
5.912801924431592582e+00
5.912801924436012158e+00
5.912801924440321599e+00
5.912801924444522683e+00
5.912801924448623403e+00
5.912801924452617541e+00
5.912801924456513980e+00
5.912801924460314495e+00
5.912801924464017311e+00
5.912801924467629533e+00
5.912801924471152937e+00
5.912801924474587523e+00
5.912801924477936844e+00
5.912801924481202676e+00
5.912801924484389460e+00
5.912801924487491867e+00
5.912801924490520555e+00
5.912801924493476413e+00
5.912801924496354999e+00
5.912801924499162531e+00
5.912801924501901674e+00
5.912801924504568873e+00
5.912801924507173013e+00
5.912801924509712315e+00
5.912801924512187668e+00
5.912801924514602625e+00
5.912801924516954521e+00
5.912801924519250463e+00
5.912801924521486896e+00
5.912801924523668262e+00
5.912801924525797226e+00
5.912801924527872011e+00
5.912801924529897057e+00
5.912801924531868814e+00
5.912801924533792608e+00
5.912801924535669329e+00
5.912801924537498977e+00
5.912801924539281551e+00
5.912801924541021492e+00
5.912801924542717913e+00
5.912801924544366372e+00
5.912801924545986409e+00
5.912801924547559373e+00
5.912801924549089705e+00
5.912801924550584509e+00
5.912801924552046451e+00
5.912801924553464872e+00
5.912801924554852206e+00
5.912801924556201350e+00
5.912801924557518518e+00
5.912801924558807265e+00
5.912801924560057820e+00
5.912801924561282618e+00
5.912801924562474554e+00
5.912801924563637179e+00
5.912801924564771383e+00
5.912801924565875389e+00
5.912801924566954526e+00
5.912801924568003464e+00
5.912801924569030199e+00
5.912801924570027623e+00
5.912801924571002843e+00
5.912801924571950529e+00
5.912801924572877788e+00
5.912801924573780177e+00
5.912801924574662138e+00
5.912801924575519230e+00
5.912801924576358559e+00
5.912801924577175683e+00
5.912801924577972379e+00
5.912801924578749535e+00
5.912801924579504487e+00
5.912801924580244339e+00
5.912801924580964652e+00
5.912801924581666313e+00
5.912801924582347546e+00
5.912801924583018121e+00
5.912801924583667379e+00
5.912801924584306867e+00
5.912801924584922375e+00
5.912801924585527225e+00
5.912801924586112534e+00
5.912801924586687186e+00
5.912801924587247626e+00
5.912801924587792968e+00
5.912801924588325875e+00
5.912801924588847235e+00
5.912801924589349056e+00
5.912801924589842884e+00
5.912801924590324276e+00
5.912801924590792346e+00
5.912801924591252423e+00
5.912801924591697400e+00


==> data/minmax/max_m=7.txt <==
5.752464595328831365e+00
5.771471539022450692e+00
5.787822626605922949e+00
5.801964498220551825e+00
5.814262619761490392e+00
5.825016017564413673e+00
5.834469796572316902e+00
5.842825450899085560e+00
5.850249214624816396e+00
5.856878767684740694e+00
5.862828601818228513e+00
5.868194312520108369e+00
5.873056037226303872e+00
5.877481217123817991e+00
5.881526823329410902e+00
5.885241158250664739e+00
5.888665319099250617e+00
5.891834391792504455e+00
5.894778428862700537e+00
5.897523253621636208e+00
5.900091123983607133e+00
5.902507448638117715e+00
5.905071176781568454e+00
5.907472374001449644e+00
5.909729379424137896e+00
5.911858035157307789e+00
5.913872055428706531e+00
5.915783338452778040e+00
5.917602230201635116e+00
5.919337747758357082e+00
5.920997768676642181e+00
5.922589191723615087e+00
5.924118073507368187e+00
5.925589744761851740e+00
5.927008909452347929e+00
5.928379729355977901e+00
5.929705896348428595e+00
5.930990694271617514e+00
5.932237051961629426e+00
5.933509681717652917e+00
5.934954668253153542e+00
5.936345625552788441e+00
5.937686283699878054e+00
5.938980032344929327e+00
5.940229957574444164e+00
5.941438874241065982e+00
5.942609354376287456e+00
5.943743752212472309e+00
5.944844226264837772e+00
5.945912758856963798e+00
5.946951173419655845e+00
5.947961149845875539e+00
5.948944238144878049e+00
5.949901870605994070e+00
5.950955783933367549e+00
5.952057102196909533e+00
5.953136202509812236e+00
5.954193820556367811e+00
5.955230650314057961e+00
5.956247347602090514e+00
5.957244533251946805e+00
5.958222795945665951e+00
5.959182694761755883e+00
5.960124761463204912e+00
5.961049502557424162e+00
5.961957401154529990e+00
5.962848918646815655e+00
5.963724496229131589e+00
5.964584556278084371e+00
5.965429503605101935e+00
5.966259726597122004e+00
5.967075598256633029e+00
5.967877477151653842e+00
5.968665708284934368e+00
5.969440623890561959e+00
5.970202544165153391e+00
5.970951777940326721e+00
5.971688623301920629e+00
5.972413368161245906e+00
5.973126290782888148e+00
5.973827660273027362e+00
5.974517737032121190e+00
5.975196773175007969e+00
5.975865012921402375e+00
5.976522692959513883e+00
5.977170042785030724e+00
5.977807285017548544e+00
5.978434635696602939e+00
5.979052304558668318e+00
5.979660495297060230e+00
5.980259405805821160e+00
5.980849228409156559e+00
5.981430150077338581e+00
5.982002352630282793e+00
5.982566012929734889e+00
5.983121303060871199e+00
5.983668390504103485e+00
5.984207438298028592e+00
5.984738605193751226e+00
5.985262045801678532e+00
5.985777910730937457e+00
5.986286346722136997e+00
5.986787496773867900e+00
5.987281500263398115e+00
5.987768493061822461e+00
5.988248607644313992e+00
5.988721973195405113e+00
5.989188715709902411e+00
5.989648958089747843e+00
5.990102820236648640e+00
5.990550419141316141e+00
5.990991868969043566e+00
5.991427281142157391e+00
5.991856764419191350e+00
5.992280424971336394e+00
5.992698366455969428e+00
5.993110690087736891e+00
5.993517494707043092e+00
5.993918876846187516e+00
5.994314930793330554e+00
5.994705748654407529e+00
5.995091420412836491e+00
5.995472033987396365e+00
5.995847675288418444e+00
5.996218428271955503e+00
5.996584374992483646e+00
5.996945595653902394e+00
5.997302168659103927e+00
5.997654170657880535e+00
5.998001676593661458e+00
5.998344759748727384e+00
5.998683491788181499e+00
5.999017942802651326e+00
5.999348181349815512e+00
5.999674274494719128e+00
5.999996287849035603e+00
6.000314285609205101e+00
6.000628330593474224e+00
6.000938484278049323e+00
6.001244806832206180e+00
6.001547357152412054e+00
6.001846192895633259e+00
6.002141370511674623e+00
6.002432945274692955e+00
6.002720971313897813e+00
6.003005501643374764e+00
6.003286588191208750e+00
6.003564281827807214e+00
6.003838632393433627e+00
6.004109688725179694e+00
6.004377498682967662e+00
6.004642109175195586e+00
6.004903566183446451e+00
6.005161914786723010e+00
6.005417199184941879e+00
6.005669462721932916e+00
6.005918747907719180e+00
6.006165096440299500e+00
6.006408549226878613e+00
6.006649146404453354e+00
6.006886927359906814e+00
6.007121930749646843e+00
6.007354194518637946e+00
6.007583755918937563e+00
6.007810651527818457e+00
6.008034917265362651e+00
6.008256588411603261e+00
6.008475699623160082e+00
6.008692284949540330e+00
6.008906377848933111e+00
6.009118011203592680e+00
6.009327217334786475e+00
6.009534028017402996e+00
6.009738474494144889e+00
6.009940587489280617e+00
6.010140397222079933e+00
6.010337933419893197e+00
6.010533225330842555e+00
6.010726301736122323e+00
6.010917190962073775e+00
6.011105920891816723e+00
6.011292518976616428e+00
6.011477012246893459e+00
6.011659427322991966e+00
6.011839790425526076e+00
6.012018127385559296e+00
6.012194463654410015e+00
6.012368824313218951e+00
6.012541234082206643e+00
6.012711717329700889e+00
6.012880298080832020e+00
6.013047000026084277e+00
6.013211846529506133e+00
6.013374860636672814e+00
6.013536065082502269e+00
6.013695482298741624e+00
6.013853134421247582e+00
6.014009043297094514e+00
6.014163230491456069e+00
6.014315717294164365e+00
6.014466524726250540e+00
6.014615673546152230e+00
6.014763184255762063e+00
6.014909077106307400e+00
6.015053372103980500e+00
6.015196089015519831e+00
6.015337247373433449e+00
6.015476866481227702e+00
6.015614965418362381e+00
6.015751563045085959e+00
6.015886678007033694e+00
6.016020328739892342e+00
6.016152533473613673e+00
6.016283310236683057e+00
6.016412676860278808e+00
6.016540650982070915e+00
6.016667250050141469e+00
6.016792491326648395e+00
6.016916391891344418e+00
6.017038968645010755e+00
6.017160238312849074e+00
6.017280217447581236e+00
6.017398922432629860e+00
6.017516369485031547e+00
6.017632574658330569e+00
6.017747553845428143e+00
6.017861322781155486e+00
6.017973897044918807e+00
6.018085292063200420e+00
6.018195523111917744e+00
6.018304605318789413e+00
6.018412553665537068e+00
6.018519382990068500e+00
6.018625107988511580e+00
6.018729743217246408e+00
6.018833303094862863e+00
6.018935801903943172e+00
6.019037253792932418e+00
6.019137672777802983e+00
6.019237072743768735e+00
6.019335467446852661e+00
6.019432870515438516e+00
6.019529295451790496e+00
6.019624755633438795e+00
6.019719264314594476e+00
6.019812834627482623e+00
6.019905479583612440e+00
6.019997212075042903e+00
6.020088044875530287e+00
6.020177990641724541e+00
6.020267061914252871e+00
6.020355271118842388e+00
6.020442630567300668e+00
6.020529152458482969e+00
6.020614848879384695e+00
6.020699731805940758e+00
6.020783813103985693e+00
6.020867104530167602e+00
6.020949617732697767e+00
6.021031364252206863e+00
6.021112355522578952e+00
6.021192602871634492e+00
6.021272117521914602e+00
6.021350910591438677e+00
6.021428993094292359e+00
6.021506375941441114e+00
6.021583069941246258e+00
6.021659085800224354e+00
6.021734434123599655e+00
6.021809125415917840e+00
6.021883170081657077e+00
6.021956578425803563e+00
6.022029360654352459e+00
6.022101526874938493e+00
6.022173087097335120e+00
6.022244051233951012e+00
6.022314429100402933e+00
6.022384230415933182e+00
6.022453464803977141e+00
6.022522141792627792e+00
6.022590270815074476e+00
6.022657861210126029e+00
6.022724922222601585e+00
6.022791463003811963e+00
6.022857492612062380e+00
6.022923020012972195e+00
6.022988054080030906e+00
6.023052603594898358e+00
6.023116677247946527e+00
6.023180283638581933e+00
6.023243431275724369e+00
6.023306128578199470e+00
6.023368383875074450e+00
6.023430205406178573e+00
6.023491601322391809e+00
6.023552579686113795e+00
6.023613148471612000e+00
6.023673315565430286e+00
6.023733088766757504e+00
6.023792475787821843e+00
6.023851484254295841e+00
6.023910121705617016e+00
6.023968395595423075e+00
6.024026313291900969e+00
6.024083882078163477e+00
6.024141109152633788e+00
6.024198001629389232e+00
6.024254566538549405e+00
6.024310810826657203e+00
6.024366741357018107e+00
6.024422364910092753e+00
6.024477688183848656e+00
6.024532717794121695e+00
6.024587460274962503e+00
6.024641922079036149e+00
6.024696109577968528e+00
6.024750029062685641e+00
6.024803686743808839e+00
6.024857088751955914e+00
6.024910241138178080e+00
6.024963149874237978e+00
6.025015820853008464e+00
6.025068259888813671e+00
6.025120472717762965e+00
6.025172464998183486e+00
6.025224242310849299e+00
6.025316498661328346e+00
6.025414744602915817e+00
6.025512524575632689e+00
6.025609840347226687e+00
6.025706693654215407e+00
6.025803086202419223e+00
6.025899019667507517e+00
6.025994495695532471e+00
6.026089515903425564e+00
6.026184081879562449e+00
6.026278195184258557e+00
6.026371857350232730e+00
6.026465069883168546e+00
6.026557834262153079e+00
6.026650151940199152e+00
6.026742024344695636e+00
6.026833452877876418e+00
6.026924438917304450e+00
6.027014983816342486e+00
6.027105088904546548e+00
6.027194755488188171e+00
6.027283984850622112e+00
6.027372778252806818e+00
6.027461136933630392e+00
6.027549062110460376e+00
6.027636554979447503e+00
6.027723616716018640e+00
6.027810248475248045e+00
6.027896451392321886e+00
6.027982226582824232e+00
6.028067575143277956e+00
6.028152498151440497e+00
6.028236996666731962e+00
6.028321071730641911e+00
6.028404724367045553e+00
6.028487955582673585e+00
6.028570766367428391e+00
6.028653157694753517e+00
6.028735130522092867e+00
6.028816685791118957e+00
6.028897824428244512e+00
6.028978547344882699e+00
6.029058855437852138e+00
6.029138749589768587e+00
6.029218230669326495e+00
6.029297299531724441e+00
6.029375957019000865e+00
6.029454203960364467e+00
6.029532041172576129e+00
6.029609469460315729e+00
6.029686489616458367e+00
6.029763102422527332e+00
6.029839308648957008e+00
6.029915109055481004e+00
6.029990504391467887e+00
6.030065495396299546e+00
6.030140082799648305e+00
6.030214267321888144e+00
6.030288049674420670e+00
6.030361430559998404e+00
6.030434410673102263e+00
6.030506990700270187e+00
6.030579171320412435e+00
6.030650953205222820e+00
6.030722337019442492e+00
6.030793323421296037e+00
6.030863913062729509e+00
6.030934106589827870e+00
6.031003904643168489e+00
6.031073307858088484e+00
6.031142316865085284e+00
6.031210932290159477e+00
6.031279154755133654e+00
6.031346984878013018e+00
6.031414423273303349e+00
6.031481470552392032e+00
6.031548127323855368e+00
6.031614394193808515e+00
6.031680271766255430e+00
6.031745760643397958e+00
6.031810861426039949e+00
6.031875574713846611e+00
6.031939901105753954e+00
6.032003841200239691e+00
6.032067395595697157e+00
6.032130564890776370e+00
6.032193349684712658e+00
6.032255750577607323e+00
6.032317768170851302e+00
6.032379403067380963e+00
6.032440655872043145e+00
6.032501527191866941e+00
6.032562017636477592e+00
6.032622127818343394e+00
6.032681858353128312e+00
6.032741209859982412e+00
6.032800182961889135e+00
6.032858778285943302e+00
6.032916996463723258e+00
6.032974838131485384e+00
6.033032303930597529e+00
6.033089394507746839e+00
6.033146110515249738e+00
6.033202452611384103e+00
6.033258421460641507e+00
6.033314017734030088e+00
6.033369242109346331e+00
6.033424095271468168e+00
6.033478577912585905e+00
6.033532690732526405e+00
6.033586434439004442e+00
6.033639809747818994e+00
6.033692817383208506e+00
6.033745458078011659e+00
6.033797732573968453e+00
6.033849641621932491e+00
6.033901185982093907e+00
6.033952366424252922e+00
6.034003183727986830e+00
6.034053638682902232e+00
6.034103732088811789e+00
6.034153464755981133e+00
6.034202837505315387e+00
6.034251851168500380e+00
6.034300506588242463e+00
6.034348804618464790e+00
6.034396746124381039e+00
6.034444331982786736e+00
6.034491563082102772e+00
6.034538440322598341e+00
6.034584964616537484e+00
6.034631136888246594e+00
6.034676958074327580e+00
6.034722429123724474e+00
6.034767550997872654e+00
6.034812324670762784e+00
6.034856751129105135e+00
6.034900831372356222e+00
6.034944566412856481e+00
6.034987957275861348e+00
6.035031004999674487e+00
6.035073710635643351e+00
6.035116075248254219e+00
6.035158099915148178e+00
6.035199785727229482e+00
6.035241133788600720e+00
6.035282145216660510e+00
6.035322821142112382e+00
6.035363162708920370e+00
6.035403171074394280e+00
6.035442847409098199e+00
6.035482192896910902e+00
6.035521208734942356e+00
6.035559896133575464e+00
6.035598256316352384e+00
6.035636290520007385e+00
6.035673999994339844e+00
6.035711386002243550e+00
6.035748449819560157e+00
6.035785192735064086e+00
6.035821616050379035e+00
6.035857721079821658e+00
6.035893509150446867e+00
6.035928981601788479e+00
6.035964139785915172e+00
6.035998985067172917e+00
6.036033518822177868e+00
6.036067742439616524e+00
6.036101657320164016e+00
6.036135264876308248e+00
6.036168566532265523e+00
6.036201563723767372e+00
6.036234257897950428e+00
6.036266650513156584e+00
6.036298743038831738e+00
6.036330536955300197e+00
6.036362033753584377e+00
6.036393234935305330e+00
6.036424142012375427e+00
6.036454756506923758e+00
6.036485079951013688e+00
6.036515113886525619e+00
6.036544859864882540e+00
6.036574319446879500e+00
6.036603494202468667e+00
6.036632385710549720e+00
6.036660995558732701e+00
6.036689325343136403e+00
6.036717376668166324e+00
6.036745151146253541e+00
6.036772650397679740e+00
6.036799876050291225e+00
6.036826829739285749e+00
6.036853513106982483e+00
6.036879927802567103e+00
6.036906075481840439e+00
6.036931957806997318e+00
6.036957576446373430e+00
6.036982933074199309e+00
6.037008029370317885e+00
6.037032867019960669e+00
6.037057447713526592e+00
6.037081773146257824e+00
6.037105845018044370e+00
6.037129665033136305e+00
6.037153234899894194e+00
6.037176556330557275e+00
6.037199631040942371e+00
6.037222460750237829e+00
6.037245047180702429e+00
6.037267392057421134e+00
6.037289497108080383e+00
6.037311364062669661e+00
6.037332994653231033e+00
6.037354390613644206e+00
6.037375553679318330e+00
6.037396485586992156e+00
6.037417188074420515e+00
6.037437662880193123e+00
6.037457911743426386e+00
6.037477936403544021e+00
6.037497738600028363e+00
6.037517320072177895e+00
6.037536682558839018e+00
6.037555827798208874e+00
6.037574757527535141e+00
6.037593473482942841e+00
6.037611977399157226e+00
6.037630271009295058e+00
6.037648356044602593e+00
6.037666234234239759e+00
6.037683907305089193e+00
6.037701376981473800e+00
6.037718644984987115e+00
6.037735713034230400e+00
6.037752582844633231e+00
6.037769256128224349e+00
6.037785734593402509e+00
6.037802019944790821e+00
6.037818113882969406e+00
6.037834018104272005e+00
6.037849734300679394e+00
6.037865264159473000e+00
6.037880609363205586e+00
6.037895771589390392e+00
6.037910752510378565e+00
6.037925553793154876e+00
6.037940177099184069e+00
6.037954624084178157e+00
6.037968896398009377e+00
6.037982995684462395e+00
6.037996923581124165e+00
6.038010681719184092e+00
6.038024271723327452e+00
6.038037695211500910e+00
6.038050953794861009e+00
6.038064049077532580e+00
6.038076982656531477e+00
6.038089756121605589e+00
6.038102371055079409e+00
6.038114829031733244e+00
6.038127131618714394e+00
6.038139280375315998e+00
6.038151276852965488e+00
6.038163122595013199e+00
6.038174819136692406e+00
6.038186368004960336e+00
6.038197770718382706e+00
6.038209028787077770e+00
6.038220143712570653e+00
6.038231116987713420e+00
6.038241950096602473e+00
6.038252644514470191e+00
6.038263201707588124e+00
6.038273623133211032e+00
6.038283910239476526e+00
6.038294064465360655e+00
6.038304087240523366e+00
6.038313979985347579e+00
6.038323744110790869e+00
6.038333381018335722e+00
6.038342892099971770e+00
6.038352278738081225e+00
6.038361542305419327e+00
6.038370684165041524e+00
6.038379705670304354e+00
6.038388608164719784e+00
6.038397392982028933e+00
6.038406061446067064e+00
6.038414614870807107e+00
6.038423054560262848e+00
6.038431381808476495e+00
6.038439597899517786e+00
6.038447704107409386e+00
6.038455701696156197e+00
6.038463591919687623e+00
6.038471376021842474e+00
6.038479055236384063e+00
6.038486630786942477e+00
6.038494103887061648e+00
6.038501475740134516e+00
6.038508747539405697e+00
6.038515920468034537e+00
6.038522995698999196e+00
6.038529974395177469e+00
6.038536857709277506e+00
6.038543646783932850e+00
6.038550342751627831e+00
6.038556946734737529e+00
6.038563459845573966e+00
6.038569883186327480e+00
6.038576217849166206e+00
6.038582464916182779e+00
6.038588625459453851e+00
6.038594700541059623e+00
6.038600691213090066e+00
6.038606598517680446e+00
6.038612423487049519e+00
6.038618167143497750e+00
6.038623830499453504e+00
6.038629414557540542e+00
6.038634920310521181e+00
6.038640348741428632e+00
6.038645700823557227e+00
6.038650977520495289e+00
6.038656179786157985e+00
6.038661308564861052e+00
6.038666364791328789e+00
6.038671349390753562e+00
6.038676263278837553e+00
6.038681107361842493e+00
6.038685882536612759e+00
6.038690589690645538e+00
6.038695229702128131e+00
6.038699803439974367e+00
6.038704311763943622e+00
6.038708755524572425e+00
6.038713135563307688e+00
6.038717452712584866e+00
6.038721707795773774e+00
6.038725901627353565e+00
6.038730035012870090e+00
6.038734108749086005e+00
6.038738123623918597e+00
6.038742080416600544e+00
6.038745979897700344e+00
6.038749822829168501e+00
6.038753609964411240e+00
6.038757342048331367e+00
6.038761019817418862e+00
6.038764643999793513e+00
6.038768215315256427e+00
6.038771734475371744e+00
6.038775202183499502e+00
6.038778619134882675e+00
6.038781986016708458e+00
6.038785303508147351e+00
6.038788572280454403e+00
6.038791792996983432e+00
6.038794966313298040e+00
6.038798092877187607e+00
6.038801173328787186e+00
6.038804208300574849e+00
6.038807198417502242e+00
6.038810144297023896e+00
6.038813046549138086e+00
6.038815905776503179e+00
6.038818722574467834e+00
6.038821497531142057e+00
6.038824231227458483e+00
6.038826924237257643e+00
6.038829577127320825e+00
6.038832190457447346e+00
6.038834764780543374e+00
6.038837300642623696e+00
6.038839798582969820e+00
6.038842259134085566e+00
6.038844682821866705e+00
6.038847070165553887e+00
6.038849421677914719e+00
6.038851737865207348e+00
6.038854019227308356e+00
6.038856266257754513e+00
6.038858479443766747e+00
6.038860659266404696e+00
6.038862806200532063e+00
6.038864920714947182e+00
6.038867003272397227e+00
6.038869054329693675e+00
6.038871074337712308e+00
6.038873063741495351e+00
6.038875022980294993e+00
6.038876952487679972e+00
6.038878852691503596e+00
6.038880724014048518e+00
6.038882566872064928e+00
6.038884381676777657e+00
6.038886168834056711e+00
6.038887928744339106e+00
6.038889661802822495e+00
6.038891368399398552e+00
6.038893048918813733e+00
6.038894703740676384e+00
6.038896333239502923e+00
6.038897937784803993e+00
6.038899517741132428e+00
6.038901073468142755e+00
6.038902605320637385e+00
6.038904113648627892e+00
6.038905598797370544e+00
6.038907061107460450e+00
6.038908500914871524e+00
6.038909918550968925e+00
6.038911314342630732e+00
6.038912688612237289e+00
6.038914041677794664e+00
6.038915373852902668e+00
6.038916685446860555e+00
6.038917976764726525e+00
6.038919248107327498e+00
6.038920499771337269e+00
6.038921732049331581e+00
6.038922945229826311e+00
6.038924139597297902e+00
6.038925315432297936e+00
6.038926473011450469e+00
6.038927612607526640e+00
6.038928734489451777e+00
6.038929838922411975e+00
6.038930926167849655e+00
6.038931996483552389e+00
6.038933050123647561e+00
6.038934087338706291e+00
6.038935108375732774e+00
6.038936113478275303e+00
6.038937102886371200e+00
6.038938076836692481e+00
6.038939035562535196e+00
6.038939979293888705e+00
6.038940908257429463e+00
6.038941822676637372e+00
6.038942722771746929e+00
6.038943608759887560e+00
6.038944480855045427e+00
6.038945339268137147e+00
6.038946184207044432e+00
6.038947015876674485e+00
6.038947834478960885e+00
6.038948640212923102e+00
6.038949433274709122e+00
6.038950213857607885e+00
6.038950982152138991e+00
6.038951738346017173e+00
6.038952482624268647e+00
6.038953215169194699e+00
6.038953936160452507e+00
6.038954645775074681e+00
6.038955344187527885e+00
6.038956031569704841e+00
6.038956708090973180e+00
6.038957373918233174e+00
6.038958029215938161e+00
6.038958674146120309e+00
6.038959308868421694e+00
6.038959933540143155e+00
6.038960548316263832e+00
6.038961153349443833e+00
6.038961748790156570e+00
6.038962334786580399e+00
6.038962911484742513e+00
6.038963479028469195e+00
6.038964037559492404e+00
6.038964587217403590e+00
6.038965128139745175e+00
6.038965660461987461e+00
6.038966184317593466e+00
6.038966699838043795e+00
6.038967207152831307e+00
6.038967706389545498e+00
6.038968197673832528e+00
6.038968681129476934e+00
6.038969156878410516e+00
6.038969625040722100e+00
6.038970085734707283e+00
6.038970539076865762e+00
6.038970985181973283e+00
6.038971424163061208e+00
6.038971856131431615e+00
6.038972281196767433e+00
6.038972699467032079e+00
6.038973111048597353e+00
6.038973516046202583e+00
6.038973914563017686e+00
6.038974306700625405e+00
6.038974692559113677e+00
6.038975072237000141e+00
6.038975445831332500e+00
6.038975813437683193e+00
6.038976175150152059e+00
6.038976531061412523e+00
6.038976881262755114e+00
6.038977225844048391e+00
6.038977564893775352e+00
6.038977898499088504e+00
6.038978226745820521e+00
6.038978549718474476e+00
6.038978867500245151e+00
6.038979180173076777e+00
6.038979487817639047e+00
6.038979790513380408e+00
6.038980088338512076e+00
6.038980381370070205e+00
6.038980669683856384e+00
6.038980953354562864e+00
6.038981232455693515e+00
6.038981507059637543e+00
6.038981777237653503e+00
6.038982043059911931e+00
6.038982304595496231e+00
6.038982561912416003e+00
6.038982815077647004e+00
6.038983064157093850e+00
6.038983309215687711e+00
6.038983550317320592e+00
6.038983787524903057e+00
6.038984020900354466e+00
6.038984250504651818e+00
6.038984476397844858e+00
6.038984698639002779e+00
6.038984917286295939e+00
6.038985132397012734e+00
6.038985344027508084e+00
6.038985552233285148e+00
6.038985757068996207e+00
6.038985958588407144e+00
6.038986156844445397e+00
6.038986351889247040e+00
6.038986543774112370e+00
6.038986732549532555e+00
6.038986918265207393e+00
6.038987100970076405e+00
6.038987280712303729e+00
6.038987457539317205e+00
6.038987631497747088e+00
6.038987802633571711e+00
6.038987970991964715e+00
6.038988136617442493e+00
6.038988299553837535e+00
6.038988459844222056e+00
6.038988617531076741e+00
6.038988772656145088e+00
6.038988925260549756e+00
6.038989075384755267e+00
6.038989223068612411e+00
6.038989368351275644e+00
6.038989511271375399e+00
6.038989651866864428e+00
6.038989790175117278e+00
6.038989926232912531e+00
6.038990060076477207e+00
6.038990191741426372e+00
6.038990321262821759e+00
6.038990448675192191e+00
6.038990574012495394e+00
6.038990697308168620e+00
6.038990818595098453e+00
6.038990937905676759e+00
6.038991055271762498e+00
6.038991170724710145e+00
6.038991284295397222e+00
6.038991396014181667e+00
6.038991505910959567e+00
6.038991614015138509e+00
6.038991720355691761e+00
6.038991824961065902e+00
6.038991927859323816e+00
6.038992029078050550e+00
6.038992128644384394e+00
6.038992226585057743e+00
6.038992322926353573e+00
6.038992417694138304e+00
6.038992510913871570e+00
6.038992602610623983e+00
6.038992692809034502e+00
6.038992781533369936e+00
6.038992868807494752e+00
6.038992954654909262e+00
6.038993039098730975e+00
6.038993122161701699e+00
6.038993203866209747e+00
6.038993284234275727e+00
6.038993363287579186e+00
6.038993441047432853e+00
6.038993517534844813e+00
6.038993592770447449e+00
6.038993666774557845e+00
6.038993739567172447e+00
6.038993811167961745e+00
6.038993881596297797e+00
6.038993950871191174e+00
6.038994019011422409e+00
6.038994086035401665e+00
6.038994151961295742e+00
6.038994216806929494e+00
6.038994280589883523e+00
6.038994343327446224e+00
6.038994405036630653e+00
6.038994465734139894e+00
6.038994525436454097e+00
6.038994584159773638e+00
6.038994641920017337e+00
6.038994698732900623e+00
6.038994754613822735e+00
6.038994809577969747e+00
6.038994863640272825e+00
6.038994916815431324e+00
6.038994969117911893e+00
6.038995020561925386e+00
6.038995071161481931e+00
6.038995120930326976e+00
6.038995169882020342e+00
6.038995218029892698e+00
6.038995265387061551e+00
6.038995311966417923e+00
6.038995357780651219e+00
6.038995402842261662e+00
6.038995447163521213e+00
6.038995490756537521e+00
6.038995533633185531e+00
6.038995575805162552e+00
6.038995617284003359e+00
6.038995658081001139e+00
6.038995698207316742e+00
6.038995737673888975e+00
6.038995776491535850e+00
6.038995814670824913e+00
6.038995852222224237e+00
6.038995889155999386e+00
6.038995925482212535e+00
6.038995961210847696e+00
6.038995996351664175e+00
6.038996030914272062e+00
6.038996064908137562e+00
6.038996098342554575e+00
6.038996131226715747e+00
6.038996163569593456e+00
6.038996195380073928e+00
6.038996226666865752e+00
6.038996257438527415e+00
6.038996287703514376e+00
6.038996317470134656e+00
6.038996346746539956e+00
6.038996375540769179e+00
6.038996403860716455e+00
6.038996431714159563e+00
6.038996459108740389e+00
6.038996486051992463e+00
6.038996512551308093e+00
6.038996538613956133e+00
6.038996564247112175e+00
6.038996589457828357e+00
6.038996614253012929e+00
6.038996638639496872e+00
6.038996662623982381e+00
6.038996686213067733e+00
6.038996709413237518e+00
6.038996732230860864e+00
6.038996754672262490e+00
6.038996776743573491e+00
6.038996798450886772e+00
6.038996819800181548e+00
6.038996840797326904e+00
6.038996861448120868e+00
6.038996881758247781e+00


==> data/minmax/max_m=8.txt <==
q
5.828637756723128227e+00
5.841544724931519106e+00
5.856493019605914618e+00
5.871461607262948412e+00
5.884268884624712648e+00
5.895280155810471712e+00
5.904796470167923417e+00
5.913065519002653758e+00
5.920291059518346444e+00
5.926640850467451038e+00
5.932253226599594420e+00
5.937242491637225505e+00
5.941841309803285398e+00
5.947119569727065347e+00
5.952383902120352843e+00
5.957105831443206156e+00
5.961364553698076385e+00
5.965225488537500453e+00
5.968743013798548880e+00
5.971962596555677294e+00
5.974922465579084907e+00
5.977654933000144055e+00
5.980187445813085922e+00
5.982543427882910159e+00
5.984742958404730473e+00
5.986803321840133307e+00
5.988739456208387324e+00
5.990564320494965678e+00
5.992289197318134697e+00
5.993923943480460537e+00
5.995477198342922698e+00
5.996956557888019290e+00
5.998368720734002402e+00
5.999719611111502537e+00
6.001014482833931574e+00
6.002258007520146599e+00
6.003454349716112581e+00
6.004607231074667872e+00
6.005719985362427238e+00
6.006795605749395861e+00
6.007836785583509531e+00
6.008845953646780202e+00
6.009825304722741457e+00
6.010776826167735010e+00
6.011702321066409560e+00
6.012603428459458499e+00
6.013481641054790217e+00
6.014338320770223234e+00
6.015174712402749257e+00
6.015991955675348279e+00
6.016791095875508866e+00
6.017573093268537399e+00
6.018338831442514802e+00
6.019089124719817718e+00
6.019824724751342337e+00
6.020546326393808378e+00
6.021254572956707740e+00
6.021950060894396550e+00
6.022633344008602840e+00
6.023304937218195043e+00
6.023965319945941310e+00
6.024614939165745753e+00
6.025254212148174915e+00
6.025883528937715283e+00
6.026503254591133896e+00
6.027113731202498492e+00
6.027715279737766885e+00
6.028308201698980184e+00
6.028892780635723092e+00
6.029469283519681255e+00
6.030037961996075779e+00
6.030599053524589692e+00
6.031152782420561742e+00
6.031699360806382693e+00
6.032238989481829350e+00
6.032771858721088343e+00
6.033298149003567978e+00
6.033818031684540450e+00
6.034331669611482596e+00
6.034839217690883828e+00
6.035340823410217936e+00
6.035836627319039138e+00
6.036326763472882106e+00
6.036811359843242464e+00
6.037290538696643338e+00
6.037764416945433865e+00
6.038233106472728373e+00
6.038696714433741342e+00
6.039155343535418830e+00
6.039609092296258197e+00
6.040058055287822469e+00
6.040502323359607573e+00
6.040941983848424179e+00
6.041377120773637088e+00
6.041807815019337724e+00
6.042234144504507576e+00
6.042656184342027004e+00
6.043074006987427360e+00
6.043487682378154702e+00
6.043897278064068956e+00
6.044302859329749644e+00
6.044704489309317808e+00
6.045102229094240442e+00
6.045496137834604156e+00
6.045886272834374964e+00
6.046272689641036813e+00
6.046655442129978297e+00
6.047034582584053020e+00
6.047410161768504544e+00
6.047782229001705367e+00
6.048150832221978135e+00
6.048516018050566601e+00
6.048877831851290132e+00
6.049236317786871986e+00
6.049591518872238005e+00
6.049943477024946503e+00
6.050292233113000684e+00
6.050637827000094227e+00
6.050980297588473888e+00
6.051319682859682914e+00
6.051656019913053797e+00
6.051989345002439791e+00
6.052319693570888504e+00
6.052647100283696346e+00
6.052971599059770114e+00
6.053293223101432474e+00
6.053612004922784173e+00
6.053927976376616726e+00
6.054241168680078999e+00
6.054551612439053265e+00
6.054859337671404163e+00
6.055164373829047264e+00
6.055466749819002459e+00
6.055766494023457014e+00
6.056063634318873845e+00
6.056358198094155654e+00
6.056650212268027467e+00
6.056939703305543432e+00
6.057226697233868862e+00
6.057511219657312651e+00
6.057793295771655373e+00
6.058072950377826338e+00
6.058350207894952710e+00
6.058625092372833087e+00
6.058897627503761818e+00
6.059167836633916338e+00
6.059435742774173406e+00
6.059701368610425298e+00
6.059964736513424377e+00
6.060225868548253736e+00
6.060484786483268493e+00
6.060741511798736880e+00
6.060996065695003487e+00
6.061248469100307013e+00
6.061498742678318230e+00
6.061746906835271176e+00
6.061992981726784357e+00
6.062236987264385313e+00
6.062478943121771380e+00
6.062718868740755163e+00
6.062956783336992395e+00
6.063192705905369628e+00
6.063426655225275574e+00
6.063658649865558026e+00
6.063888708189259624e+00
6.064116848358241718e+00
6.064343088337452059e+00
6.064567445899150755e+00
6.064789938626872434e+00
6.065010583919263176e+00
6.065229398993710497e+00
6.065446400889822343e+00
6.065661606472817269e+00
6.065875032436692571e+00
6.066086695307300936e+00
6.066296611445288534e+00
6.066504797048922981e+00
6.066711268156756987e+00
6.066916040650255582e+00
6.067119130256264370e+00
6.067320552549362311e+00
6.067520322954202072e+00
6.067718456747628331e+00
6.067914969060844044e+00
6.068109874881400856e+00
6.068303189055145097e+00
6.068494926288094504e+00
6.068685101148219019e+00
6.068873728067184281e+00
6.069060821342005418e+00
6.069246395136644878e+00
6.069430463483581839e+00
6.069613040285253724e+00
6.069794139315539461e+00
6.069973774221124607e+00
6.070151958522840729e+00
6.070328705616963916e+00
6.070504028776463556e+00
6.070677941152223589e+00
6.070850455774202459e+00
6.071021585552588640e+00
6.071191343278877994e+00
6.071359741626984885e+00
6.071526793154250257e+00
6.071692510302460377e+00
6.071856905398838933e+00
6.072019990657032906e+00
6.072181778177978551e+00
6.072342279950889044e+00
6.072501507854119573e+00
6.072659473656022655e+00
6.072816189015799893e+00
6.072971665484380388e+00
6.073125914505185463e+00
6.073278947414965323e+00
6.073430775444571772e+00
6.073581409719738033e+00
6.073730861261831926e+00
6.073879140988627690e+00
6.074026259715008536e+00
6.074172228153702058e+00
6.074317056916030744e+00
6.074460756512597648e+00
6.074603337353950749e+00
6.074744809751335239e+00
6.074885183917347220e+00
6.075024469966597174e+00
6.075162677916431164e+00
6.075299817687525916e+00
6.075435899104587811e+00
6.075570931897047444e+00
6.075704925699612069e+00
6.075837890053010781e+00
6.075969834404577163e+00
6.076100768108905648e+00
6.076230700428483900e+00
6.076359640534342965e+00
6.076487597506673666e+00
6.076614580335432336e+00
6.076740597921017617e+00
6.076865659074866421e+00
6.076989772520061450e+00
6.077112946891995549e+00
6.077235190738933035e+00
6.077356512522698928e+00
6.077476920619223399e+00
6.077596423319227448e+00
6.077715028828801103e+00
6.077832745270008274e+00
6.077949580681532460e+00
6.078065543019298467e+00
6.078180640157035519e+00
6.078294879886951385e+00
6.078408269920320350e+00
6.078520817888083627e+00
6.078632531341495948e+00
6.078743417752715317e+00
6.078853484515431838e+00
6.078962738945486777e+00
6.079071188281452542e+00
6.079178839685289049e+00
6.079285700242949453e+00
6.079391776964982341e+00
6.079497076787160559e+00
6.079601606571077177e+00
6.079705373104804522e+00
6.079808383103442182e+00
6.079910643209798238e+00
6.080012159994986121e+00
6.080112939959007257e+00
6.080212989531407430e+00
6.080312315071902063e+00
6.080410922870929546e+00
6.080508819150336031e+00
6.080606010063967837e+00
6.080702501698261209e+00
6.080798300072898677e+00
6.080893411141412130e+00
6.080987840791759247e+00
6.081081594847020710e+00
6.081174679065922462e+00
6.081267099143523147e+00
6.081358860711786996e+00
6.081449969340199324e+00
6.081540430536402475e+00
6.081630249746787342e+00
6.081719432357107102e+00
6.081807983693090947e+00
6.081895909021063140e+00
6.081983213548516787e+00
6.082069902424776409e+00
6.082155980741558388e+00
6.082241453533580255e+00
6.082326325779188636e+00
6.082410602400959654e+00
6.082494288266263816e+00
6.082577388187921485e+00
6.082659906924744675e+00
6.082741849182187188e+00
6.082823219612899734e+00
6.082904022817341883e+00
6.082984263344374476e+00
6.083063945691844054e+00
6.083143074307183262e+00
6.083221653587982836e+00
6.083299687882565365e+00
6.083377181490626562e+00
6.083454138663732635e+00
6.083530563605952679e+00
6.083606460474435096e+00
6.083681833379960935e+00
6.083756686387507884e+00
6.083831023516854231e+00
6.083904848743107330e+00
6.083978165997312892e+00
6.084050979166947926e+00
6.084123292096553115e+00
6.084195108588232870e+00
6.084266432402236191e+00
6.084337267257523330e+00
6.084407616832252508e+00
6.084477484764387434e+00
6.084546874652200898e+00
6.084615790054837881e+00
6.084684234492815591e+00
6.084752211448589243e+00
6.084819724367076965e+00
6.084886776656157181e+00
6.084953371687219281e+00
6.085019512795661889e+00
6.085085203281423105e+00
6.085150446409492098e+00
6.085215245410396712e+00
6.085279603480717725e+00
6.085343523783599551e+00
6.085407009449248505e+00
6.085470063575396438e+00
6.085532689227811431e+00
6.085594889440802291e+00
6.085656667217642202e+00
6.085718025531115849e+00
6.085778967323937749e+00
6.085839495509257624e+00
6.085899612971084061e+00
6.085959322564799656e+00
6.086018627117572244e+00
6.086077529428843391e+00
6.086136032270742291e+00
6.086194138388535180e+00
6.086251850501117389e+00
6.086309171301374832e+00
6.086366103456652077e+00
6.086422649609197322e+00
6.086478812376547864e+00
6.086534594351959093e+00
6.086589998104843247e+00
6.086645026181135343e+00
6.086699681103754145e+00
6.086753965372940556e+00
6.086807881466704373e+00
6.086861431841184888e+00
6.086914618931040799e+00
6.086967445149856992e+00
6.087019912890497153e+00
6.087072024525476799e+00
6.087123782407340755e+00
6.087175188869036191e+00
6.087226246224240356e+00
6.087276956767758485e+00
6.087327322775821337e+00
6.087377346506488429e+00
6.087427030199933142e+00
6.087476376078813090e+00
6.087525386348600520e+00
6.087574063197891405e+00
6.087622408798722518e+00
6.087670425306916044e+00
6.087718114862371799e+00
6.087765479589383411e+00
6.087812521596922544e+00
6.087859242978955088e+00
6.087905645814748468e+00
6.087951732169112340e+00
6.087997504092729883e+00
6.088042963622420700e+00
6.088088112781393946e+00
6.088132953579556528e+00
6.088177488013746697e+00
6.088221718068018262e+00
6.088265645713863528e+00
6.088309272910513492e+00
6.088352601605137693e+00
6.088395633733112433e+00
6.088438371218250822e+00
6.088480815973036364e+00
6.088522969898848558e+00
6.088564834886191157e+00
6.088606412814914215e+00
6.088647705554418366e+00
6.088688714963866211e+00
6.088729442892417687e+00
6.088769891179389049e+00
6.088810061654467809e+00
6.088849956137909913e+00
6.088889576440742246e+00
6.088928924364912731e+00
6.088968001703492838e+00
6.089006810240848111e+00
6.089045351752827351e+00
6.089083628006887849e+00
6.089121640762303223e+00
6.089159391770308183e+00
6.089196882774240649e+00
6.089234115509710499e+00
6.089271091704735461e+00
6.089307813079887666e+00
6.089344281348451737e+00
6.089380498216522497e+00
6.089416465383168386e+00
6.089452184540559365e+00
6.089487657374066387e+00
6.089522885562407062e+00
6.089557870777743354e+00
6.089592614685823690e+00
6.089627118946060236e+00
6.089661385211652345e+00
6.089695415129690481e+00
6.089729210341249477e+00
6.089762772481488007e+00
6.089796103179747178e+00
6.089829204059626022e+00
6.089862076739080976e+00
6.089894722830503149e+00
6.089927143940792931e+00
6.089959341671454141e+00
6.089991317618659750e+00
6.090023073373293627e+00
6.090054610521071332e+00
6.090085930642584522e+00
6.090117035313329374e+00
6.090147926103814058e+00
6.090178604579584487e+00
6.090209072301298043e+00
6.090239330824758213e+00
6.090269381700982088e+00
6.090299226476216354e+00
6.090328866692018117e+00
6.090358303885268221e+00
6.090387539588220989e+00
6.090416575328541526e+00
6.090445412629326150e+00
6.090474053009164557e+00
6.090502497982143382e+00
6.090530749057868398e+00
6.090558807741507152e+00
6.090586675533826266e+00
6.090614353931164793e+00
6.090641844425507934e+00
6.090669148504463060e+00
6.090696267651305007e+00
6.090723203344956538e+00
6.090749957060043407e+00
6.090776530266865052e+00
6.090802924431427456e+00
6.090829141015449366e+00
6.090855181476344526e+00
6.090881047267253656e+00
6.090906739837044448e+00
6.090932260630284922e+00
6.090957611087277179e+00
6.090982792644032529e+00
6.091007806732283925e+00
6.091032654779477085e+00
6.091057338208762495e+00
6.091081858438982977e+00
6.091106216884673685e+00
6.091130414956067440e+00
6.091154454059059198e+00
6.091178335595206050e+00
6.091202060961728115e+00
6.091225631551478337e+00
6.091249048752918505e+00
6.091272313950156558e+00
6.091295428522879973e+00
6.091318393846356649e+00
6.091341211291414481e+00
6.091363882224446691e+00
6.091386408007362085e+00
6.091408789997593054e+00
6.091431029548063592e+00
6.091453128007155549e+00
6.091475086718740606e+00
6.091496907022091456e+00
6.091518590251906673e+00
6.091540137738287619e+00
6.091561550806693148e+00
6.091582830777946711e+00
6.091603978968183952e+00
6.091624996688858040e+00
6.091645885246701475e+00
6.091666645943698555e+00
6.091687280077097810e+00
6.091707788939324963e+00
6.091728173818040659e+00
6.091748435996036548e+00
6.091768576751258379e+00
6.091788597356786461e+00
6.091808499080798356e+00
6.091828283186523585e+00
6.091847950932276490e+00
6.091867503571374520e+00
6.091886942352144452e+00
6.091906268517898404e+00
6.091925483306919631e+00
6.091944587952396795e+00
6.091963583682456829e+00
6.091982471720112535e+00
6.092001253283229723e+00
6.092019929584532534e+00
6.092038501831572361e+00
6.092056971226688766e+00
6.092075338967008591e+00
6.092093606244406878e+00
6.092111774245518419e+00
6.092129844151671136e+00
6.092164674938940649e+00
6.092209572529137418e+00
6.092254333422699730e+00
6.092298957839192397e+00
6.092343445993503082e+00
6.092387798095876050e+00
6.092432014352018754e+00
6.092476094963162225e+00
6.092520040126146341e+00
6.092563850033477557e+00
6.092607524873401736e+00
6.092651064829987639e+00
6.092694470083192648e+00
6.092737740808924052e+00
6.092780877179134968e+00
6.092823879361858097e+00
6.092866747521309634e+00
6.092909481817937234e+00
6.092952082408499948e+00
6.092994549446127728e+00
6.093036883080389821e+00
6.093079083457380918e+00
6.093121150719762902e+00
6.093163085006843005e+00
6.093204886454635094e+00
6.093246555195942271e+00
6.093288091360395065e+00
6.093329495074539359e+00
6.093370766461892352e+00
6.093411905643005611e+00
6.093452912735522808e+00
6.093493787854253441e+00
6.093534531111242991e+00
6.093575142615812901e+00
6.093615622474632509e+00
6.093655970791785670e+00
6.093696187668824038e+00
6.093736273204842568e+00
6.093776227496520370e+00
6.093821549550090921e+00
6.093867345068682440e+00
6.093912919412311169e+00
6.093958273284570737e+00
6.094003407390272464e+00
6.094048322435298815e+00
6.094093019126536781e+00
6.094137498171751766e+00
6.094181760279492543e+00
6.094225806159013104e+00
6.094269636520157185e+00
6.094313252073284559e+00
6.094356653529142243e+00
6.094399841598821865e+00
6.094442816993625556e+00
6.094485580425027749e+00
6.094528132604528636e+00
6.094570474243627523e+00
6.094612606053712689e+00
6.094654528745960143e+00
6.094696243031307858e+00
6.094737749620315448e+00
6.094779049223161493e+00
6.094820142549487230e+00
6.094861030308384997e+00
6.094901713208306759e+00
6.094942191956989497e+00
6.094982467261397474e+00
6.095022539827648522e+00
6.095062410360956306e+00
6.095102079565557496e+00
6.095141548144665578e+00
6.095180816800402468e+00
6.095219886233753215e+00
6.095258757144465633e+00
6.095297430231074287e+00
6.095335906190771702e+00
6.095374185719402149e+00
6.095412269511393255e+00
6.095450158259733797e+00
6.095487852655883110e+00
6.095525353389763978e+00
6.095562661149720896e+00
6.095599776622446342e+00
6.095636700492976345e+00
6.095673433444626532e+00
6.095709976158981469e+00
6.095746329315827161e+00
6.095782493593163487e+00
6.095818469667123374e+00
6.095854258211973686e+00
6.095889859900073482e+00
6.095925275401860688e+00
6.095960505385804140e+00
6.095995550518415129e+00
6.096030411464178123e+00
6.096065088885572081e+00
6.096099583443023384e+00
6.096133895794902280e+00
6.096168026597496237e+00
6.096201976505000175e+00
6.096235746169507586e+00
6.096269336240982106e+00
6.096302747367261965e+00
6.096335980194040438e+00
6.096369035364862299e+00
6.096401913521111382e+00
6.096434615301999038e+00
6.096467141344581009e+00
6.096499492283727228e+00
6.096531668752132482e+00
6.096563671380317295e+00
6.096595500796621714e+00
6.096627157627207083e+00
6.096658642496056935e+00
6.096689956024972545e+00
6.096721098833597807e+00
6.096752071539409457e+00
6.096782874757725068e+00
6.096813509101702167e+00
6.096843975182363096e+00
6.096874273608584360e+00
6.096904404987127712e+00
6.096934369922630381e+00
6.096964169017630830e+00
6.096993802872579415e+00
6.097023272085842827e+00
6.097052577253708527e+00
6.097081718970447817e+00
6.097110697828264314e+00
6.097139514417372119e+00
6.097168169325958509e+00
6.097196663140246109e+00
6.097224996444483125e+00
6.097253169820968211e+00
6.097281183850076225e+00
6.097309039110276885e+00
6.097336736178151639e+00
6.097364275628414987e+00
6.097391658033942008e+00
6.097418883965776359e+00
6.097445953993174683e+00
6.097472868683604830e+00
6.097499628602794708e+00
6.097526234314727844e+00
6.097552686381702003e+00
6.097578985364317639e+00
6.097605131821524971e+00
6.097631126310642635e+00
6.097656969387397652e+00
6.097682661605913879e+00
6.097708203518781289e+00
6.097733595677057750e+00
6.097758838630294775e+00
6.097783932926577499e+00
6.097808879112531777e+00
6.097833677733379254e+00
6.097858329332928484e+00
6.097882834453641543e+00
6.097907193636618040e+00
6.097931407421667949e+00
6.097955476347290293e+00
6.097979400950753970e+00
6.098003181768072878e+00
6.098026819334053883e+00
6.098050314182349219e+00
6.098073666845442276e+00
6.098096877854703557e+00
6.098119947740392455e+00
6.098142877031714093e+00
6.098165666256813111e+00
6.098188315942827842e+00
6.098210826615905411e+00
6.098233198801220389e+00
6.098255433023012984e+00
6.098277529804601471e+00
6.098299489668436379e+00
6.098321313136068511e+00
6.098343000728248420e+00
6.098364552964880225e+00
6.098385970365101549e+00
6.098407253447266640e+00
6.098428402728992559e+00
6.098449418727184934e+00
6.098470301958041517e+00
6.098491052937093926e+00
6.098511672179214749e+00
6.098532160198653074e+00
6.098552517509044257e+00
6.098572744623442787e+00
6.098592842054336494e+00
6.098612810313657207e+00
6.098632649912813619e+00
6.098652361362723262e+00
6.098671945173790299e+00
6.098691401855968586e+00
6.098710731918743022e+00
6.098729935871187280e+00
6.098749014221943376e+00
6.098767967479252761e+00
6.098786796150973188e+00
6.098805500744596486e+00
6.098824081767261873e+00
6.098842539725771061e+00
6.098860875126598025e+00
6.098879088475911203e+00
6.098897180279571728e+00
6.098915151043169836e+00
6.098933001272007992e+00
6.098950731471139086e+00
6.098968342145361987e+00
6.098985833799240197e+00
6.099003206937093857e+00
6.099020462063043269e+00
6.099037599680987576e+00
6.099054620294612761e+00
6.099071524407434275e+00
6.099088312522767730e+00
6.099104985143740443e+00
6.099121542773316307e+00
6.099137985914294902e+00
6.099154315069302612e+00
6.099170530740813057e+00
6.099186633431143534e+00
6.099202623642474563e+00
6.099218501876821463e+00
6.099234268636050338e+00
6.099249924421923374e+00
6.099265469736013578e+00
6.099280905079784709e+00
6.099296230954562859e+00
6.099311447861522240e+00
6.099326556301702063e+00
6.099341556776011863e+00
6.099356449785200418e+00
6.099371235829894822e+00
6.099385915410568515e+00
6.099400489027536842e+00
6.099414957180987251e+00
6.099429320370927776e+00
6.099443579097221679e+00
6.099457733859567909e+00
6.099471785157487780e+00
6.099485733490344508e+00
6.099499579357306800e+00
6.099513323257356845e+00
6.099526965689298308e+00
6.099540507151716362e+00
6.099553948142999005e+00
6.099567289161318406e+00
6.099580530704618475e+00
6.099593673270606864e+00
6.099606717356762076e+00
6.099619663460294383e+00
6.099632512078162705e+00
6.099645263707047960e+00
6.099657918843361948e+00
6.099670477983206496e+00
6.099682941622386778e+00
6.099695310256392666e+00
6.099707584380380965e+00
6.099719764489175411e+00
6.099731851077237366e+00
6.099743844638678247e+00
6.099755745667219564e+00
6.099767554656187585e+00
6.099779272098511562e+00
6.099790898486706858e+00
6.099802434312839416e+00
6.099813880068540861e+00
6.099825236244980076e+00
6.099836503332837445e+00
6.099847681822322620e+00
6.099858772203116786e+00
6.099869774964392199e+00
6.099880690594776667e+00
6.099891519582355315e+00
6.099902262414638621e+00
6.099912919578537540e+00
6.099923491560384825e+00
6.099933978845887061e+00
6.099944381920107794e+00
6.099954701267470192e+00
6.099964937371723295e+00
6.099975090715943793e+00
6.099985161782492504e+00
6.099995151053017040e+00
6.100005059008434927e+00
6.100014886128906966e+00
6.100024632893825682e+00
6.100034299781798452e+00
6.100043887270612863e+00
6.100053395837271353e+00
6.100062825957897950e+00
6.100072178107778242e+00
6.100081452761324741e+00
6.100090650392055558e+00
6.100099771472579313e+00
6.100108816474580919e+00
6.100117785868798492e+00
6.100126680125007361e+00
6.100135499712008524e+00
6.100144245097609996e+00
6.100152916748597498e+00
6.100161515130724688e+00
6.100170040708701613e+00
6.100178493946181391e+00
6.100186875305719347e+00
6.100195185248772134e+00
6.100203424235700389e+00
6.100211592725698573e+00
6.100219691176837600e+00
6.100227720046008884e+00
6.100235679788916343e+00
6.100243570860071074e+00
6.100251393712761150e+00
6.100259148799044517e+00
6.100266836569735673e+00
6.100274457474367473e+00
6.100282011961198236e+00
6.100289500477190430e+00
6.100296923467994681e+00
6.100304281377924909e+00
6.100311574649957436e+00
6.100318803725705230e+00
6.100325969045406360e+00
6.100333071047898237e+00
6.100340110170642483e+00
6.100347086849657430e+00
6.100354001519526115e+00
6.100360854613394501e+00
6.100367646562932400e+00
6.100374377798355674e+00
6.100381048748362289e+00
6.100387659840170507e+00
6.100394211499464703e+00
6.100400704150406916e+00
6.100407138215610203e+00
6.100413514116142188e+00
6.100419832271490428e+00
6.100426093099559743e+00
6.100432297016673111e+00
6.100438444437537022e+00
6.100444535775246813e+00
6.100450571441264458e+00
6.100456551845431008e+00
6.100462477395889316e+00
6.100468348499175519e+00
6.100474165560116901e+00
6.100479928981869193e+00
6.100485639165893481e+00
6.100491296511941997e+00
6.100496901418062556e+00
6.100502454280571918e+00
6.100507955494057555e+00
6.100513405451362559e+00
6.100518804543582085e+00
6.100524153160053586e+00
6.100529451688339933e+00
6.100534700514230302e+00
6.100539900021737516e+00
6.100545050593068730e+00
6.100550152608640531e+00
6.100555206447057621e+00
6.100560212485124367e+00
6.100565171097800388e+00
6.100570082658238746e+00
6.100574947537755754e+00
6.100579766105810542e+00
6.100584538730032591e+00
6.100589265776200421e+00
6.100593947608226486e+00
6.100598584588155404e+00
6.100603177076187045e+00
6.100607725430629458e+00
6.100612230007915748e+00
6.100616691162604965e+00
6.100621109247359897e+00
6.100625484612968386e+00
6.100629817608308691e+00
6.100634108580372583e+00
6.100638357874252904e+00
6.100642565833128472e+00
6.100646732798284511e+00
6.100650859109085999e+00
6.100654945103002547e+00
6.100658991115572860e+00
6.100662997480433170e+00
6.100666964529297687e+00
6.100670892591954164e+00
6.100674781996289653e+00
6.100678633068253198e+00
6.100682446131875381e+00
6.100686221509267426e+00
6.100689959520611438e+00
6.100693660484173719e+00
6.100697324716291448e+00
6.100700952531370902e+00
6.100704544241907890e+00
6.100708100158463765e+00
6.100711620589686746e+00
6.100715105842284380e+00
6.100718556221071509e+00
6.100721972028912532e+00
6.100725353566772036e+00
6.100728701133697029e+00
6.100732015026808952e+00
6.100735295541317882e+00
6.100738542970522538e+00
6.100741757605820936e+00
6.100744939736692629e+00
6.100748089650707584e+00
6.100751207633550166e+00
6.100754293968992492e+00
6.100757348938911306e+00
6.100760372823289757e+00
6.100763365900231605e+00
6.100766328445936360e+00
6.100769260734733024e+00
6.100772163039063223e+00
6.100775035629501630e+00
6.100777878774736429e+00
6.100780692741610167e+00
6.100783477795077125e+00
6.100786234198257496e+00
6.100788962212389421e+00
6.100791662096890278e+00
6.100794334109316708e+00
6.100796978505382384e+00
6.100799595538972220e+00
6.100802185462142369e+00
6.100804748525121113e+00
6.100807284976323075e+00
6.100809795062342999e+00
6.100812279027964635e+00
6.100814737116178499e+00
6.100817169568181875e+00
6.100819576623367269e+00
6.100821958519348165e+00
6.100824315491969685e+00
6.100826647775290823e+00
6.100828955601613757e+00
6.100831239201484735e+00
6.100833498803682531e+00
6.100835734635253971e+00
6.100837946921508603e+00
6.100840135886002713e+00
6.100842301750585506e+00
6.100844444735388450e+00
6.100846565058822613e+00
6.100848662937601752e+00
6.100850738586727218e+00
6.100852792219525256e+00
6.100854824047642566e+00
6.100856834281036534e+00
6.100858823128002761e+00
6.100860790795180399e+00
6.100862737487545040e+00
6.100864663408438027e+00
6.100866568759566455e+00
6.100868453740989850e+00
6.100870318551162796e+00
6.100872163386914515e+00
6.100873988443481721e+00
6.100875793914482870e+00
6.100877579991965227e+00
6.100879346866384445e+00
6.100881094726630316e+00
6.100882823760014340e+00
6.100884534152298144e+00
6.100886226087693487e+00
6.100887899748868470e+00
6.100889555316965307e+00
6.100891192971593213e+00
6.100892812890847949e+00
6.100894415251320702e+00


==> data/minmax/max_m=9.txt <==
5.977504906820197306e+00
5.991311162687209979e+00
6.002852842772163910e+00
6.012577032553656942e+00
6.020834361174723703e+00
6.027900067577487420e+00
6.033991035312750384e+00
6.039279102913665653e+00
6.043901288009762673e+00
6.047967583548899739e+00
6.051566893700207395e+00
6.054771562464503099e+00
6.057640843040827505e+00
6.060223570199406495e+00
6.062560231463486105e+00
6.064684582838388849e+00
6.066624917630188740e+00
6.068405069433146615e+00
6.070045210118542478e+00
6.071562488711242267e+00
6.072971545969521934e+00
6.074284931247648345e+00
6.075513442059817137e+00
6.076666402131150946e+00
6.077751890214280195e+00
6.078776929281217711e+00
6.079747643655221800e+00
6.080669390072124258e+00
6.081546867438925474e+00
6.082384209105633488e+00
6.083185060719772608e+00
6.083952646144492604e+00
6.084689823454985991e+00
6.085399132656627685e+00
6.086082836470973589e+00
6.086742955296922553e+00
6.087381297261285518e+00
6.087999484116553006e+00
6.088598973616064391e+00
6.089181078892692334e+00
6.089746985281312419e+00
6.090297764955307613e+00
6.090834389688386530e+00
6.091357742005441445e+00
6.091868624945238508e+00
6.092367770624664836e+00
6.092855847765807908e+00
6.093333468323747226e+00
6.093801193332914146e+00
6.094259538073193205e+00
6.094708976642634113e+00
6.095149946011767739e+00
6.095582849624010535e+00
6.096008060598204992e+00
6.096425924581535760e+00
6.096836762295064105e+00
6.097240871808276452e+00
6.097638530574580606e+00
6.098029997255466128e+00
6.098415513357667628e+00
6.098795304704598408e+00
6.099169582760511688e+00
6.099538545824085389e+00
6.099902380105388211e+00
6.100261260699349819e+00
6.100615352466419949e+00
6.100964810830682872e+00
6.101316249494539434e+00
6.101698240862326372e+00
6.102074358014926148e+00
6.102444806810932043e+00
6.102809781984317006e+00
6.103169467903152956e+00
6.103524039267563595e+00
6.103873661752406754e+00
6.104218492599599699e+00
6.104558681164772516e+00
6.104894369421976386e+00
6.105225692430384932e+00
6.105552778766004884e+00
6.105875750921546441e+00
6.106194725677043245e+00
6.106509814443792372e+00
6.106821123583532795e+00
6.107128754705332341e+00
6.107432804941370641e+00
6.107733367204008168e+00
6.108030530425011762e+00
6.108324379778756530e+00
6.108614996890316284e+00
6.108902460029926651e+00
6.109186844294617558e+00
6.109468221778004526e+00
6.109746661729356099e+00
6.110022230702339741e+00
6.110294992694532468e+00
6.110565009278242421e+00
6.110832339723240025e+00
6.111097041111947625e+00
6.111359168447800805e+00
6.111618774757002548e+00
6.111875911184309729e+00
6.112130627083195655e+00
6.112382970100758151e+00
6.112632986257787060e+00
6.112880720024215009e+00
6.113126214390316449e+00
6.113369510934012929e+00
6.113610649884325454e+00
6.113849670181429552e+00
6.114086609533451622e+00
6.114321504470149549e+00
6.114554390393787564e+00
6.114785301627317260e+00
6.115014271459953576e+00
6.115241332190545442e+00
6.115466515168565209e+00
6.115689850833090802e+00
6.115911368749797461e+00
6.116131097646083425e+00
6.116349065444500077e+00
6.116565299294484781e+00
6.116779825602574050e+00
6.116992670061156545e+00
6.117203857675869827e+00
6.117413412791596450e+00
6.117621359117410229e+00
6.117827719750182247e+00
6.118032517197221409e+00
6.118235773397812771e+00
6.118437509743741565e+00
6.118637747099012536e+00
6.118836505818543436e+00
6.119033805766184386e+00
6.119229666331766460e+00
6.119424106447509892e+00
6.119617144603776815e+00
6.119808798864009525e+00
6.119999086879118977e+00
6.120188025901261319e+00
6.120375632796982934e+00
6.120561924059900072e+00
6.120746915822823375e+00
6.120930623869278442e+00
6.121113063644782137e+00
6.121294250267440340e+00
6.121474198538277456e+00
6.121652922951022369e+00
6.121830437701678562e+00
6.122006756697553342e+00
6.122181893566013500e+00
6.122355861662930110e+00
6.122528674080710331e+00
6.122700343656169331e+00
6.122870882977896834e+00
6.123040304393580158e+00
6.123208620016894699e+00
6.123375841734166158e+00
6.123541981210868457e+00
6.123707049897773480e+00
6.123871059036981812e+00
6.124034019667656814e+00
6.124195942631623701e+00
6.124356838578678186e+00
6.124516717971848045e+00
6.124675591092321625e+00
6.124833468044317719e+00
6.124990358759708542e+00
6.125146273002570751e+00
6.125301220373478017e+00
6.125455210313766941e+00
6.125608252109556950e+00
6.125760354895672499e+00
6.125911527659482658e+00
6.126061779244555083e+00
6.126211118354205176e+00
6.126359553554926229e+00
6.126507093279761840e+00
6.126653745831494469e+00
6.126799519385772719e+00
6.126944421994147127e+00
6.127088461587011814e+00
6.127231645976387142e+00
6.127373982858749457e+00
6.127515479817627231e+00
6.127656144326253163e+00
6.127795983750007558e+00
6.127935005348897235e+00
6.128073216279894098e+00
6.128210623599227524e+00
6.128347234264627907e+00
6.128483055137437852e+00
6.128618092984746468e+00
6.128752354481420639e+00
6.128885846212064337e+00
6.129018574672935316e+00
6.129150546273812061e+00
6.129281767339837650e+00
6.129412244113219721e+00
6.129541982755011276e+00
6.129670989346692522e+00
6.129799269891886837e+00
6.129926830317832476e+00
6.130053676477007940e+00
6.130179814148552175e+00
6.130305249039719406e+00
6.130429986787360619e+00
6.130554032959181221e+00
6.130677393055202096e+00
6.130800072508954202e+00
6.130922076688793076e+00
6.131043410899156498e+00
6.131164080381712900e+00
6.131284090316575508e+00
6.131403445823403686e+00
6.131522151962569112e+00
6.131640213736183398e+00
6.131757636089213648e+00
6.131874423910421257e+00
6.131990582033492565e+00
6.132106115237898614e+00
6.132221028249935202e+00
6.132335325743594190e+00
6.132449012341515626e+00
6.132562092615851057e+00
6.132674571089177462e+00
6.132786452235245989e+00
6.132897740479874571e+00
6.133008440201778377e+00
6.133118555733293675e+00
6.133228091361186074e+00
6.133337051327361955e+00
6.133445439829665169e+00
6.133553261022513858e+00
6.133660519017663404e+00
6.133767217884853018e+00
6.133873361652505629e+00
6.133978954308342502e+00
6.134083999800043152e+00
6.134188502035856416e+00
6.134292464885237273e+00
6.134395892179425047e+00
6.134498787711999412e+00
6.134601155239503001e+00
6.134702998481961878e+00
6.134804321123431770e+00
6.134905126812567389e+00
6.135005419163106488e+00
6.135105201754392112e+00
6.135204478131873529e+00
6.135303251807612490e+00
6.135401526260713112e+00
6.135499304937882314e+00
6.135596591253772658e+00
6.135693388591533015e+00
6.135789700303193150e+00
6.135885529710107811e+00
6.135980880103394597e+00
6.136075754744338084e+00
6.136170156864761971e+00
6.136264089667507804e+00
6.136357556326739626e+00
6.136450559988370301e+00
6.136543103770433660e+00
6.136635190763443326e+00
6.136726824030749761e+00
6.136818006608903531e+00
6.136908741508000809e+00
6.136999031712000452e+00
6.137088880179094375e+00
6.137178289841981105e+00
6.137267263608253032e+00
6.137355804360673517e+00
6.137443914957442459e+00
6.137531598232599528e+00
6.137618856996238215e+00
6.137705694034818471e+00
6.137792112111457143e+00
6.137878113966225513e+00
6.137963702316393544e+00
6.138048879856704332e+00
6.138133649259686742e+00
6.138218013175837484e+00
6.138301974233937308e+00
6.138385535041290808e+00
6.138468698183947581e+00
6.138551466226982001e+00
6.138633841714707273e+00
6.138715827170917905e+00
6.138797425099115301e+00
6.138878637982724484e+00
6.138959468285351662e+00
6.139039918450963640e+00
6.139119990904118751e+00
6.139199688050197778e+00
6.139279012275560277e+00
6.139357965947804807e+00
6.139436551415936805e+00
6.139514771010571970e+00
6.139592627044130779e+00
6.139670121811035663e+00
6.139747257587893081e+00
6.139824036633676485e+00
6.139900461189918168e+00
6.139976533480878018e+00
6.140052255713717599e+00
6.140127630078688448e+00
6.140202658749281284e+00
6.140277343882417860e+00
6.140351687618597509e+00
6.140425692082057907e+00
6.140499359380960698e+00
6.140572691607519396e+00
6.140645690838169912e+00
6.140718359133732207e+00
6.140790698539533743e+00
6.140862711085566694e+00
6.140934398786660253e+00
6.141005763642612969e+00
6.141076807638294888e+00
6.141147532743850057e+00
6.141217940914789786e+00
6.141288034092142745e+00
6.141357814202581977e+00
6.141427283158586548e+00
6.141496442858537463e+00
6.141565295186831364e+00
6.141633842014066147e+00
6.141702085197135119e+00
6.141770026579308706e+00
6.141837667990428073e+00
6.141905011246973523e+00
6.141972058152218139e+00
6.142038810496305068e+00
6.142105270056383404e+00
6.142171438596742306e+00
6.142237317868852742e+00
6.142302909611587758e+00
6.142368215551233135e+00
6.142433237401634827e+00
6.142497976864286890e+00
6.142562435628486917e+00
6.142626615371378662e+00
6.142690517758076396e+00
6.142754144441772368e+00
6.142817497063828291e+00
6.142880577253885477e+00
6.142943386629942992e+00
6.143005926798464245e+00
6.143068199354467573e+00
6.143130205881622175e+00
6.143191947952357346e+00
6.143253427127906008e+00
6.143314644958469017e+00
6.143375602983211614e+00
6.143436302730437504e+00
6.143496745717613727e+00
6.143556933451504776e+00
6.143616867428219663e+00
6.143676549133314069e+00
6.143735980041874711e+00
6.143795161618597511e+00
6.143854095317836439e+00
6.143912782583772270e+00
6.143971224850382384e+00
6.144029423541624624e+00
6.144087380071407978e+00
6.144145095843764892e+00
6.144202572252849492e+00
6.144259810683079692e+00
6.144316812509178938e+00
6.144373579096241045e+00
6.144430111799795924e+00
6.144486411965947248e+00
6.144542480931351136e+00
6.144598320023356486e+00
6.144653930560046717e+00
6.144709313850293952e+00
6.144764471193877142e+00
6.144819403881488284e+00
6.144874113194851439e+00
6.144928600406745822e+00
6.144982866781103503e+00
6.145036913573080462e+00
6.145090742029070796e+00
6.145144353386825742e+00
6.145197748875497190e+00
6.145250929715691868e+00
6.145303897119528180e+00
6.145356652290730359e+00
6.145409196424651554e+00
6.145461530708361764e+00
6.145513656320692242e+00
6.145565574432304778e+00
6.145617286205731666e+00
6.145668792795456525e+00
6.145720095347954270e+00
6.145771195001772824e+00
6.145822092887554433e+00
6.145872790128126262e+00
6.145923287838509275e+00
6.145973587126049686e+00
6.146023689090391429e+00
6.146073594823584507e+00
6.146123305410116089e+00
6.146172821926969121e+00
6.146222145443665852e+00
6.146271277022352209e+00
6.146320217717797796e+00
6.146368968577487379e+00
6.146417530641675953e+00
6.146465904943402059e+00
6.146514092508572169e+00
6.146562094355991768e+00
6.146609911497424861e+00
6.146657544937639273e+00
6.146704995674456384e+00
6.146752264698790214e+00
6.146799352994722021e+00
6.146846261539495870e+00
6.146892991303632314e+00
6.146939543250927507e+00
6.146985918338531363e+00
6.147032117516928018e+00
6.147078141730080603e+00
6.147123991915405483e+00
6.147169669003837988e+00
6.147215173919886588e+00
6.147260507581625788e+00
6.147305670900848007e+00
6.147350664782988083e+00
6.147395490127230744e+00
6.147440147826552348e+00
6.147484638767753751e+00
6.147528963831501159e+00
6.147573123892343006e+00
6.147617119818820086e+00
6.147660952473420259e+00
6.147704622712709011e+00
6.147748131387306358e+00
6.147791479341924159e+00
6.147834667415459364e+00
6.147877696440999351e+00
6.147920567245846790e+00
6.147963280651607576e+00
6.148005837474179280e+00
6.148048238523812437e+00
6.148090484605152284e+00
6.148132576517271630e+00
6.148174515053721478e+00
6.148216301002545237e+00
6.148257935146344444e+00
6.148299418262271665e+00
6.148340751122137071e+00
6.148381934492355150e+00
6.148422969134087701e+00
6.148463855803178113e+00
6.148504595250263272e+00
6.148545188220759350e+00
6.148585635454931086e+00
6.148625937687906884e+00
6.148666095649730323e+00
6.148706110065370822e+00
6.148745981654782256e+00
6.148785711132934040e+00
6.148825299209837780e+00
6.148864746590573027e+00
6.148904053975345896e+00
6.148943222059498837e+00
6.148982251533562149e+00
6.149021143083281515e+00
6.149059897389641982e+00
6.149098515128906151e+00
6.149136996972652369e+00
6.149175343587802267e+00
6.149213555636667827e+00
6.149251633776941617e+00
6.149289578661781164e+00
6.149327390939806293e+00
6.149365071255134652e+00
6.149402620247437667e+00
6.149440038551951204e+00
6.149477326799474675e+00
6.149514485616478510e+00
6.149551515625057085e+00
6.149588417443029087e+00
6.149625191683892211e+00
6.149661838956937743e+00
6.149698359867186603e+00
6.149734755015503040e+00
6.149771024998580415e+00
6.149807170408982060e+00
6.149843191835156375e+00
6.149879089861491899e+00
6.149914865068332404e+00
6.149950518031972457e+00
6.149986049324763115e+00
6.150021459515053301e+00
6.150056749167312375e+00
6.150091918842043981e+00
6.150126969095909502e+00
6.150161900481728061e+00
6.150196713548479188e+00
6.150231408841348113e+00
6.150265986901767512e+00
6.150300448267422837e+00
6.150334793472280737e+00
6.150369023046625472e+00
6.150403137517097107e+00
6.150437137406656873e+00
6.150471023234726609e+00
6.150504795517088397e+00
6.150538454766005358e+00
6.150572001490178131e+00
6.150605436194838127e+00
6.150638759381711118e+00
6.150671971549092731e+00
6.150705073191843120e+00
6.150738064801392291e+00
6.150770946865855571e+00
6.150803719869933239e+00
6.150836384295023329e+00
6.150868940619226954e+00
6.150901389317348311e+00
6.150933730860955961e+00
6.150965965718373951e+00
6.150998094354724444e+00
6.151030117231950811e+00
6.151062034808826517e+00
6.151093847540987980e+00
6.151125555880987861e+00
6.151157160278255098e+00
6.151188661179161521e+00
6.151220059027052933e+00
6.151251354262237570e+00
6.151282547322045602e+00
6.151313638640800718e+00
6.151344628649902724e+00
6.151375517777812441e+00
6.151406306450093453e+00
6.151436995089401449e+00
6.151467584115561493e+00
6.151498073945523615e+00
6.151528464993440082e+00
6.151558757670670730e+00
6.151588952385786513e+00
6.151619049544598816e+00
6.151649049550189652e+00
6.151678952802953404e+00
6.151708759700568407e+00
6.151738470638032474e+00
6.151768086007725955e+00
6.151797606199381541e+00
6.151827031600121565e+00
6.151856362594509520e+00
6.151885599564490548e+00
6.151914742889509569e+00
6.151943792946462430e+00
6.151972750109758081e+00
6.152001614751282155e+00
6.152030387240488452e+00
6.152059067944366966e+00
6.152087657227494510e+00
6.152116155452018731e+00
6.152144562977722941e+00
6.152172880161995039e+00
6.152201107359887011e+00
6.152229244924129148e+00
6.152257293205115829e+00
6.152285252550970363e+00
6.152313123307519227e+00
6.152340905818354244e+00
6.152368600424817480e+00
6.152396207466037659e+00
6.152423727278933718e+00
6.152451160198247671e+00
6.152478506556545490e+00
6.152505766684276622e+00
6.152532940909719805e+00
6.152560029559075438e+00
6.152587032956438051e+00
6.152613951423820282e+00
6.152640785281188407e+00
6.152667534846442798e+00
6.152694200435491645e+00
6.152720782362231411e+00
6.152747280938532626e+00
6.152773696474337584e+00
6.152800029277607052e+00
6.152826279654358466e+00
6.152852447908708555e+00
6.152878534342849370e+00
6.152904539257080252e+00
6.152930462949844248e+00
6.152956305717721897e+00
6.152982067855432113e+00
6.153007749655889036e+00
6.153033351410191365e+00
6.153058873407636575e+00
6.153084315935767101e+00
6.153109679280332145e+00
6.153134963725352513e+00
6.153160169553121506e+00
6.153185297044208468e+00
6.153210346477469450e+00
6.153235318130102272e+00
6.153260212277602115e+00
6.153285029193839684e+00
6.153309769151022124e+00
6.153334432419752531e+00
6.153359019268991759e+00
6.153383529966134802e+00
6.153407964776962835e+00
6.153432323965726702e+00
6.153456607795088296e+00
6.153480816526195163e+00
6.153504950418648534e+00
6.153529009730561938e+00
6.153552994718523017e+00
6.153576905637663685e+00
6.153600742741639706e+00
6.153624506282616480e+00
6.153648196511378288e+00
6.153671813677218161e+00
6.153695358028064888e+00
6.153718829810411961e+00
6.153742229269374420e+00
6.153765556648687074e+00
6.153788812190732926e+00
6.153811996136532514e+00
6.153835108725764336e+00
6.153858150196803933e+00
6.153881120786696357e+00
6.153904020731201463e+00
6.153926850264770820e+00
6.153949609620596561e+00
6.153972299030629145e+00
6.153994918725517849e+00
6.154017468934724455e+00
6.154039949886456640e+00
6.154062361807723924e+00
6.154084704924317251e+00
6.154106979460853388e+00
6.154129185640754507e+00
6.154151323686307684e+00
6.154173393818606286e+00
6.154195396257630790e+00
6.154217331222204379e+00
6.154239198930060439e+00
6.154260999597789272e+00
6.154282733440909148e+00
6.154304400673842323e+00
6.154326001509923039e+00
6.154347536161441923e+00
6.154369004839627344e+00
6.154390407754648074e+00
6.154411745115655918e+00
6.154433017130788386e+00
6.154454224007160690e+00
6.154475365950869303e+00
6.154496443167052355e+00
6.154517455859847885e+00
6.154538404232424931e+00
6.154559288487000401e+00
6.154580108824828422e+00
6.154600865446232305e+00
6.154621558550601002e+00
6.154642188336410413e+00
6.154662755001213625e+00
6.154683258741668439e+00
6.154703699753532042e+00
6.154724078231700979e+00
6.154744394370183613e+00
6.154764648362121449e+00
6.154784840399813994e+00
6.154804970674708997e+00
6.154825039377411322e+00
6.154845046697717592e+00
6.154864992824590431e+00
6.154884877946199317e+00
6.154904702249888615e+00
6.154924465922242405e+00
6.154944169149054289e+00
6.154963812115314070e+00
6.154983395005285907e+00
6.155002918002461243e+00
6.155022381289577460e+00
6.155041785048641856e+00
6.155061129460937863e+00
6.155080414706996628e+00
6.155099640966656516e+00
6.155118808419049792e+00
6.155137917242604395e+00
6.155156967615058150e+00
6.155175959713458766e+00
6.155194893714196702e+00
6.155213769792963419e+00
6.155232588124822435e+00
6.155251348884168472e+00
6.155270052244764756e+00
6.155288698379716372e+00
6.155307287461509347e+00
6.155325819662016862e+00
6.155344295152477052e+00
6.155362714103540966e+00
6.155381076685237041e+00
6.155399383067024388e+00
6.155417633417746615e+00
6.155435827905695767e+00
6.155453966698567925e+00
6.155472049963521819e+00
6.155490077867113108e+00
6.155508050575388523e+00
6.155525968253824587e+00
6.155543831067366689e+00
6.155561639180429978e+00
6.155579392756891366e+00
6.155597091960117062e+00
6.155614736952956356e+00
6.155632327897762934e+00
6.155649864956367345e+00
6.155667348290126739e+00
6.155684778059901774e+00
6.155702154426065498e+00
6.155719477548502461e+00
6.155736747586670887e+00
6.155753964699517411e+00
6.155771129045558787e+00
6.155788240782839260e+00
6.155805300068965202e+00
6.155822307061110443e+00
6.155839261915987848e+00
6.155856164789907048e+00
6.155873015838726481e+00
6.155889815217911121e+00
6.155906563082484517e+00
6.155923259587092744e+00
6.155939904885951108e+00
6.155956499132886783e+00
6.155973042481341473e+00
6.155989535084340325e+00
6.156005977094568316e+00
6.156022368664298305e+00
6.156038709945425680e+00
6.156055001089527856e+00
6.156071242247760367e+00
6.156087433570948342e+00
6.156103575209558976e+00
6.156119667313716626e+00
6.156135710033177944e+00
6.156151703517387830e+00
6.156167647915452790e+00
6.156183543376121392e+00
6.156199390047845554e+00
6.156215188078741463e+00
6.156230937616616217e+00
6.156246638808938521e+00
6.156262291802916842e+00
6.156277896745396383e+00
6.156293453782967440e+00
6.156308963061891681e+00
6.156324424728174094e+00
6.156339838927487484e+00
6.156355205805267516e+00
6.156370525506616787e+00
6.156385798176405189e+00
6.156401023959212182e+00
6.156416202999343668e+00
6.156431335440848862e+00
6.156446421427505200e+00
6.156461461102840538e+00
6.156476454610133153e+00
6.156491402092392207e+00
6.156506303692396820e+00
6.156521159552665878e+00
6.156535969815500664e+00
6.156550734622940446e+00
6.156565454116807778e+00
6.156580128438672972e+00
6.156594757729909162e+00
6.156609342131647900e+00
6.156623881784800467e+00
6.156638376830054327e+00
6.156652827407897988e+00
6.156667233658593474e+00
6.156681595722192313e+00
6.156695913738552406e+00
6.156710187847327376e+00
6.156724418187960346e+00
6.156738604899699929e+00
6.156752748121602892e+00
6.156766847992529712e+00
6.156780904651161457e+00
6.156794918235978464e+00
6.156808888885289655e+00
6.156822816737212989e+00
6.156836701929687017e+00
6.156850544600473540e+00
6.156864344887181595e+00
6.156878102927207053e+00
6.156891818857817888e+00
6.156905492816082237e+00
6.156919124938919907e+00
6.156932715363093500e+00
6.156946264225179988e+00
6.156959771661632885e+00
6.156973237808710309e+00
6.156987080226820730e+00
6.157001968781869117e+00
6.157016809552356307e+00
6.157031602706682705e+00
6.157046348413066639e+00
6.157061046839542584e+00
6.157075698153949617e+00
6.157090302523937630e+00
6.157104860116973555e+00
6.157119371100334249e+00
6.157133835641107389e+00
6.157148253906198576e+00
6.157162626062328670e+00
6.157176952276031123e+00
6.157191232713646656e+00
6.157205467541352562e+00
6.157219656925121853e+00
6.157233801030737474e+00
6.157247900023824272e+00
6.157261954069793042e+00
6.157275963333897373e+00
6.157289927981187461e+00
6.157303848176531424e+00
6.157317724084621524e+00
6.157331555869964390e+00
6.157345343696863260e+00
6.157359087729477487e+00
6.157372788131726615e+00
6.157386445067396075e+00
6.157400058700056356e+00
6.157413629193094096e+00
6.157427156709733396e+00
6.157440641412977200e+00
6.157454083465673023e+00
6.157467483030460542e+00
6.157480840269796474e+00
6.157494155345959896e+00
6.157507428421036266e+00
6.157520659656904982e+00
6.157533849215284683e+00
6.157546997257683508e+00
6.157560103945423080e+00
6.157573169439643834e+00
6.157586193901286364e+00
6.157599177491077214e+00
6.157612120369593711e+00
6.157625022697177819e+00
6.157637884634003633e+00
6.157650706340033864e+00
6.157663487975039374e+00
6.157676229698590298e+00
6.157688931670054266e+00
6.157701594048616833e+00
6.157714216993249501e+00
6.157726800662726596e+00
6.157739345215587967e+00
6.157751850810226024e+00
6.157764317604790705e+00
6.157776745757232995e+00
6.157789135425294269e+00
6.157801486766512511e+00
6.157813799938216093e+00
6.157826075097522889e+00
6.157838312401330505e+00
6.157850512006316279e+00
6.157862674068968367e+00
6.157874798745546663e+00
6.157886886192074805e+00
6.157898936564387249e+00
6.157910950018070650e+00
6.157922926708502942e+00
6.157934866790839123e+00
6.157946770420012150e+00
6.157958637750718722e+00
6.157970468937429054e+00
6.157982264134383321e+00
6.157994023495604097e+00
6.158005747174852829e+00
6.158017435325688460e+00
6.158029088101401705e+00
6.158040705655066560e+00
6.158052288139523434e+00
6.158063835707338285e+00
6.158075348510867464e+00
6.158086826702199090e+00
6.158098270433187693e+00
6.158109679855438223e+00
6.158121055120295395e+00
6.158132396378857010e+00
6.158143703781968625e+00
6.158154977480212011e+00
6.158166217623918470e+00
6.158177424363151964e+00
6.158188597847722434e+00
6.158199738227164488e+00
6.158210845650752496e+00
6.158221920267489935e+00
6.158232962226119156e+00
6.158243971675096518e+00
6.158254948762607484e+00
6.158265893636557742e+00
6.158276806444593632e+00
6.158287687334056848e+00
6.158298536452000427e+00
6.158309353945226938e+00
6.158320139960212991e+00
6.158330894643177622e+00
6.158341618140022788e+00
6.158352310596364454e+00
6.158362972157521043e+00
6.158373602968517879e+00
6.158384203174077420e+00
6.158394772918610371e+00
6.158405312346233451e+00
6.158415821600749851e+00
6.158426300825642130e+00
6.158436750164097973e+00
6.158447169758983541e+00
6.158457559752847921e+00
6.158467920287907127e+00
6.158478251506072532e+00
6.158488553548926880e+00
6.158498826557718075e+00
6.158509070673386709e+00
6.158519286036497675e+00
6.158529472787320991e+00
6.158539631065789166e+00
6.158549761011473223e+00
6.158559862763607562e+00
6.158569936461097960e+00
6.158579982242482487e+00
6.158590000245976803e+00
6.158599990609425312e+00
6.158609953470310927e+00
6.158619888965777278e+00
6.158629797232612724e+00
6.158639678407222817e+00
6.158649532625660505e+00
6.158659360023622575e+00
6.158669160736417680e+00
6.158678934898996538e+00
6.158688682645924395e+00
6.158698404111396130e+00
6.158708099429232696e+00
6.158717768732865139e+00
6.158727412155343472e+00
6.158737029829326914e+00
6.158746621887090100e+00
6.158756188460509762e+00
6.158765729681079826e+00
6.158775245679879440e+00
6.158784736587608499e+00
6.158794202534545903e+00
6.158803643650574422e+00
6.158813060065175371e+00
6.158822451907407292e+00
6.158831819305929933e+00
6.158841162388977608e+00
6.158850481284371625e+00
6.158859776119504303e+00
6.158869047021362952e+00
6.158878294116496122e+00
6.158887517531034916e+00
6.158896717390673459e+00
6.158905893820663557e+00
6.158915046945844907e+00
6.158924176890610447e+00
6.158933283778893930e+00
6.158942367734218770e+00
6.158951428879633205e+00
6.158960467337761813e+00
6.158969483230766429e+00
6.158978476680359471e+00
6.158987447807795945e+00
6.158996396733881440e+00
6.159005323578949032e+00
6.159014228462872609e+00
6.159023111505072201e+00
6.159031972824501544e+00
6.159040812539624987e+00
6.159049630768441475e+00
6.159058427628496979e+00
6.159067203236830323e+00
6.159075957710022031e+00
6.159084691164175673e+00
6.159093403714879678e+00
6.159102095477267724e+00
6.159110766565973449e+00
6.159119417095147320e+00
6.159128047178434429e+00
6.159136656928986042e+00
6.159145246459469369e+00
6.159153815882036476e+00


==> data/minmax/min_m=0.txt <==
3.380527222097344797e+00
3.515165569583954763e+00
3.569479520608458412e+00
3.624616969671409450e+00
3.680430097985916138e+00
3.736757006020757554e+00
3.793423314041088901e+00
3.850244211474468159e+00
3.907026934162450615e+00
3.963573626337312028e+00
4.016791635202283217e+00
4.042782906307906821e+00
4.067585220722923722e+00
4.091420337988359357e+00
4.114442700512855211e+00
4.136764429404568233e+00
4.158470485715161757e+00
4.179627924810866979e+00
4.200291598452756681e+00
4.220507711205756074e+00
4.240316072939258163e+00
4.259751553419363290e+00
4.278845044891915528e+00
4.297624118679111760e+00
4.316113489543100812e+00
4.334335357722395088e+00
4.352309671791935841e+00
4.370054339096554941e+00
4.387585400422516102e+00
4.404917179360868573e+00
4.422062412991903280e+00
4.439032368169864462e+00
4.455836946247165642e+00
4.472484778198925426e+00
4.488983311574429536e+00
4.505338890377269756e+00
4.521556828776697401e+00
4.537641479427076519e+00
4.553596297088955858e+00
4.569423898184198585e+00
4.585126116868021739e+00
4.600704058155328013e+00
4.616158148593991761e+00
4.631488184931744634e+00
4.646693381174983095e+00
4.661772414387212571e+00
4.676723469522038990e+00
4.691544283531084325e+00
4.706232188931686267e+00
4.720784156963448552e+00
4.735196840407485119e+00
4.749466616088682258e+00
4.763589627030110130e+00
4.777561824181329797e+00
4.791379007599375406e+00
4.800809163269506463e+00
4.809888667502696613e+00
4.818742186971201491e+00
4.827375938776659936e+00
4.835796499166665541e+00
4.844010774342236481e+00
4.852025967989867183e+00
4.859849546246999275e+00
4.867489200755986900e+00
4.874952810406608883e+00
4.882248402311081925e+00
4.889384112498956547e+00
4.896368146762913653e+00
4.903208742031080369e+00
4.909914128587858251e+00
4.912895899753749518e+00
4.913576004728488655e+00
4.914227918231752312e+00
4.914853199189653132e+00
4.915453323663608209e+00
4.916029689508119915e+00
4.916583620808240518e+00
4.917116372102888988e+00
4.917629132400528569e+00
4.918123028994351387e+00
4.918599131084302911e+00
4.919058453213561499e+00
4.919501958527217056e+00
4.919930561860902607e+00
4.920345132667133470e+00
4.920746497787058082e+00
4.921135444075202869e+00
4.921447183852106555e+00
4.921592776889851528e+00
4.921733457511004772e+00
4.921869468770328382e+00
4.922001038529630890e+00
4.922128380600649500e+00
4.922251695789483072e+00
4.922371172851937260e+00
4.922486989368207944e+00
4.922599312544500449e+00
4.922708299948360455e+00
4.922814100183842356e+00
4.922916853512059099e+00
4.923016692422007345e+00
4.923113742156195904e+00
4.923208121195101761e+00
4.923299941704051719e+00
4.923389309945869208e+00
4.923476326662226121e+00
4.923561087426424621e+00
4.923643682969966129e+00
4.923724199485228326e+00
4.923802718906151732e+00
4.923879319168788626e+00
4.923954074453394725e+00
4.924027055409506914e+00
4.924098329365394378e+00
4.924167960523175402e+00
4.924236010140625730e+00
4.924302536700825961e+00
4.924367596070516662e+00
4.924431241648052016e+00
4.924493524501715846e+00
4.924554493499183394e+00
4.924614195428707930e+00
4.924672675112690357e+00
4.924729975514186897e+00
4.924786137836829170e+00
4.924841201618683328e+00
4.924895204820418648e+00
4.924948183908226085e+00
4.925000173931840308e+00
4.925051208598004493e+00
4.925101320339674515e+00
4.925150540381276976e+00
4.925198898800273284e+00
4.925246424585273175e+00
4.925293145690924135e+00
4.925339089089801448e+00
4.925384280821501370e+00
4.925428746039061778e+00
4.925472509052971404e+00
4.925515593372848500e+00
4.925558021746963888e+00
4.925599816199747849e+00
4.925640998067406962e+00
4.925681588031749492e+00
4.925721606152356102e+00
4.925761071897196253e+00
4.925800004171740909e+00
4.925838421346738549e+00
4.925876341284678439e+00
4.925913781365033550e+00
4.925950758508370164e+00
4.925987289199394326e+00
4.926023389508972450e+00
4.926059075115202468e+00
4.926094361323634985e+00
4.926129263086606258e+00
4.926163795021835767e+00
4.926197971430230638e+00
4.926231806313076333e+00
4.926265313388501710e+00
4.926298506107373854e+00
4.926331397668629819e+00
4.926364001034053253e+00
4.926396328942553637e+00
4.926428393924000559e+00
4.926460208312581024e+00
4.926491784259788176e+00
4.926523133747009453e+00
4.926554268597762132e+00
4.926585200489611793e+00
4.926615940965771934e+00
4.926646501446434456e+00
4.926676893239844368e+00
4.926707127553116905e+00
4.926737215502866363e+00
4.926767168125620877e+00
4.926796996388072003e+00
4.926826711197130670e+00
4.926856323409896099e+00
4.926885843843472834e+00
4.926915283284656333e+00
4.926944652499575028e+00
4.926973962243228478e+00
4.927003223268978438e+00
4.927032446337980431e+00
4.927061642228613536e+00
4.927090821745865767e+00
4.927119995730759427e+00
4.927149175069744480e+00
4.927178370704162091e+00
4.927207593639749916e+00
4.927236854956165146e+00
4.927266165816644339e+00
4.927295537477690779e+00
4.927324981298910167e+00
4.927354508752938678e+00
4.927384131435498915e+00
4.927413861075624624e+00
4.927443709546019512e+00
4.927473688873612367e+00
4.927503811250284471e+00
4.927534089043824395e+00
4.927564534809080854e+00
4.927595161299384685e+00
4.927625981478183981e+00
4.927657008530998972e+00
4.927688255877622048e+00
4.927719737184648174e+00
4.927751466378333944e+00
4.927783457657769262e+00
4.927815725508461142e+00
4.927848284716231042e+00
4.927881150381594466e+00
4.927914337934491407e+00
4.927947863149504393e+00
4.927981742161534839e+00
4.928015991481959013e+00
4.928050628015302692e+00
4.928085669076458508e+00
4.928121132408469940e+00
4.928157036200876639e+00
4.928193399108729444e+00
4.928230240272204910e+00
4.928267579336901072e+00
4.928305436474869516e+00
4.928343832406339331e+00
4.928382788422248417e+00
4.928422326407561727e+00
4.928462468865414614e+00
4.928503238942155029e+00
4.928544660453278325e+00
4.928586757910320415e+00
4.928629556548755453e+00
4.928673082356887392e+00
4.928717362105862421e+00
4.928762423380781854e+00
4.928808294612983865e+00
4.928855005113543797e+00
4.928902585108038359e+00
4.928951065772643858e+00
4.929000479271587132e+00
4.929050858796028223e+00
4.929102238604454733e+00
4.929154654064568319e+00
4.929208141696856948e+00
4.929262739219745448e+00
4.929318485596563271e+00
4.929375421084266407e+00
4.929433587284065332e+00
4.929493027193961652e+00
4.929553785263358634e+00
4.929615907449719003e+00
4.929679441277426299e+00
4.929744435898902211e+00
4.929810942158063369e+00
4.929879012656191328e+00
4.929948701820344503e+00
4.930020065974338728e+00
4.930093163412463397e+00
4.930168054475943862e+00
4.930244801632332141e+00
4.930323469557841065e+00
4.930404125222790590e+00
4.930486837980202708e+00
4.930571679657732354e+00
4.930658724652913882e+00
4.930748050031966478e+00
4.930839735632153165e+00
4.930933864167837299e+00
4.931030521340371564e+00
4.931129795951866512e+00
4.931231780022987898e+00
4.931336568914858276e+00
4.931444261455175671e+00
4.931554960068632809e+00
4.931668770911773692e+00
4.931785804012299934e+00
4.931906173413009853e+00
4.932029997320372061e+00
4.932157398257842829e+00
4.932288503224019571e+00
4.932423443855630474e+00
4.932562356595481923e+00
4.932705382865326449e+00
4.932852669243772858e+00
4.933004367649186150e+00
4.933160635527583437e+00
4.933321636045556957e+00
4.933487538288161112e+00
4.933658517461728010e+00
4.933834755101508485e+00
4.934016439284116373e+00
4.934203764844570017e+00
4.934396933597883006e+00
4.934596154564934167e+00
4.934801644202511994e+00
4.935013626637214657e+00
4.935232333903005753e+00
4.935458006182066093e+00
4.935690892048628875e+00
4.935931248715396791e+00
4.936179342282127180e+00
4.936435447985891400e+00
4.936699850452492377e+00
4.936972843948471912e+00
4.937254732633098442e+00
4.937545830809616731e+00
4.937846463175080913e+00
4.938156965067955539e+00
4.938477682712655081e+00
4.938808973460113272e+00
4.939151206023460361e+00
4.939504760707745135e+00
4.939870029632699833e+00
4.940247416947373793e+00
4.940637339035498954e+00
4.941040224710342876e+00
4.941456515397788962e+00
4.941886665306334692e+00
4.942331141582632981e+00
4.942790424451188436e+00
4.943265007336818506e+00
4.943755396968373184e+00
4.944262113462316144e+00
4.944785690384611243e+00
4.945326674789516375e+00
4.945885627233733928e+00
4.946463121764493209e+00
4.947059745880097559e+00
4.947676100461545268e+00
4.948312799673781015e+00
4.948970470835311275e+00
4.949649754254862977e+00
4.950351303033829531e+00
4.951075782833415317e+00
4.951823871605323113e+00
4.952596259285007463e+00
4.953393647446533876e+00
4.954216748918228497e+00
4.955066287358288690e+00
4.955942996789705290e+00
4.956847621093839251e+00
4.957780913462108252e+00
4.958743635805287653e+00
4.959736558119925753e+00
4.960760457811539403e+00
4.961816118974079259e+00
4.962904331625332510e+00
4.964025890897806548e+00
4.965181596184646828e+00
4.966372250239996511e+00
4.967598658233290720e+00
4.968861626756610583e+00
4.970161962784370502e+00
4.971500472584222230e+00
4.972877960578001577e+00
4.974295228151329518e+00
4.975753072410230793e+00
4.977252284882933253e+00
4.978793650164771378e+00
4.980377944503823429e+00
4.982005934324781116e+00
4.983678374688195412e+00
4.985396007682086683e+00
4.987159560742705722e+00
4.988969744901059933e+00
4.990827252951650195e+00
4.992732757539856792e+00
4.994686909164297361e+00
4.996690334090577501e+00
4.998743632172888418e+00
5.000847374580226656e+00
5.003002101424046444e+00
5.005208319284844443e+00
5.007466498635295693e+00
5.009777071158483253e+00
5.012140426960188577e+00
5.014556911675186690e+00
5.017026823468403229e+00
5.019550409932851842e+00
5.022127864887442783e+00
5.024759325079187988e+00
5.027444866795688583e+00
5.030184502395455226e+00
5.032978176765293021e+00
5.035825763715858550e+00
5.038727062328396400e+00
5.041681793267756895e+00
5.044689595078905242e+00
5.047750020486346578e+00
5.050862532718165099e+00
5.054026501878658095e+00
5.057241201395856756e+00
5.060505804572537514e+00
5.063819381271511766e+00
5.067180894768211985e+00
5.070589198805580011e+00
5.074043034888158665e+00
5.077541029853948729e+00
5.081081693764049056e+00
5.084663418151165182e+00
5.088284474668860469e+00
5.091943014183824445e+00
5.095637066353241984e+00
5.099364539728847845e+00
5.103123222428008532e+00
5.106910783410397947e+00
5.110724774396521397e+00
5.114562632461042924e+00
5.118421683330288019e+00
5.122299145408563348e+00
5.126192134552800539e+00
5.130097669608979061e+00
5.134012678717141398e+00
5.137934006384480945e+00
5.141858421318036498e+00
5.145782625000146382e+00
5.149703260980896147e+00
5.153616924852737036e+00
5.157520174863003959e+00
5.161409543110851317e+00
5.165281547265802686e+00
5.169132702736331630e+00
5.172959535208380366e+00
5.176758593466103342e+00
5.180526462400173671e+00
5.184259776103201212e+00
5.187955230947106422e+00
5.191609598534066450e+00
5.195219738410650656e+00
5.198782610434603768e+00
5.202295286684917031e+00
5.205754962808831543e+00
5.209158968704006298e+00
5.212504778440247399e+00
5.215790019332868788e+00
5.219012480088879968e+00
5.222170117957474211e+00
5.225261064827706470e+00
5.228283632228413857e+00
5.231236315198349196e+00
5.234117795007661833e+00
5.236926940725195934e+00
5.239662809639344943e+00
5.242324646552992462e+00
5.244911881985358626e+00
5.247424129325036546e+00
5.249861180988889764e+00
5.252223003650913213e+00
5.254509732613046324e+00
5.256721665396764109e+00
5.258859254639363101e+00
5.260923100382851381e+00
5.262913941845523524e+00
5.264832648767476364e+00
5.266680212420864926e+00
5.268457736374164924e+00
5.270166427096999229e+00
5.271807584488422904e+00
5.273382592406978375e+00
5.274892909275566311e+00
5.276340058828370871e+00
5.277725621060778138e+00
5.279051223436669105e+00
5.280318532400804621e+00
5.281529245237217118e+00
5.282685082307896351e+00
5.283787779699509635e+00
5.284839082299729540e+00
5.285840737318726390e+00
5.286794488265931236e+00
5.287702069386987169e+00
5.288565200561202495e+00
5.289385582655558693e+00
5.290164893327690798e+00
5.290904783266901390e+00
5.291606872859635047e+00
5.292272749263365661e+00
5.292903963871073536e+00
5.293502030146933990e+00
5.294068421812711200e+00
5.294604571363590750e+00
5.295111868891733131e+00
5.295591661195585331e+00
5.296045251153074673e+00
5.296473897337080849e+00
5.296878813851986223e+00
5.297261170370748395e+00
5.297622092352621159e+00
5.297962661422518593e+00
5.298283915893877705e+00
5.298586851417866228e+00
5.298872421742768068e+00
5.299141539568391401e+00
5.299395077481407590e+00
5.299633868958516736e+00
5.299858709425361525e+00
5.300070357360128881e+00
5.300269535431675116e+00
5.300456931662996141e+00
5.300633200611712503e+00
5.300798964560091697e+00
5.300954814707901086e+00
5.301101312362167306e+00
5.301238990118596561e+00
5.301368353030039060e+00
5.301489879758028323e+00
5.301604023703960777e+00
5.301711214116969551e+00
5.301811857176072174e+00
5.301906337044530737e+00
5.301995016894816004e+00
5.302078239902860091e+00
5.302156330210646473e+00
5.302229593856415235e+00
5.302298319672086535e+00
5.302362780147639398e+00
5.302423232262432506e+00
5.302479918283655280e+00
5.302533066532165051e+00
5.302582892116122437e+00
5.302629597633041314e+00
5.302673373840783633e+00
5.302714400298292219e+00
5.302752845976776541e+00
5.302788869842198771e+00
5.302822621409924331e+00
5.302854241272420666e+00
5.302883861600931503e+00
5.302911606622034313e+00
5.302937593070051747e+00
5.302961930616213237e+00
5.302984722275533969e+00
5.303006064792306518e+00
5.303026049005136855e+00
5.303044760192412888e+00
5.303062278399075069e+00
5.303078678745561270e+00
5.303094031719741253e+00
5.303108403452661435e+00
5.303121855978883303e+00
5.303134447482175773e+00
5.303146232527268467e+00
5.303157262278433315e+00
5.303167584705485993e+00
5.303177244777936394e+00
5.303186284647861903e+00
5.303194743822133184e+00
5.303202659324539603e+00
5.303210065848372068e+00
5.303216995900002395e+00
5.303223479933915741e+00
5.303229546479698797e+00
5.303235222261438508e+00
5.303240532309936306e+00
5.303245500068169527e+00
5.303250147490361499e+00
5.303254495135048430e+00
5.303258562252481489e+00
5.303262366866679400e+00
5.303265925852488571e+00
5.303269255007881711e+00
5.303272369121821761e+00
5.303275282037931859e+00
5.303278006714246651e+00
5.303280555279233255e+00
5.303282939084353664e+00
5.303285168753343548e+00
5.303287254228429504e+00
5.303289204813645519e+00
5.303291029215445818e+00
5.303292735580773076e+00
5.303294331532731221e+00
5.303295824204011133e+00
5.303297220268226475e+00
5.303298525969249333e+00
5.303299747148709997e+00
5.303300889271752361e+00
5.303301957451148851e+00
5.303302956469906349e+00
5.303303890802418152e+00
5.303304764634275692e+00
5.303305581880821684e+00
5.303306346204522015e+00
5.303307061031235392e+00
5.303307729565431394e+00
5.303308354804440405e+00
5.303308939551806489e+00
5.303309486429761854e+00
5.303309997890928607e+00
5.303310476229251336e+00
5.303310923590228931e+00
5.303311341980506022e+00
5.303311733276833806e+00
5.303312099234461563e+00
5.303312441494980156e+00
5.303312761593673486e+00
5.303313060966392989e+00
5.303313340955978283e+00
5.303313602818282568e+00
5.303313847727789465e+00
5.303314076782891462e+00
5.303314291010806869e+00
5.303314491372181472e+00
5.303314678765413959e+00
5.303314854030671377e+00
5.303315017953674548e+00
5.303315171269212591e+00
5.303315314664450497e+00
5.303315448782011998e+00
5.303315574222866147e+00
5.303315691549026489e+00
5.303315801286079711e+00
5.303315903925538422e+00
5.303315999927061597e+00
5.303316089720504500e+00
5.303316173707873560e+00
5.303316252265104502e+00
5.303316325743773874e+00
5.303316394472668449e+00
5.303316458759268492e+00
5.303316518891127984e+00
5.303316575137160704e+00
5.303316627748856149e+00
5.303316676961408405e+00
5.303316722994771304e+00
5.303316766054647857e+00
5.303316806333413069e+00
5.303316844010978137e+00
5.303316879255603133e+00
5.303316912224646629e+00
5.303316943065271794e+00
5.303316971915113420e+00
5.303316998902896984e+00
5.303317024149006187e+00
5.303317047766033632e+00
5.303317069859277311e+00
5.303317090527224664e+00
5.303317109861983347e+00
5.303317127949700449e+00
5.303317144870949740e+00
5.303317160701083388e+00
5.303317175510587234e+00
5.303317189365378326e+00
5.303317202327115787e+00
5.303317214453464601e+00
5.303317225798362955e+00
5.303317236412260272e+00
5.303317246342342806e+00
5.303317255632745031e+00
5.303317264324749480e+00
5.303317272456967046e+00
5.303317280065516393e+00
5.303317287184182049e+00
5.303317293844560076e+00
5.303317300076208163e+00
5.303317305906775303e+00
5.303317311362124364e+00
5.303317316466441333e+00
5.303317321242362326e+00
5.303317325711049079e+00
5.303317329892304421e+00
5.303317333804648648e+00
5.303317337465407455e+00
5.303317340890789211e+00
5.303317344095958674e+00
5.303317347095096501e+00
5.303317349901472966e+00
5.303317352527496809e+00
5.303317354984780962e+00
5.303317357284190514e+00
5.303317359435881784e+00
5.303317361449368050e+00
5.303317363333536427e+00
5.303317365096713587e+00
5.303317366746676420e+00
5.303317368290715983e+00
5.303317369735637499e+00
5.303317371087818088e+00
5.303317372353222758e+00
5.303317373537426604e+00
5.303317374645653004e+00
5.303317375682784274e+00
5.303317376653387427e+00
5.303317377561741708e+00
5.303317378411843919e+00
5.303317379207436844e+00
5.303317379952021682e+00
5.303317380648875812e+00
5.303317381301064337e+00
5.303317381911453410e+00
5.303317382482727993e+00
5.303317383017398967e+00
5.303317383517816452e+00
5.303317383986177802e+00
5.303317384424540037e+00
5.303317384834828729e+00
5.303317385218844215e+00
5.303317385578271370e+00
5.303317385914690263e+00
5.303317386229573493e+00
5.303317386524302179e+00
5.303317386800167732e+00
5.303317387058382515e+00
5.303317387300076291e+00
5.303317387526308657e+00
5.303317387738068156e+00
5.303317387936283822e+00
5.303317388121823406e+00
5.303317388295497814e+00
5.303317388458069992e+00
5.303317388610247818e+00
5.303317388752697426e+00
5.303317388886043204e+00
5.303317389010866023e+00
5.303317389127713888e+00
5.303317389237096613e+00
5.303317389339488486e+00
5.303317389435343365e+00
5.303317389525071590e+00
5.303317389609071952e+00
5.303317389687707717e+00
5.303317389761323497e+00
5.303317389830238149e+00
5.303317389894753653e+00
5.303317389955150674e+00
5.303317390011694776e+00
5.303317390064628434e+00
5.303317390114184349e+00
5.303317390160581013e+00
5.303317390204016490e+00
5.303317390244681739e+00
5.303317390282751731e+00
5.303317390318394331e+00
5.303317390351766747e+00
5.303317390383008423e+00
5.303317390412258803e+00
5.303317390439643120e+00
5.303317390465284831e+00
5.303317390489290517e+00
5.303317390511766760e+00
5.303317390532811260e+00
5.303317390552516386e+00
5.303317390570963852e+00
5.303317390588236258e+00
5.303317390604409098e+00
5.303317390619550764e+00
5.303317390633730533e+00
5.303317390647006135e+00
5.303317390659434416e+00
5.303317390671074882e+00
5.303317390681972832e+00
5.303317390692177113e+00
5.303317390701731249e+00
5.303317390710679646e+00
5.303317390719056945e+00
5.303317390726901337e+00
5.303317390734248349e+00
5.303317390741125514e+00
5.303317390747566584e+00
5.303317390753596428e+00
5.303317390759245242e+00
5.303317390764533457e+00
5.303317390769485051e+00
5.303317390774122231e+00
5.303317390778464535e+00
5.303317390782532392e+00
5.303317390786339125e+00
5.303317390789905161e+00
5.303317390793245600e+00
5.303317390796371988e+00
5.303317390799300313e+00
5.303317390802043008e+00
5.303317390804611620e+00
5.303317390807016807e+00
5.303317390809268339e+00
5.303317390811377763e+00
5.303317390813353960e+00
5.303317390815204035e+00
5.303317390816935095e+00
5.303317390818558685e+00
5.303317390820077470e+00
5.303317390821501220e+00
5.303317390822833488e+00
5.303317390824082267e+00
5.303317390825250222e+00
5.303317390826344457e+00
5.303317390827370303e+00
5.303317390828331312e+00
5.303317390829230149e+00
5.303317390830072142e+00
5.303317390830862621e+00
5.303317390831599809e+00
5.303317390832293476e+00
5.303317390832941847e+00
5.303317390833546696e+00
5.303317390834116907e+00
5.303317390834648926e+00
5.303317390835146306e+00
5.303317390835612599e+00
5.303317390836050471e+00
5.303317390836461698e+00
5.303317390836844503e+00
5.303317390837205991e+00
5.303317390837541723e+00
5.303317390837856138e+00
5.303317390838153678e+00
5.303317390838429901e+00
5.303317390838688361e+00
5.303317390838931722e+00
5.303317390839158207e+00
5.303317390839371370e+00
5.303317390839570322e+00
5.303317390839758616e+00
5.303317390839933587e+00
5.303317390840096124e+00
5.303317390840250667e+00
5.303317390840394552e+00
5.303317390840529555e+00
5.303317390840656564e+00
5.303317390840773804e+00
5.303317390840884826e+00
5.303317390840987855e+00
5.303317390841085555e+00
5.303317390841176149e+00
5.303317390841261414e+00
5.303317390841341350e+00
5.303317390841415957e+00
5.303317390841486123e+00
5.303317390841552736e+00
5.303317390841613133e+00
5.303317390841671752e+00
5.303317390841725043e+00
5.303317390841777446e+00
5.303317390841823631e+00
5.303317390841867152e+00
5.303317390841908896e+00
5.303317390841947976e+00
5.303317390841984391e+00
5.303317390842019030e+00
5.303317390842051005e+00
5.303317390842081203e+00
5.303317390842107848e+00
5.303317390842135381e+00
5.303317390842159362e+00
5.303317390842184231e+00
5.303317390842205548e+00
5.303317390842224199e+00
5.303317390842243739e+00
5.303317390842261503e+00
5.303317390842278378e+00
5.303317390842293477e+00
5.303317390842308576e+00
5.303317390842321899e+00
5.303317390842334333e+00
5.303317390842346768e+00
5.303317390842358314e+00
5.303317390842368084e+00
5.303317390842378742e+00
5.303317390842388512e+00
5.303317390842396506e+00
5.303317390842404500e+00
5.303317390842412493e+00
5.303317390842419599e+00
5.303317390842425816e+00
5.303317390842432033e+00
5.303317390842438250e+00
5.303317390842442691e+00
5.303317390842450685e+00
5.303317390842453349e+00
5.303317390842457790e+00
5.303317390842462231e+00
5.303317390842467560e+00
5.303317390842470225e+00
5.303317390842473777e+00
5.303317390842476442e+00
5.303317390842480883e+00
5.303317390842484436e+00
5.303317390842485324e+00
5.303317390842487988e+00
5.303317390842487988e+00
5.303317390842491541e+00
5.303317390842494206e+00
5.303317390842495982e+00
5.303317390842499535e+00
5.303317390842501311e+00
5.303317390842502199e+00
5.303317390842503087e+00
5.303317390842503976e+00
5.303317390842504864e+00
5.303317390842508416e+00
5.303317390842508416e+00
5.303317390842508416e+00
5.303317390842511969e+00
5.303317390842511969e+00
5.303317390842511969e+00
5.303317390842513745e+00
5.303317390842514634e+00
5.303317390842514634e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842516410e+00
5.303317390842519075e+00
5.303317390842516410e+00
5.303317390842519075e+00
5.303317390842519075e+00
5.303317390842519075e+00
5.303317390842519075e+00
5.303317390842519075e+00
5.303317390842520851e+00
5.303317390842520851e+00
5.303317390842520851e+00
5.303317390842520851e+00
5.303317390842520851e+00
5.303317390842523515e+00
5.303317390842520851e+00
5.303317390842524404e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842524404e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842524404e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842523515e+00
5.303317390842525292e+00
5.303317390842523515e+00
5.303317390842523515e+00


==> data/minmax/min_m=1.txt <==
3.707955215764764834e+00
3.786771886277126242e+00
3.869038870435876909e+00
3.954483242901388973e+00
4.042544884822666162e+00
4.132306746877802084e+00
4.222467164485328439e+00
4.311391319127647392e+00
4.360922776719477589e+00
4.399952466149803953e+00
4.435387037996914472e+00
4.468282233250166158e+00
4.499297757307824774e+00
4.528841542801906428e+00
4.557168771823016051e+00
4.584444098095659115e+00
4.610778944610466112e+00
4.636253231137718700e+00
4.660927779925676973e+00
4.684851288019928006e+00
4.708064201710768337e+00
4.730600866469683474e+00
4.752490746080990647e+00
4.773759160494474685e+00
4.794427789747137680e+00
4.814515074109316117e+00
4.834036574092998251e+00
4.853005317473443547e+00
4.871432141544040917e+00
4.889326029898372283e+00
4.906694439570054023e+00
4.923543613678884157e+00
4.939878875301091377e+00
4.955704899277646902e+00
4.971025959693928797e+00
4.985846151642482127e+00
5.000169586578697256e+00
5.014000561118663768e+00
5.023525317982985072e+00
5.031105825736505999e+00
5.038565575750385328e+00
5.045917713058972076e+00
5.053174361779759316e+00
5.060346663440828507e+00
5.067444816765855897e+00
5.074478118024033257e+00
5.081455001249123526e+00
5.088383077802068222e+00
5.095269174896632336e+00
5.102119372829631239e+00
5.108939040758051497e+00
5.115732870947588218e+00
5.122504911482698375e+00
5.129258597479655180e+00
5.135996780882809531e+00
5.142721758953094024e+00
5.149435301576940738e+00
5.156138677536198145e+00
5.162832679885359433e+00
5.169517650583153490e+00
5.176193504522004218e+00
5.182859753091893396e+00
5.189515527405248463e+00
5.196159601297476449e+00
5.202790414203806613e+00
5.209406093997951182e+00
5.216004479861800824e+00
5.222583145238462343e+00
5.229139420903740287e+00
5.235670418173678620e+00
5.242173052248677578e+00
5.248644065677787296e+00
5.255080051910777428e+00
5.258915524876487169e+00
5.261280158926865624e+00
5.263529813753512698e+00
5.265671198638623096e+00
5.267710680392256428e+00
5.269654295526693843e+00
5.271507762957178933e+00
5.273276497052473033e+00
5.274965620881398642e+00
5.276579979522625585e+00
5.278124153324463386e+00
5.279602471019209986e+00
5.281019022612829517e+00
5.282377671985103440e+00
5.283682069148329496e+00
5.284935662124016886e+00
5.286141708406876916e+00
5.287303285994151558e+00
5.288423303965666733e+00
5.289504512606353792e+00
5.290549513068336651e+00
5.291560766574108676e+00
5.292540603166054680e+00
5.293491230010596738e+00
5.294414739267485182e+00
5.295313115536832704e+00
5.296188242897724940e+00
5.297041911553381333e+00
5.297875824098456476e+00
5.298691601424521558e+00
5.299490788279932474e+00
5.300274858500273467e+00
5.301045219925343943e+00
5.301803219018400348e+00
5.302550145202916454e+00
5.303287234931588934e+00
5.304015675501813298e+00
5.304736608631207773e+00
5.305451133806080577e+00
5.306160311415167641e+00
5.306865165680152430e+00
5.307566687393918237e+00
5.308265836476714128e+00
5.308963544359788678e+00
5.309660716205361730e+00
5.310358232971157832e+00
5.311056953327097041e+00
5.311757715431146387e+00
5.312461338570708236e+00
5.313168624675394192e+00
5.313880359706491419e+00
5.314597314927871352e+00
5.315320248062677777e+00
5.316049904339565479e+00
5.316787017431924056e+00
5.317532310293051623e+00
5.318286495889851473e+00
5.319050277837308549e+00
5.319824350935653534e+00
5.320609401611796407e+00
5.321406108266367951e+00
5.322215141527480320e+00
5.323037164412008693e+00
5.323872832395171173e+00
5.324722793388849240e+00
5.325587687629128375e+00
5.326468147473351067e+00
5.327364797106956651e+00
5.328278252160373540e+00
5.329209119236232972e+00
5.330157995347248878e+00
5.331125467265168894e+00
5.332112110781401348e+00
5.333118489880016355e+00
5.334145155824126405e+00
5.335192646156853513e+00
5.336261483618386592e+00
5.337352174981048414e+00
5.338465209804606815e+00
5.339601059114491122e+00
5.340760174006137007e+00
5.341942984179068432e+00
5.343149896404966626e+00
5.344381292934478722e+00
5.345637529848210612e+00
5.346918935357896530e+00
5.348225808064476894e+00
5.349558415180416304e+00
5.350916990724360112e+00
5.352301733696835484e+00
5.353712806246468503e+00
5.355150331836830091e+00
5.356614393424636411e+00
5.358105031660783446e+00
5.359622243126160868e+00
5.361165978614796934e+00
5.362736141477383534e+00
5.364332586038592865e+00
5.365955116102013811e+00
5.367603483556704802e+00
5.369277387099575805e+00
5.370976471087804072e+00
5.372700324535436778e+00
5.374448480268108952e+00
5.376220414249497814e+00
5.378015545092591942e+00
5.379833233768302136e+00
5.381672783523101522e+00
5.383533440016498695e+00
5.385414391688049918e+00
5.387314770362410243e+00
5.389233652099562732e+00
5.391170058295815082e+00
5.393122957039648391e+00
5.395091264724582558e+00
5.397073847919596545e+00
5.399069525495489685e+00
5.401077071003773433e+00
5.403095215302508691e+00
5.405122649421502778e+00
5.407158027657160915e+00
5.409199970885287811e+00
5.411247070078081478e+00
5.413297890009615365e+00
5.415350973132334822e+00
5.417404843605267750e+00
5.419458011453137658e+00
5.421508976834113369e+00
5.423556234392755471e+00
5.425598277673585379e+00
5.427633603570047427e+00
5.429660716782913177e+00
5.431678134261986202e+00
5.433684389604795939e+00
5.435678037386233896e+00
5.437657657393463850e+00
5.439621858741185534e+00
5.441569283843210592e+00
5.443498612217583243e+00
5.445408564103752624e+00
5.447297903871966440e+00
5.449165443206888781e+00
5.451010044049220404e+00
5.452830621281332668e+00
5.454626145145060612e+00
5.456395643381948268e+00
5.458138203088737761e+00
5.459852972283057326e+00
5.461539161176683699e+00
5.463196043155994275e+00
5.464822955471496435e+00
5.466419299640433493e+00
5.467984541568503332e+00
5.469518211398710861e+00
5.471019903096985715e+00
5.472489273786012021e+00
5.473926042839958761e+00
5.475329990754188358e+00
5.476700957805009651e+00
5.478038842515466023e+00
5.479343599943828913e+00
5.480615239811917228e+00
5.481853824490803717e+00
5.483059466861428533e+00
5.484232328067812468e+00
5.485372615180213351e+00
5.486480578785371875e+00
5.487556510520413156e+00
5.488600740566522695e+00
5.489613635117720492e+00
5.490595593839374899e+00
5.491547047330203490e+00
5.492468454600621719e+00
5.493360300579383626e+00
5.494223093659424961e+00
5.495057363292866093e+00
5.495863657644096456e+00
5.496642541308898622e+00
5.497394593106528227e+00
5.498120403950761848e+00
5.498820574804875072e+00
5.499495714724826456e+00
5.500146438993768427e+00
5.500773367350458187e+00
5.501377122313241053e+00
5.501958327600563692e+00
5.502517606648404502e+00
5.503055581224320925e+00
5.503572870137271700e+00
5.504070088041980391e+00
5.504547844336026508e+00
5.505006742147553922e+00
5.505447377411166521e+00
5.505870338029186684e+00
5.506276203115377577e+00
5.506665542317848328e+00
5.507038915217886910e+00
5.507396870801177791e+00
5.507739946997929792e+00
5.508068670288256641e+00
5.508383555369238849e+00
5.508685104880017391e+00
5.508973809181335390e+00
5.509250146185978636e+00
5.509514581236660824e+00
5.509767567027896717e+00
5.510009543568620494e+00
5.510240938182268344e+00
5.510462165541322399e+00
5.510673627733237545e+00
5.510875714355018218e+00
5.511068802633620756e+00
5.511253257569669550e+00
5.511429432101994763e+00
5.511597667290709879e+00
5.511758292516574897e+00
5.511911625694681405e+00
5.512057973500467334e+00
5.512197631606282400e+00
5.512330884926845087e+00
5.512458007872012899e+00
5.512579264605440343e+00
5.512694909307793267e+00
5.512805186443292982e+00
5.512910331028473720e+00
5.513010568902117825e+00
5.513106116995464490e+00
5.513197183601806550e+00
5.513283968644749677e+00
5.513366663944410107e+00
5.513445453480985137e+00
5.513520513655095989e+00
5.513592013544474923e+00
5.513660115156516994e+00
5.513724973676387364e+00
5.513786737710320907e+00
5.513845549523864520e+00
5.513901545274833005e+00
5.513954855240794650e+00
5.514005604040923103e+00
5.514053910852125817e+00
5.514099889619335393e+00
5.514143649259903412e+00
5.514185293862122528e+00
5.514224922877763113e+00
5.514262631308748830e+00
5.514298509887898270e+00
5.514332645253863241e+00
5.514365120120254815e+00
5.514396013439077038e+00
5.514425400558522483e+00
5.514453353375246891e+00
5.514479940481195719e+00
5.514505227305117607e+00
5.514529276248868683e+00
5.514552146818621381e+00
5.514573895751123445e+00
5.514594577135090603e+00
5.514614242527924759e+00
5.514632941067828753e+00
5.514650719581485561e+00
5.514667622687423609e+00
5.514683692895202327e+00
5.514698970700548486e+00
5.514713494676572125e+00
5.514727301561200612e+00
5.514740426340954293e+00
5.514752902331184536e+00
5.514764761252910041e+00
5.514776033306364234e+00
5.514786747241375409e+00
5.514796930424709309e+00
5.514806608904470053e+00
5.514815807471672215e+00
5.514824549719116398e+00
5.514832858097650004e+00
5.514840753969915355e+00
5.514848257661709496e+00
5.514855388511030299e+00
5.514862164914903886e+00
5.514868604374103533e+00
5.514874723535811540e+00
5.514880538234362639e+00
5.514886063530092031e+00
5.514891313746416834e+00
5.514896302505188252e+00
5.514901042760423699e+00
5.514905546830451755e+00
5.514909826428578299e+00
5.514913892692312913e+00
5.514917756211216826e+00
5.514921427053452341e+00
5.514924914791077271e+00
5.514928228524148324e+00
5.514931376903674298e+00
5.514934368153488364e+00
5.514937210091080289e+00
5.514939910147425906e+00
5.514942475385886667e+00
5.514944912520183706e+00
5.514947227931527252e+00
5.514949427684916472e+00
5.514951517544658621e+00
5.514953502989119016e+00
5.514955389224808435e+00
5.514957181199727998e+00
5.514958883616117191e+00
5.514960500942551747e+00
5.514962037425476638e+00
5.514963497100159984e+00
5.514964883801127371e+00
5.514966201172076588e+00
5.514967452675316295e+00
5.514968641600749066e+00
5.514969771074393456e+00
5.514970844066505506e+00
5.514971863399304119e+00
5.514972831754313631e+00
5.514973751679330682e+00
5.514974625595079338e+00
5.514975455801508275e+00
5.514976244483798418e+00
5.514976993718068599e+00
5.514977705476787229e+00
5.514978381633945936e+00
5.514979023969940997e+00
5.514979634176246925e+00
5.514980213859840497e+00
5.514980764547404490e+00
5.514981287689334266e+00
5.514981784663536502e+00
5.514982256779048519e+00
5.514982705279467545e+00
5.514983131346212986e+00
5.514983536101640382e+00
5.514983920611972401e+00
5.514984285890117022e+00
5.514984632898318750e+00
5.514984962550689929e+00
5.514985275715622137e+00
5.514985573218063486e+00
5.514985855841686657e+00
5.514986124330958361e+00
5.514986379393096882e+00
5.514986621699936364e+00
5.514986851889684516e+00
5.514987070568619920e+00
5.514987278312677432e+00
5.514987475668971406e+00
5.514987663157232767e+00
5.514987841271187463e+00
5.514988010479838998e+00
5.514988171228730529e+00
5.514988323941098614e+00
5.514988469018999417e+00
5.514988606844366537e+00
5.514988737780012862e+00
5.514988862170596917e+00
5.514988980343527913e+00
5.514989092609820176e+00
5.514989199264928921e+00
5.514989300589521193e+00
5.514989396850213055e+00
5.514989488300276577e+00
5.514989575180315740e+00
5.514989657718881055e+00
5.514989736133097509e+00
5.514989810629211675e+00
5.514989881403157490e+00
5.514989948641063400e+00
5.514990012519736418e+00
5.514990073207144405e+00
5.514990130862842399e+00
5.514990185638412257e+00
5.514990237677841023e+00
5.514990287117916168e+00
5.514990334088581747e+00
5.514990378713277686e+00
5.514990421109273733e+00
5.514990461387963450e+00
5.514990499655178624e+00
5.514990536011450395e+00
5.514990570552283700e+00
5.514990603368404187e+00
5.514990634546002468e+00
5.514990664166957046e+00
5.514990692309049258e+00
5.514990719046176437e+00
5.514990744448530435e+00
5.514990768582805458e+00
5.514990791512349944e+00
5.514990813297351302e+00
5.514990833994983355e+00
5.514990853659562653e+00
5.514990872342697692e+00
5.514990890093401710e+00
5.514990906958249006e+00
5.514990922981481525e+00
5.514990938205134086e+00
5.514990952669135638e+00
5.514990966411418505e+00
5.514990979468025856e+00
5.514990991873192527e+00
5.514991003659448943e+00
5.514991014857690388e+00
5.514991025497278265e+00
5.514991035606101377e+00
5.514991045210656750e+00
5.514991054336119802e+00
5.514991063006400296e+00
5.514991071244224052e+00
5.514991079071173807e+00
5.514991086507759377e+00
5.514991093573456737e+00
5.514991100286784409e+00
5.514991106665320331e+00
5.514991112725776468e+00
5.514991118484021015e+00
5.514991123955137908e+00
5.514991129153450800e+00
5.514991134092575464e+00
5.514991138785435787e+00
5.514991143244329486e+00
5.514991147480918343e+00
5.514991151506296596e+00
5.514991155330999817e+00
5.514991158965039553e+00
5.514991162417924642e+00
5.514991165698691411e+00
5.514991168815925882e+00
5.514991171777785084e+00
5.514991174592016598e+00
5.514991177265981648e+00
5.514991179806674637e+00
5.514991182220745358e+00
5.514991184514504319e+00
5.514991186693955605e+00
5.514991188764794217e+00
5.514991190732438930e+00
5.514991192602031411e+00
5.514991194378462858e+00
5.514991196066378443e+00
5.514991197670190637e+00
5.514991199194088978e+00
5.514991200642061386e+00
5.514991202017891503e+00
5.514991203325176450e+00
5.514991204567329497e+00
5.514991205747600489e+00
5.514991206869073181e+00
5.514991207934677675e+00
5.514991208947198409e+00
5.514991209909282155e+00
5.514991210823440682e+00
5.514991211692061412e+00
5.514991212517418973e+00
5.514991213301663642e+00
5.514991214046848000e+00
5.514991214754915383e+00
5.514991215427716753e+00
5.514991216067009816e+00
5.514991216674464347e+00
5.514991217251665745e+00
5.514991217800120360e+00
5.514991218321261712e+00
5.514991218816450491e+00
5.514991219286980773e+00
5.514991219734078243e+00
5.514991220158913521e+00
5.514991220562591501e+00
5.514991220946170891e+00
5.514991221310650005e+00
5.514991221656981857e+00
5.514991221986065284e+00
5.514991222298765372e+00
5.514991222595897469e+00
5.514991222878235178e+00
5.514991223146514798e+00
5.514991223401437992e+00
5.514991223643670892e+00
5.514991223873841442e+00
5.514991224092556266e+00
5.514991224300381134e+00
5.514991224497860500e+00
5.514991224685507731e+00
5.514991224863814878e+00
5.514991225033243794e+00
5.514991225194241231e+00
5.514991225347221970e+00
5.514991225492589244e+00
5.514991225630722305e+00
5.514991225761976423e+00
5.514991225886698878e+00
5.514991226005211189e+00
5.514991226117826884e+00
5.514991226224837284e+00
5.514991226326519502e+00
5.514991226423144433e+00
5.514991226514957212e+00
5.514991226602201202e+00
5.514991226685102887e+00
5.514991226763878096e+00
5.514991226838735550e+00
5.514991226909864430e+00
5.514991226977454808e+00
5.514991227041679878e+00
5.514991227102707505e+00
5.514991227160702891e+00
5.514991227215809033e+00
5.514991227268172480e+00
5.514991227317931788e+00
5.514991227365212190e+00
5.514991227410143360e+00
5.514991227452837208e+00
5.514991227493407422e+00
5.514991227531956142e+00
5.514991227568589061e+00
5.514991227603398549e+00
5.514991227636474314e+00
5.514991227667908724e+00
5.514991227697775500e+00
5.514991227726156353e+00
5.514991227753125003e+00
5.514991227778750726e+00
5.514991227803105467e+00
5.514991227826245179e+00
5.514991227848232924e+00
5.514991227869128210e+00
5.514991227888983438e+00
5.514991227907851901e+00
5.514991227925779782e+00
5.514991227942815932e+00
5.514991227959004760e+00
5.514991227974389787e+00
5.514991227989007427e+00
5.514991228002898538e+00
5.514991228016100422e+00
5.514991228028641501e+00
5.514991228040561744e+00
5.514991228051887795e+00
5.514991228062650741e+00
5.514991228072878116e+00
5.514991228082594787e+00
5.514991228091830955e+00
5.514991228100606158e+00
5.514991228108945265e+00
5.514991228116871369e+00
5.514991228124400457e+00
5.514991228131553846e+00
5.514991228138356405e+00
5.514991228144816127e+00
5.514991228150956992e+00
5.514991228156789660e+00
5.514991228162333670e+00
5.514991228167601456e+00
5.514991228172609006e+00
5.514991228177367866e+00
5.514991228181886918e+00
5.514991228186183925e+00
5.514991228190265105e+00
5.514991228194143780e+00
5.514991228197830608e+00
5.514991228201334472e+00
5.514991228204661589e+00
5.514991228207824392e+00
5.514991228210829100e+00
5.514991228213685481e+00
5.514991228216401531e+00
5.514991228218979025e+00
5.514991228221429509e+00
5.514991228223757425e+00
5.514991228225971653e+00
5.514991228228075748e+00
5.514991228230072373e+00
5.514991228231971299e+00
5.514991228233776965e+00
5.514991228235491150e+00
5.514991228237120069e+00
5.514991228238668164e+00
5.514991228240139876e+00
5.514991228241537868e+00
5.514991228242868360e+00
5.514991228244129573e+00
5.514991228245329502e+00
5.514991228246468147e+00
5.514991228247553501e+00
5.514991228248582900e+00
5.514991228249559008e+00
5.514991228250491595e+00
5.514991228251373556e+00
5.514991228252212885e+00
5.514991228253011357e+00
5.514991228253769862e+00
5.514991228254488398e+00
5.514991228255174072e+00
5.514991228255824218e+00
5.514991228256441502e+00
5.514991228257029476e+00
5.514991228257587252e+00
5.514991228258118383e+00
5.514991228258622868e+00
5.514991228259103373e+00
5.514991228259556344e+00
5.514991228259987999e+00
5.514991228260401890e+00
5.514991228260790024e+00
5.514991228261162171e+00
5.514991228261514777e+00
5.514991228261850509e+00
5.514991228262169365e+00
5.514991228262471346e+00
5.514991228262758227e+00
5.514991228263032674e+00
5.514991228263291134e+00
5.514991228263538048e+00
5.514991228263772527e+00
5.514991228263995460e+00
5.514991228264207734e+00
5.514991228264408463e+00
5.514991228264600309e+00
5.514991228264781498e+00
5.514991228264953804e+00
5.514991228265119005e+00
5.514991228265273548e+00
5.514991228265422762e+00
5.514991228265563095e+00
5.514991228265696321e+00
5.514991228265824219e+00
5.514991228265945011e+00
5.514991228266060475e+00
5.514991228266168832e+00
5.514991228266273637e+00
5.514991228266371337e+00
5.514991228266465484e+00
5.514991228266554302e+00
5.514991228266638679e+00
5.514991228266720391e+00
5.514991228266793222e+00
5.514991228266867829e+00
5.514991228266936218e+00
5.514991228267001944e+00
5.514991228267063228e+00
5.514991228267122736e+00
5.514991228267180468e+00
5.514991228267233758e+00
5.514991228267283496e+00
5.514991228267332346e+00
5.514991228267378531e+00
5.514991228267422940e+00
5.514991228267463796e+00
5.514991228267502876e+00
5.514991228267538403e+00
5.514991228267576595e+00
5.514991228267609458e+00
5.514991228267641432e+00
5.514991228267671630e+00
5.514991228267701828e+00
5.514991228267728474e+00
5.514991228267754231e+00
5.514991228267778212e+00
5.514991228267803081e+00
5.514991228267824397e+00
5.514991228267848378e+00
5.514991228267867918e+00
5.514991228267886569e+00
5.514991228267903445e+00
5.514991228267922097e+00
5.514991228267938084e+00
5.514991228267954959e+00
5.514991228267969170e+00
5.514991228267983381e+00
5.514991228267997592e+00
5.514991228268008250e+00
5.514991228268021572e+00
5.514991228268032231e+00
5.514991228268045553e+00
5.514991228268053547e+00
5.514991228268063317e+00
5.514991228268073975e+00
5.514991228268083745e+00
5.514991228268090850e+00
5.514991228268099732e+00
5.514991228268105949e+00
5.514991228268113055e+00
5.514991228268121048e+00
5.514991228268127266e+00
5.514991228268133483e+00
5.514991228268137924e+00
5.514991228268144141e+00
5.514991228268151247e+00
5.514991228268157464e+00
5.514991228268161017e+00
5.514991228268165457e+00
5.514991228268170786e+00
5.514991228268174339e+00
5.514991228268177892e+00
5.514991228268180556e+00
5.514991228268184997e+00
5.514991228268188550e+00
5.514991228268192991e+00
5.514991228268196544e+00
5.514991228268197432e+00
5.514991228268202761e+00
5.514991228268202761e+00
5.514991228268206314e+00
5.514991228268208090e+00
5.514991228268211643e+00
5.514991228268213419e+00
5.514991228268214307e+00
5.514991228268216972e+00
5.514991228268219636e+00
5.514991228268219636e+00
5.514991228268223189e+00
5.514991228268224077e+00
5.514991228268226742e+00
5.514991228268226742e+00
5.514991228268228518e+00
5.514991228268228518e+00
5.514991228268231183e+00
5.514991228268231183e+00
5.514991228268233847e+00
5.514991228268233847e+00
5.514991228268235623e+00
5.514991228268236512e+00
5.514991228268236512e+00
5.514991228268238288e+00
5.514991228268238288e+00
5.514991228268238288e+00
5.514991228268240953e+00
5.514991228268240953e+00
5.514991228268241841e+00
5.514991228268241841e+00
5.514991228268241841e+00
5.514991228268244505e+00
5.514991228268244505e+00
5.514991228268244505e+00
5.514991228268245393e+00
5.514991228268244505e+00
5.514991228268245393e+00
5.514991228268245393e+00
5.514991228268246282e+00
5.514991228268246282e+00
5.514991228268246282e+00
5.514991228268246282e+00
5.514991228268248058e+00
5.514991228268248058e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268248946e+00
5.514991228268249834e+00
5.514991228268248946e+00
5.514991228268249834e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268249834e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268251611e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268253387e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00
5.514991228268252499e+00


==> data/minmax/min_m=2.txt <==
q
4.064697322915966637e+00
4.135608897335144363e+00
4.203201871138359635e+00
4.266452124956420455e+00
4.324643703343896917e+00
4.377502871166623954e+00
4.425178161660099363e+00
4.468115839939021505e+00
4.506910806715277218e+00
4.542187588733644255e+00
4.574527777008520424e+00
4.604436733623308520e+00
4.632335586401577388e+00
4.658566489889551576e+00
4.683403315322040683e+00
4.707063472913625368e+00
4.729718861040393740e+00
4.751505211044744215e+00
4.772529723619280517e+00
4.792877159500086748e+00
4.812614631902764728e+00
4.831795349798971628e+00
4.850461530493387130e+00
4.868646661121818653e+00
4.886377252008649918e+00
4.903674193962330286e+00
4.920553807163372539e+00
4.937028650668214169e+00
4.953108147650592485e+00
4.968799071215325824e+00
4.984105927927681812e+00
4.999031270227769497e+00
5.013575963926249379e+00
5.027739432449790158e+00
5.041519895035729171e+00
5.054914611450844752e+00
5.067920140986368338e+00
5.080532618577339399e+00
5.092748046157627329e+00
5.104562593124746250e+00
5.115972896407342319e+00
5.126976348413688100e+00
5.137571360293443412e+00
5.147757588516193472e+00
5.157536114636165792e+00
5.166909570994818068e+00
5.175882208622832437e+00
5.184459907302254145e+00
5.192650131220288401e+00
5.200461836547188632e+00
5.207905339377181697e+00
5.214992153686436538e+00
5.221734809309408476e+00
5.228146659530451323e+00
5.234241686906143443e+00
5.240034314572611152e+00
5.245539228742077675e+00
5.250771216516720408e+00
5.255745021670449546e+00
5.260475219752910547e+00
5.264976112799273800e+00
5.269261643097677528e+00
5.273345324863276673e+00
5.277240192269331942e+00
5.280958762058811651e+00
5.284513008869748063e+00
5.287914351420432091e+00
5.291173647786318490e+00
5.294301198133858577e+00
5.297306753437342586e+00
5.300199528877481470e+00
5.302988220793683816e+00
5.305681026228215025e+00
5.308285664254416503e+00
5.310809398420646588e+00
5.313259059764900094e+00
5.315641069962561360e+00
5.317961464261956372e+00
5.320225913940222817e+00
5.322439748077524513e+00
5.324607974501419427e+00
5.326735299797521250e+00
5.328826148318231759e+00
5.330884680150060895e+00
5.332914808022575670e+00
5.334920213159616509e+00
5.336904360087065591e+00
5.338870510421476645e+00
5.340821735671367421e+00
5.342760929088241184e+00
5.344690816607879924e+00
5.346613966924644856e+00
5.348532800742641591e+00
5.350449599247818711e+00
5.352366511844831365e+00
5.354285563201748310e+00
5.356208659644598136e+00
5.358137594942466109e+00
5.360074055522548342e+00
5.362019625153080504e+00
5.363975789130539518e+00
5.365943938006308755e+00
5.367925370886345249e+00
5.369921298336369553e+00
5.371932844923723138e+00
5.373961051425977686e+00
5.376006876735438311e+00
5.378071199487644449e+00
5.380154819441279379e+00
5.382258458636070664e+00
5.384382762354674057e+00
5.386528299913896589e+00
5.388695565310131386e+00
5.390884977743387374e+00
5.393096882043758811e+00
5.395331549023958395e+00
5.397589175780842297e+00
5.399869885968646699e+00
5.402173730066068380e+00
5.404500685658862658e+00
5.406850657759094680e+00
5.409223479181504146e+00
5.411618910996811138e+00
5.414036643080946121e+00
5.416476294778319378e+00
5.418937415696174931e+00
5.421419486646049890e+00
5.423921920746921366e+00
5.426444064703407122e+00
5.428985200270728839e+00
5.431544545916485944e+00
5.434121258687547140e+00
5.436714436288377250e+00
5.439323119375089277e+00
5.441946294067355083e+00
5.444582894678119622e+00
5.447231806658656694e+00
5.449891869754269536e+00
5.452561881363410023e+00
5.455240600090793812e+00
5.457926749482538753e+00
5.460619021929205452e+00
5.463316082720366396e+00
5.466016574232224201e+00
5.468719120227906849e+00
5.471422330248239874e+00
5.474124804069426808e+00
5.476825136202521094e+00
5.479521920408714664e+00
5.482213754203674405e+00
5.484899243323575035e+00
5.487577006125471613e+00
5.490245677894706411e+00
5.492903915032581352e+00
5.495550399098232397e+00
5.498183840679846668e+00
5.500802983071671370e+00
5.503406605734942225e+00
5.505993527522781150e+00
5.508562609651232123e+00
5.511112758400981804e+00
5.513642927536650973e+00
5.516152120433396533e+00
5.518639391902971703e+00
5.521103849714342537e+00
5.523544655806576387e+00
5.525961027194519204e+00
5.528352236570290401e+00
5.530717612606337319e+00
5.533056539968030485e+00
5.535368459046119405e+00
5.537652865421434534e+00
5.539909309076041843e+00
5.542137393366613374e+00
5.544336773777416738e+00
5.546507156471160549e+00
5.548648296657113121e+00
5.550759996796402973e+00
5.552842104664967415e+00
5.554894511294686588e+00
5.556917148813312224e+00
5.558909988203505570e+00
5.560873037000896524e+00
5.562806336950465003e+00
5.564709961639794145e+00
5.566584014126805258e+00
5.568428624578631414e+00
5.570243947937138174e+00
5.572030161625386668e+00
5.573787463308139678e+00
5.575516068718139095e+00
5.577216209558714333e+00
5.578888131491748226e+00
5.580532092218920326e+00
5.582148359662742365e+00
5.583737210252672334e+00
5.585298927320375029e+00
5.586833799607066275e+00
5.588342119884719850e+00
5.589824183691968429e+00
5.591280288184449887e+00
5.592710731098618382e+00
5.594115809827058250e+00
5.595495820602743642e+00
5.596851057788952311e+00
5.598181813271034812e+00
5.599488375945613328e+00
5.600771031302549829e+00
5.602030061094487756e+00
5.603265743088594597e+00
5.604478350894869898e+00
5.605668153865262404e+00
5.606835417057704163e+00
5.607980401259141878e+00
5.609103363061640479e+00
5.610204554985751102e+00
5.611284225645290391e+00
5.612342619947992439e+00
5.613379979326470703e+00
5.614396541994309153e+00
5.615392543222153421e+00
5.616368215629040428e+00
5.617323789484402141e+00
5.618259493016486417e+00
5.619175552723201683e+00
5.620072193681708406e+00
5.620949639853384916e+00
5.621808114381090071e+00
5.622647839875949849e+00
5.623469038691221833e+00
5.624271933181081984e+00
5.625056745942439207e+00
5.625823700038243835e+00
5.626573019200960424e+00
5.627304928015187002e+00
5.628019652078646295e+00
5.628717418141024886e+00
5.629398454220314818e+00
5.630062989696619447e+00
5.630711255383513247e+00
5.631343483577223807e+00
5.631959908084103184e+00
5.632560764227028116e+00
5.633146288831433424e+00
5.633716720191825900e+00
5.634272298019827652e+00
5.634813263374687686e+00
5.635339858577477656e+00
5.635852327110126403e+00
5.636350913500487891e+00
5.636835863194803231e+00
5.637307422418714964e+00
5.637765838028256482e+00
5.638211357351977426e+00
5.638644228025612826e+00
5.639064697820453276e+00
5.639473014466730660e+00
5.639869425473116316e+00
5.640254177943620384e+00
5.640627518392856921e+00
5.640989692560833824e+00
5.641340945228205506e+00
5.641681520032977737e+00
5.642011659289472902e+00
5.642331603810446516e+00
5.642641592733036227e+00
5.642941863349280496e+00
5.643232650941784279e+00
5.643514188625098349e+00
5.643786707193325647e+00
5.644050434974322350e+00
5.644305597690941312e+00
5.644552418329530141e+00
5.644791117016035642e+00
5.645021910899806983e+00
5.645245014045331189e+00
5.645460637331942699e+00
5.645668988361571827e+00
5.645870271374563210e+00
5.646064687173476315e+00
5.646252433054882225e+00
5.646433702748963057e+00
5.646608686366865193e+00
5.646777570355593134e+00
5.646940537460272580e+00
5.647097766693619292e+00
5.647249433312313549e+00
5.647395708800116765e+00
5.647536760857411409e+00
5.647672753396965284e+00
5.647803846545602191e+00
5.647930196651495649e+00
5.648051956296835208e+00
5.648169274315550048e+00
5.648282295815799436e+00
5.648391162206963578e+00
5.648496011230816016e+00
5.648596976996620000e+00
5.648694190019849515e+00
5.648787777264255183e+00
5.648877862187031695e+00
5.648964564786785658e+00
5.649048001654096929e+00
5.649128286024337697e+00
5.649205527832639184e+00
5.649278781855815446e+00
5.649348516835045686e+00
5.649415671710028342e+00
5.649480334451603802e+00
5.649542590496369421e+00
5.649602522790540426e+00
5.649660211834995671e+00
5.649715735731411392e+00
5.649769170229229864e+00
5.649820588773414975e+00
5.649870062552730943e+00
5.649917660548509524e+00
5.649963449583719211e+00
5.650007494372240480e+00
5.650049857568223644e+00
5.650090599815449366e+00
5.650129779796566609e+00
5.650167454282133406e+00
5.650203678179412492e+00
5.650238504580775256e+00
5.650271984811712223e+00
5.650304168478370137e+00
5.650335103514521506e+00
5.650364836228016330e+00
5.650393411346504635e+00
5.650420872062580813e+00
5.650447260078170331e+00
5.650472615648184593e+00
5.650496977623419959e+00
5.650520383492656507e+00
5.650542869423963666e+00
5.650564470305151410e+00
5.650585219783399893e+00
5.650605150304033764e+00
5.650624293148442945e+00
5.650642678471113456e+00
5.650660335335822460e+00
5.650677291750929143e+00
5.650693574703835154e+00
5.650709210194523102e+00
5.650724223268290380e+00
5.650738638047590356e+00
5.650752477763020920e+00
5.650765764783489686e+00
5.650778520645527436e+00
5.650790766081794203e+00
5.650802521048759353e+00
5.650813804753582303e+00
5.650824635680227637e+00
5.650835031614767523e+00
5.650845009669953178e+00
5.650854586309044691e+00
5.650863777368870799e+00
5.650872598082218978e+00
5.650881063099491897e+00
5.650889186509687967e+00
5.650896981860717538e+00
5.650904462179052956e+00
5.650911639988741797e+00
5.650918527329811702e+00
5.650925135776040165e+00
5.650931476452155877e+00
5.650937560050456554e+00
5.650943396846861866e+00
5.650948996716412154e+00
5.650954369148259993e+00
5.650959523260137729e+00
5.650964467812300995e+00
5.650969211221017474e+00
5.650973761571567167e+00
5.650978126630792353e+00
5.650982313859191919e+00
5.650986330422601789e+00
5.650990183203432160e+00
5.650993878811549465e+00
5.650997423594697366e+00
5.651000823648599791e+00
5.651004084826679374e+00
5.651007212749393105e+00
5.651010212813270428e+00
5.651013090199584532e+00
5.651015849882723430e+00
5.651018496638224420e+00
5.651021035050562524e+00
5.651023469520585429e+00
5.651025804272706843e+00
5.651028043361824516e+00
5.651030190679978027e+00
5.651032249962741005e+00
5.651034224795396632e+00
5.651036118618855575e+00
5.651037934735358093e+00
5.651039676313965643e+00
5.651041346395822451e+00
5.651042947899248325e+00
5.651044483624581893e+00
5.651045956258907488e+00
5.651047368380534230e+00
5.651048722463351659e+00
5.651050020880972191e+00
5.651051265910758126e+00
5.651052459737657685e+00
5.651053604457897173e+00
5.651054702082554115e+00
5.651055754540947440e+00
5.651056763683938833e+00
5.651057731287071562e+00
5.651058659053611599e+00
5.651059548617436867e+00
5.651060401545843881e+00
5.651061219342242481e+00
5.651062003448702242e+00
5.651062755248464242e+00
5.651063476068290292e+00
5.651064167180757103e+00
5.651064829806456302e+00
5.651065465116078101e+00
5.651066074232450553e+00
5.651066658232478446e+00
5.651067218148996041e+00
5.651067754972567414e+00
5.651068269653185538e+00
5.651068763101950054e+00
5.651069236192620693e+00
5.651069689763143167e+00
5.651070124617116441e+00
5.651070541525181845e+00
5.651070941226371325e+00
5.651071324429391751e+00
5.651071691813864817e+00
5.651072044031504760e+00
5.651072381707276548e+00
5.651072705440466137e+00
5.651073015805743616e+00
5.651073313354160632e+00
5.651073598614123839e+00
5.651073872092319483e+00
5.651074134274590044e+00
5.651074385626809971e+00
5.651074626595677941e+00
5.651074857609521551e+00
5.651075079079038943e+00
5.651075291398027112e+00
5.651075494944068467e+00
5.651075690079208513e+00
5.651075877150577575e+00
5.651076056491005417e+00
5.651076228419620762e+00
5.651076393242397522e+00
5.651076551252713465e+00
5.651076702731839596e+00
5.651076847949470405e+00
5.651076987164175947e+00
5.651077120623862804e+00
5.651077248566227063e+00
5.651077371219149548e+00
5.651077488801127480e+00
5.651077601521635074e+00
5.651077709581509012e+00
5.651077813173303710e+00
5.651077912481627052e+00
5.651078007683464577e+00
5.651078098948507211e+00
5.651078186439436379e+00
5.651078270312222429e+00
5.651078350716388421e+00
5.651078427795303227e+00
5.651078501686396471e+00
5.651078572521437415e+00
5.651078640426746347e+00
5.651078705523437051e+00
5.651078767927606883e+00
5.651078827750572131e+00
5.651078885099042992e+00
5.651078940075322521e+00
5.651078992777496701e+00
5.651079043299584548e+00
5.651079091731731729e+00
5.651079138160358895e+00
5.651079182668308221e+00
5.651079225335009504e+00
5.651079266236597398e+00
5.651079305446073064e+00
5.651079343033412528e+00
5.651079379065704344e+00
5.651079413607257962e+00
5.651079446719732502e+00
5.651079478462234462e+00
5.651079508891422520e+00
5.651079538061624774e+00
5.651079566024912459e+00
5.651079592831207421e+00
5.651079618528370041e+00
5.651079643162278288e+00
5.651079666776918309e+00
5.651079689414447493e+00
5.651079711115291282e+00
5.651079731918202675e+00
5.651079751860321743e+00
5.651079770977259997e+00
5.651079789303157241e+00
5.651079806870741962e+00
5.651079823711383732e+00
5.651079839855160714e+00
5.651079855330898738e+00
5.651079870166245911e+00
5.651079884387687713e+00
5.651079898020628711e+00
5.651079911089420094e+00
5.651079923617402301e+00
5.651079935626951212e+00
5.651079947139517223e+00
5.651079958175667883e+00
5.651079968755108318e+00
5.651079978896744294e+00
5.651079988618687544e+00
5.651079997938305510e+00
5.651080006872242656e+00
5.651080015436461323e+00
5.651080023646259498e+00
5.651080031516302782e+00
5.651080039060650151e+00
5.651080046292781489e+00
5.651080053225612687e+00
5.651080059871530281e+00
5.651080066242410993e+00
5.651080072349630612e+00
5.651080078204101298e+00
5.651080083816288457e+00
5.651080089196209855e+00
5.651080094353480021e+00
5.651080099297316472e+00
5.651080104036545926e+00
5.651080108579638939e+00
5.651080112934713462e+00
5.651080117109549938e+00
5.651080121111605514e+00
5.651080124948028249e+00
5.651080128625681098e+00
5.651080132151125923e+00
5.651080135530668791e+00
5.651080138770340433e+00
5.651080141875933549e+00
5.651080144852999254e+00
5.651080147706853296e+00
5.651080150442596484e+00
5.651080153065112022e+00
5.651080155579092157e+00
5.651080157989027519e+00
5.651080160299221333e+00
5.651080162513804517e+00
5.651080164636730352e+00
5.651080166671798466e+00
5.651080168622637068e+00
5.651080170492738475e+00
5.651080172285437797e+00
5.651080174003946688e+00
5.651080175651327586e+00
5.651080177230528356e+00
5.651080178744370741e+00
5.651080180195562797e+00
5.651080181586687345e+00
5.651080182920237505e+00
5.651080184198599810e+00
5.651080185424052438e+00
5.651080186598784749e+00
5.651080187724898174e+00
5.651080188804404436e+00
5.651080189839233547e+00
5.651080190831232031e+00
5.651080191782175355e+00
5.651080192693759052e+00
5.651080193567619148e+00
5.651080194405308177e+00
5.651080195208326273e+00
5.651080195978113174e+00
5.651080196716036674e+00
5.651080197423421936e+00
5.651080198101527508e+00
5.651080198751570194e+00
5.651080199374709068e+00
5.651080199972053464e+00
5.651080200544678966e+00
5.651080201093603428e+00
5.651080201619810950e+00
5.651080202124236784e+00
5.651080202607786873e+00
5.651080203071327190e+00
5.651080203515678413e+00
5.651080203941638125e+00
5.651080204349969272e+00
5.651080204741402824e+00
5.651080205116633337e+00
5.651080205476337603e+00
5.651080205821151559e+00
5.651080206151692487e+00
5.651080206468557243e+00
5.651080206772304493e+00
5.651080207063482241e+00
5.651080207342606521e+00
5.651080207610178263e+00
5.651080207866677974e+00
5.651080208112559511e+00
5.651080208348266964e+00
5.651080208574217778e+00
5.651080208790816073e+00
5.651080208998452648e+00
5.651080209197492543e+00
5.651080209388296360e+00
5.651080209571201607e+00
5.651080209746540461e+00
5.651080209914617569e+00
5.651080210075742016e+00
5.651080210230197132e+00
5.651080210378258251e+00
5.651080210520192715e+00
5.651080210656249214e+00
5.651080210786679103e+00
5.651080210911710644e+00
5.651080211031566769e+00
5.651080211146461529e+00
5.651080211256598318e+00
5.651080211362182304e+00
5.651080211463392899e+00
5.651080211560413957e+00
5.651080211653423113e+00
5.651080211742580239e+00
5.651080211828047872e+00
5.651080211909977002e+00
5.651080211988516844e+00
5.651080212063805952e+00
5.651080212135977554e+00
5.651080212205164877e+00
5.651080212271486936e+00
5.651080212335063635e+00
5.651080212396010438e+00
5.651080212454432150e+00
5.651080212510438017e+00
5.651080212564126626e+00
5.651080212615592124e+00
5.651080212664926883e+00
5.651080212712219719e+00
5.651080212757556787e+00
5.651080212801016245e+00
5.651080212842678918e+00
5.651080212882613196e+00
5.651080212920898127e+00
5.651080212957599436e+00
5.651080212992777518e+00
5.651080213026503429e+00
5.651080213058831347e+00
5.651080213089823445e+00
5.651080213119532125e+00
5.651080213148007125e+00
5.651080213175311506e+00
5.651080213201479019e+00
5.651080213226567395e+00
5.651080213250616602e+00
5.651080213273669273e+00
5.651080213295767152e+00
5.651080213316951983e+00
5.651080213337259295e+00
5.651080213356727278e+00
5.651080213375388794e+00
5.651080213393279372e+00
5.651080213410427433e+00
5.651080213426867616e+00
5.651080213442625677e+00
5.651080213457731816e+00
5.651080213472215341e+00
5.651080213486094905e+00
5.651080213499401594e+00
5.651080213512159389e+00
5.651080213524387830e+00
5.651080213536110008e+00
5.651080213547348130e+00
5.651080213558119958e+00
5.651080213568446808e+00
5.651080213578344669e+00
5.651080213587838408e+00
5.651080213596931578e+00
5.651080213605651714e+00
5.651080213614009473e+00
5.651080213622024395e+00
5.651080213629704474e+00
5.651080213637068361e+00
5.651080213644128492e+00
5.651080213650893747e+00
5.651080213657380114e+00
5.651080213663601803e+00
5.651080213669561481e+00
5.651080213675275132e+00
5.651080213680752529e+00
5.651080213686002551e+00
5.651080213691036747e+00
5.651080213695861332e+00
5.651080213700487853e+00
5.651080213704922528e+00
5.651080213709173350e+00
5.651080213713247424e+00
5.651080213717152745e+00
5.651080213720897305e+00
5.651080213724486434e+00
5.651080213727927237e+00
5.651080213731227708e+00
5.651080213734391400e+00
5.651080213737420088e+00
5.651080213740325320e+00
5.651080213743110647e+00
5.651080213745781400e+00
5.651080213748342906e+00
5.651080213750795167e+00
5.651080213753147063e+00
5.651080213755400372e+00
5.651080213757562198e+00
5.651080213759633430e+00
5.651080213761620286e+00
5.651080213763525428e+00
5.651080213765349747e+00
5.651080213767099458e+00
5.651080213768778115e+00
5.651080213770384830e+00
5.651080213771927596e+00
5.651080213773401972e+00
5.651080213774820393e+00
5.651080213776177530e+00
5.651080213777480488e+00
5.651080213778728378e+00
5.651080213779922978e+00
5.651080213781070505e+00
5.651080213782168293e+00
5.651080213783222561e+00
5.651080213784232420e+00
5.651080213785200534e+00
5.651080213786129569e+00
5.651080213787017748e+00
5.651080213787871287e+00
5.651080213788686635e+00
5.651080213789472673e+00
5.651080213790224960e+00
5.651080213790943496e+00
5.651080213791635387e+00
5.651080213792297968e+00
5.651080213792929463e+00
5.651080213793539642e+00
5.651080213794120510e+00
5.651080213794681839e+00
5.651080213795216522e+00
5.651080213795730778e+00
5.651080213796221940e+00
5.651080213796695340e+00
5.651080213797147422e+00
5.651080213797582630e+00
5.651080213797996521e+00
5.651080213798392649e+00
5.651080213798777230e+00
5.651080213799144047e+00
5.651080213799494878e+00
5.651080213799830609e+00
5.651080213800152130e+00
5.651080213800462104e+00
5.651080213800760532e+00
5.651080213801042973e+00
5.651080213801317420e+00
5.651080213801576768e+00
5.651080213801827234e+00
5.651080213802067043e+00
5.651080213802297969e+00
5.651080213802519125e+00
5.651080213802728736e+00
5.651080213802932128e+00
5.651080213803128416e+00
5.651080213803313157e+00
5.651080213803491681e+00
5.651080213803662211e+00
5.651080213803826524e+00
5.651080213803982844e+00
5.651080213804133834e+00
5.651080213804278607e+00
5.651080213804418051e+00
5.651080213804549501e+00
5.651080213804679175e+00
5.651080213804798191e+00
5.651080213804914543e+00
5.651080213805027341e+00
5.651080213805136587e+00
5.651080213805241392e+00
5.651080213805338204e+00
5.651080213805432351e+00
5.651080213805522057e+00
5.651080213805609986e+00
5.651080213805693475e+00
5.651080213805771635e+00
5.651080213805851571e+00
5.651080213805924402e+00
5.651080213805994568e+00
5.651080213806062957e+00
5.651080213806126018e+00
5.651080213806187302e+00
5.651080213806248587e+00
5.651080213806304542e+00
5.651080213806360497e+00
5.651080213806411123e+00
5.651080213806463526e+00
5.651080213806511487e+00
5.651080213806556785e+00
5.651080213806598529e+00
5.651080213806643826e+00
5.651080213806683794e+00
5.651080213806721986e+00
5.651080213806760177e+00
5.651080213806794816e+00
5.651080213806830344e+00
5.651080213806863206e+00
5.651080213806893404e+00
5.651080213806924490e+00
5.651080213806954688e+00
5.651080213806982222e+00
5.651080213807007979e+00
5.651080213807035513e+00
5.651080213807060382e+00
5.651080213807082586e+00
5.651080213807107455e+00
5.651080213807127883e+00
5.651080213807147423e+00
5.651080213807165187e+00
5.651080213807187391e+00
5.651080213807202490e+00
5.651080213807222030e+00
5.651080213807240682e+00
5.651080213807252228e+00
5.651080213807268215e+00
5.651080213807285091e+00
5.651080213807299302e+00
5.651080213807312624e+00
5.651080213807324171e+00
5.651080213807338382e+00
5.651080213807348152e+00
5.651080213807359698e+00
5.651080213807372132e+00
5.651080213807382790e+00
5.651080213807392560e+00
5.651080213807400554e+00
5.651080213807411212e+00
5.651080213807419206e+00
5.651080213807428976e+00
5.651080213807436081e+00
5.651080213807445851e+00
5.651080213807452068e+00
5.651080213807456509e+00
5.651080213807466279e+00
5.651080213807473385e+00
5.651080213807480490e+00
5.651080213807486707e+00
5.651080213807491148e+00
5.651080213807496477e+00
5.651080213807502695e+00
5.651080213807505359e+00
5.651080213807512465e+00
5.651080213807516905e+00
5.651080213807520458e+00
5.651080213807526675e+00
5.651080213807530228e+00
5.651080213807536445e+00
5.651080213807537334e+00
5.651080213807540886e+00
5.651080213807544439e+00
5.651080213807549768e+00
5.651080213807550656e+00
5.651080213807554209e+00
5.651080213807557762e+00
5.651080213807558650e+00
5.651080213807562203e+00
5.651080213807565755e+00
5.651080213807568420e+00
5.651080213807571084e+00
5.651080213807571972e+00
5.651080213807575525e+00
5.651080213807577302e+00
5.651080213807577302e+00
5.651080213807580854e+00
5.651080213807584407e+00
5.651080213807585295e+00
5.651080213807586183e+00
5.651080213807587960e+00
5.651080213807591512e+00
5.651080213807591512e+00
5.651080213807592401e+00
5.651080213807593289e+00
5.651080213807593289e+00
5.651080213807596841e+00
5.651080213807596841e+00
5.651080213807596841e+00
5.651080213807600394e+00
5.651080213807602171e+00
5.651080213807603059e+00
5.651080213807603059e+00
5.651080213807603059e+00
5.651080213807605723e+00
5.651080213807605723e+00
5.651080213807607500e+00
5.651080213807607500e+00
5.651080213807607500e+00
5.651080213807607500e+00
5.651080213807607500e+00
5.651080213807610164e+00
5.651080213807610164e+00
5.651080213807610164e+00
5.651080213807611052e+00
5.651080213807612829e+00
5.651080213807612829e+00
5.651080213807613717e+00
5.651080213807613717e+00
5.651080213807614605e+00
5.651080213807616381e+00
5.651080213807616381e+00
5.651080213807613717e+00
5.651080213807616381e+00
5.651080213807617270e+00
5.651080213807617270e+00
5.651080213807619046e+00
5.651080213807619046e+00
5.651080213807619046e+00
5.651080213807617270e+00
5.651080213807617270e+00
5.651080213807617270e+00
5.651080213807619046e+00
5.651080213807619046e+00
5.651080213807619934e+00
5.651080213807619046e+00
5.651080213807620822e+00
5.651080213807620822e+00
5.651080213807619934e+00
5.651080213807620822e+00
5.651080213807619934e+00
5.651080213807620822e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807620822e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807620822e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807624375e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807622599e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807622599e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807622599e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00
5.651080213807624375e+00


==> data/minmax/min_m=3.txt <==
4.689942311410248088e+00
4.733788151007199296e+00
4.773806031278714279e+00
4.810577395500141407e+00
4.844617996502127433e+00
4.876368821309538859e+00
4.906197305596599278e+00
4.934403815202371923e+00
4.961230260540246739e+00
4.986869070205866450e+00
5.011471620156823903e+00
5.035155728040788148e+00
5.058012104596276259e+00
5.080109797347316380e+00
5.101500725684831039e+00
5.122223427190927048e+00
5.142306133929004375e+00
5.161769286353769637e+00
5.180627577975344344e+00
5.198891609261928615e+00
5.216569216019355970e+00
5.233666526198936353e+00
5.250188789801622846e+00
5.266141019067304363e+00
5.281528470172124123e+00
5.296356992897651494e+00
5.310633270906815362e+00
5.324364972129671969e+00
5.337560826143972648e+00
5.350230643193339297e+00
5.362385287522191568e+00
5.374036615954867813e+00
5.385197391065643657e+00
5.395881176851400340e+00
5.406102223516374039e+00
5.415875346802848433e+00
5.425215806247693173e+00
5.434139185812088435e+00
5.442661279515318640e+00
5.450797984000176122e+00
5.458565199360785769e+00
5.465978739065846526e+00
5.473054249403602967e+00
5.479807138549268153e+00
5.486252515101468497e+00
5.492405135743081424e+00
5.498279361542146582e+00
5.503889122314625126e+00
5.509247888411164418e+00
5.514368649261461641e+00
5.519263898002456870e+00
5.523945621527719396e+00
5.528425295319198796e+00
5.532713882455400523e+00
5.536821836229172789e+00
5.540759105851103428e+00
5.544535144758947709e+00
5.548158921098271357e+00
5.551638929983153226e+00
5.554983207188077365e+00
5.558199343961714334e+00
5.561294502690918407e+00
5.564275433177051866e+00
5.567148489318869409e+00
5.569509360694011590e+00
5.571342008834423432e+00
5.573140202484711203e+00
5.574905249324807244e+00
5.576638360849512921e+00
5.578340657999664387e+00
5.580013176479713621e+00
5.581656871794111296e+00
5.583272624031405229e+00
5.584861242420814165e+00
5.586423469683323262e+00
5.587959986195844664e+00
5.589471413984815840e+00
5.590958320562705808e+00
5.592421222619198495e+00
5.593860589576488351e+00
5.595276847016648070e+00
5.596670379987521038e+00
5.598041536192074119e+00
5.599390629065045033e+00
5.600717940740036482e+00
5.602023724908733016e+00
5.603308209573831355e+00
5.604571599696167361e+00
5.605814079736523681e+00
5.607035816091728186e+00
5.608236959424866441e+00
5.609417646888912756e+00
5.610578004243070183e+00
5.611718147861279427e+00
5.612838186632042259e+00
5.613938223749222800e+00
5.615018358393217390e+00
5.616078687302553440e+00
5.617119306235780485e+00
5.618140311324088643e+00
5.619141800315274438e+00
5.620123873710068274e+00
5.621086635791976427e+00
5.622030195552445875e+00
5.622954667513210936e+00
5.623860172448220673e+00
5.624746838007688154e+00
5.625614799247360409e+00
5.626464199066137262e+00
5.627295188555722305e+00
5.628107927265949328e+00
5.628902583389916003e+00
5.629679333873152558e+00
5.630438364451102018e+00
5.631179869619587386e+00
5.631904052542839878e+00
5.632611124903724509e+00
5.633301306701012479e+00
5.633974825998469882e+00
5.634631918630400804e+00
5.635272827868367251e+00
5.635897804053800364e+00
5.636507104200835450e+00
5.637100991573920084e+00
5.637679735244326196e+00
5.638243609629632225e+00
5.638792894020172142e+00
5.639327872095989846e+00
5.639848831437948462e+00
5.640356063036052525e+00
5.640849860798282656e+00
5.641330521062501546e+00
5.641798342114236142e+00
5.642253623712531585e+00
5.642696666626088486e+00
5.643127772181555812e+00
5.643547241825694449e+00
5.643955376702797011e+00
5.644352477248731681e+00
5.644738842802602186e+00
5.645114771236896090e+00
5.645480558606848831e+00
5.645836498819550187e+00
5.646182883323080937e+00
5.646520000816048324e+00
5.646848136977482113e+00
5.647167574217065500e+00
5.647478591445624474e+00
5.647781463865602092e+00
5.648076462781075335e+00
5.648363855427025904e+00
5.648643904817363115e+00
5.648878483726473831e+00
5.648919715916334461e+00
5.648960070704115211e+00
5.648999580791369546e+00
5.649038277443341194e+00
5.649076190556906241e+00
5.649113348725210315e+00
5.649149779299228236e+00
5.649185508446412207e+00
5.649220561206478308e+00
5.649254961544552422e+00
5.649288732401784863e+00
5.649321895743440791e+00
5.649354472604794175e+00
5.649386483134721360e+00
5.649417946637238508e+00
5.649448881611032647e+00
5.649479305787059147e+00
5.649509236164343307e+00
5.649538689044089068e+00
5.649567680062065556e+00
5.649596224219500584e+00
5.649624335912427853e+00
5.649652028959680550e+00
5.649679316629454107e+00
5.649706211664668132e+00
5.649732726307048480e+00
5.649758872320096437e+00
5.649784661010880171e+00
5.649810103250866966e+00
5.649835209495695842e+00
5.649859989803997173e+00
5.649884453855362310e+00
5.649908610967393940e+00
5.649932470111961536e+00
5.649956039930696505e+00
5.649979328749730634e+00
5.650002344593709758e+00
5.650025095199227465e+00
5.650047588027473644e+00
5.650069830276446048e+00
5.650091828892453094e+00
5.650113590581157474e+00
5.650135121818059325e+00
5.650156428858486457e+00
5.650177517747124512e+00
5.650198394327124340e+00
5.650219064248727996e+00
5.650239532977549217e+00
5.650259805802417823e+00
5.650279887842928339e+00
5.650299784056561414e+00
5.650319499245527233e+00
5.650339038063272312e+00
5.650358405020722508e+00
5.650377604492204497e+00
5.650396640721081276e+00
5.650415517825209122e+00
5.650434239802049063e+00
5.650452810533647785e+00
5.650471233791302339e+00
5.650489513240074757e+00
5.650507652443115703e+00
5.650525654865714564e+00
5.650543523879280272e+00
5.650561262765079640e+00
5.650578874717803401e+00
5.650596362849028331e+00
5.650613730190495509e+00
5.650630979697236711e+00
5.650648114250599541e+00
5.650665136661135790e+00
5.650682049671321927e+00
5.650698855958236066e+00
5.650715558136074179e+00
5.650732158758561496e+00
5.650748660321311512e+00
5.650765065264018006e+00
5.650781375972611542e+00
5.650797594781290734e+00
5.650813723974509095e+00
5.650829765788851766e+00
5.650845722414866934e+00
5.650861595998759590e+00
5.650877388644111932e+00
5.650893102413479419e+00
5.650908739329903341e+00
5.650924301378446479e+00
5.650939790507585769e+00
5.650955208630588089e+00
5.650970557626858515e+00
5.650985839343189987e+00
5.651001055595019196e+00
5.651016208167570554e+00
5.651031298817029480e+00
5.651046329271620650e+00
5.651061301232691569e+00
5.651076216375713557e+00
5.651091076351289821e+00
5.651105882786101375e+00
5.651120637283837844e+00
5.651135341426066105e+00
5.651149996773127349e+00
5.651164604864952423e+00
5.651179167221874522e+00
5.651193685345412554e+00
5.651208160719036755e+00
5.651222594808882782e+00
5.651236989064499561e+00
5.651251344919514530e+00
5.651265663792321980e+00
5.651279947086722544e+00
5.651294196192580443e+00
5.651308412486407917e+00
5.651322597332002928e+00
5.651336752081004278e+00
5.651350878073492012e+00
5.651364976638504345e+00
5.651379049094618523e+00
5.651393096750464196e+00
5.651407120905218129e+00
5.651421122849148659e+00
5.651435103864077547e+00
5.651449065223888013e+00
5.651463008194972382e+00
5.651476934036706368e+00
5.651490844001909153e+00
5.651504739337258165e+00
5.651518621283776689e+00
5.651532491077226439e+00
5.651546349948523229e+00
5.651560199124167738e+00
5.651574039826651408e+00
5.651587873274857898e+00
5.651601700684442342e+00
5.651615523268247010e+00
5.651629342236661913e+00
5.651643158798014710e+00
5.651656974158947300e+00
5.651670789524781746e+00
5.651684606099884434e+00
5.651698425088031108e+00
5.651712247692780799e+00
5.651726075117796455e+00
5.651739908567235737e+00
5.651753749246075209e+00
5.651767598360485145e+00
5.651781457118122631e+00
5.651795326728548119e+00
5.651809208403512308e+00
5.651823103357314082e+00
5.651837012807146010e+00
5.651850937973414979e+00
5.651864880080105458e+00
5.651878840355097466e+00
5.651892820030503195e+00
5.651906820343000071e+00
5.651920842534187805e+00
5.651934887850897482e+00
5.651948957545542385e+00
5.651963052876457283e+00
5.651977175108232387e+00
5.651991325512032205e+00
5.652005505365967686e+00
5.652019715955412416e+00
5.652033958573363215e+00
5.652048234520761660e+00
5.652062545106849356e+00
5.652076891649535639e+00
5.652091275475701337e+00
5.652105697921581573e+00
5.652120160333117482e+00
5.652134664066315928e+00
5.652149210487575459e+00
5.652163800974092212e+00
5.652178436914194748e+00
5.652193119707715319e+00
5.652207850766386876e+00
5.652222631514173479e+00
5.652237463387690397e+00
5.652252347836547841e+00
5.652267286323782614e+00
5.652282280326199171e+00
5.652297331334808383e+00
5.652312440855185471e+00
5.652327610407922087e+00
5.652342841528974482e+00
5.652358135770139569e+00
5.652373494699428846e+00
5.652388919901505382e+00
5.652404412978129677e+00
5.652419975548565567e+00
5.652435609250058945e+00
5.652451315738243665e+00
5.652467096687628256e+00
5.652482953792036469e+00
5.652498888765088658e+00
5.652514903340661867e+00
5.652530999273377432e+00
5.652547178339085931e+00
5.652563442335374333e+00
5.652579793082042947e+00
5.652596232421647215e+00
5.652612762219992426e+00
5.652629384366671061e+00
5.652646100775588600e+00
5.652662913385536392e+00
5.652679824160701472e+00
5.652696835091258087e+00
5.652713948193929028e+00
5.652731165512567379e+00
5.652748489118751607e+00
5.652765921112382408e+00
5.652783463622284010e+00
5.652801118806826786e+00
5.652818888854597823e+00
5.652836775984988016e+00
5.652854782448862636e+00
5.652872910529248784e+00
5.652891162541998860e+00
5.652909540836466462e+00
5.652928047796232924e+00
5.652946685839788543e+00
5.652965457421309736e+00
5.652984365031334946e+00
5.653003411197577321e+00
5.653022598485642369e+00
5.653041929499853957e+00
5.653061406884011930e+00
5.653081033322227000e+00
5.653100811539721882e+00
5.653120744303699929e+00
5.653140834424177363e+00
5.653161084754875887e+00
5.653181498194080667e+00
5.653202077685571147e+00
5.653222826219527875e+00
5.653243746833488181e+00
5.653264842613266339e+00
5.653286116693976737e+00
5.653307572260991343e+00
5.653329212550946892e+00
5.653351040852800935e+00
5.653373060508878112e+00
5.653395274915900437e+00
5.653417687526147262e+00
5.653440301848491778e+00
5.653463121449584960e+00
5.653486149954991546e+00
5.653509391050352662e+00
5.653532848482612394e+00
5.653556526061196408e+00
5.653580427659326446e+00
5.653604557215187398e+00
5.653628918733321740e+00
5.653653516285868541e+00
5.653678354013951690e+00
5.653703436129017490e+00
5.653728766914257520e+00
5.653754350725994193e+00
5.653780191995166682e+00
5.653806295228767098e+00
5.653832665011369940e+00
5.653859306006651764e+00
5.653886222958952601e+00
5.653913420694865799e+00
5.653940904124871381e+00
5.653968678244956969e+00
5.653996748138338191e+00
5.654025118977134667e+00
5.654053796024150813e+00
5.654082784634628212e+00
5.654112090258065493e+00
5.654141718440087949e+00
5.654171674824274518e+00
5.654201965154140197e+00
5.654232595275052731e+00
5.654263571136205258e+00
5.654294898792681323e+00
5.654326584407481704e+00
5.654358634253650706e+00
5.654391054716412235e+00
5.654423852295319186e+00
5.654457033606508531e+00
5.654490605384941304e+00
5.654524574486710975e+00
5.654558947891374032e+00
5.654593732704335629e+00
5.654628936159276975e+00
5.654664565620633354e+00
5.654700628586077471e+00
5.654737132689125367e+00
5.654774085701670394e+00
5.654811495536703703e+00
5.654849370250945029e+00
5.654887718047606704e+00
5.654926547279188753e+00
5.654965866450300638e+00
5.655005684220546058e+00
5.655046009407417529e+00
5.655086850989342828e+00
5.655128218108656846e+00
5.655170120074680007e+00
5.655212566366852656e+00
5.655255566637951148e+00
5.655299130717228451e+00
5.655343268613759022e+00
5.655387990519736618e+00
5.655433306813862693e+00
5.655479228064761443e+00
5.655525765034473018e+00
5.655572928681983136e+00
5.655620730166798005e+00
5.655669180852596511e+00
5.655718292310887740e+00
5.655768076324761751e+00
5.655818544892686539e+00
5.655869710232324543e+00
5.655921584784435296e+00
5.655974181216821606e+00
5.656027512428287274e+00
5.656081591552699628e+00
5.656136431963059152e+00
5.656192047275636625e+00
5.656248451354156437e+00
5.656305658313999452e+00
5.656363682526492020e+00
5.656422538623222529e+00
5.656482241500363273e+00
5.656542806323090034e+00
5.656604248530006096e+00
5.656666583837617779e+00
5.656729828244841940e+00
5.656793998037537463e+00
5.656859109793071383e+00
5.656925180384947183e+00
5.656992226987402006e+00
5.657060267080066041e+00
5.657129318452647659e+00
5.657199399209610569e+00
5.657270527774874935e+00
5.657342722896559373e+00
5.657416003651679404e+00
5.657490389450887669e+00
5.657565900043199925e+00
5.657642555520722816e+00
5.657720376323337241e+00
5.657799383243470537e+00
5.657879597430683027e+00
5.657961040396388697e+00
5.658043734018455950e+00
5.658127700545773742e+00
5.658212962602836349e+00
5.658299543194176273e+00
5.658387465708846875e+00
5.658476753924746916e+00
5.658567432012932663e+00
5.658659524541838515e+00
5.658753056481337751e+00
5.658848053206830819e+00
5.658944540503093812e+00
5.659042544568082533e+00
5.659142092016588244e+00
5.659243209883746850e+00
5.659345925628378460e+00
5.659450267136200807e+00
5.659556262722816200e+00
5.659663941136511944e+00
5.659773331560941756e+00
5.659884463617428807e+00
5.659997367367170185e+00
5.660112073313127823e+00
5.660228612401648540e+00
5.660347016023847821e+00
5.660467316016608130e+00
5.660589544663358730e+00
5.660713734694447830e+00
5.660839919287144362e+00
5.660968132065337777e+00
5.661098407098789309e+00
5.661230778901942706e+00
5.661365282432330837e+00
5.661501953088527550e+00
5.661640826707570184e+00
5.661781939561893573e+00
5.661925328355728482e+00
5.662071030220940493e+00
5.662219082712280915e+00
5.662369523802012417e+00
5.662522391873878291e+00
5.662677725716473986e+00
5.662835564515831699e+00
5.662995947847327294e+00
5.663158915666823390e+00
5.663324508301004201e+00
5.663492766436953652e+00
5.663663731110788468e+00
5.663837443695513230e+00
5.664013945887862000e+00
5.664193279694303307e+00
5.664375487415976629e+00
5.664560611632659004e+00
5.664748695185706673e+00
5.664939781159847421e+00
5.665133912863982601e+00
5.665331133810735942e+00
5.665531487694865476e+00
5.665735018370500420e+00
5.665941769827099961e+00
5.666151786164131288e+00
5.666365111564493517e+00
5.666581790266560503e+00
5.666801866534882492e+00
5.667025384629463147e+00
5.667252388773682092e+00
5.667482923120691574e+00
5.667717031718396470e+00
5.667954758472882659e+00
5.668196147110397654e+00
5.668441241137707642e+00
5.668690083800949964e+00
5.668942718042907281e+00
5.669199186458638628e+00
5.669459531249572137e+00
5.669723794175952847e+00
5.669992016507648280e+00
5.670264238973397042e+00
5.670540501708388526e+00
5.670820844200202160e+00
5.671105305233210103e+00
5.671393922831310164e+00
5.671686734199128388e+00
5.671983775661621152e+00
5.672285082602139816e+00
5.672590689399024555e+00
5.672900629360675850e+00
5.673214934659236874e+00
5.673533636262825475e+00
5.673856763866503172e+00
5.674184345821903008e+00
5.674516409065663680e+00
5.674852979046687729e+00
5.675194079652409407e+00
5.675539733133909692e+00
5.675889960030312764e+00
5.676244779092226800e+00
5.676604207204562158e+00
5.676968259308726950e+00
5.677336948324315458e+00
5.677710285070494578e+00
5.678088278187113147e+00
5.678470934055737551e+00
5.678858256720767272e+00
5.679250247810709418e+00
5.679646906459847600e+00
5.680048229230451717e+00
5.680454210035673412e+00
5.680864840063311938e+00
5.681280107700663606e+00
5.681699998460632450e+00
5.682124494909263746e+00
5.682553576594974842e+00
5.682987219979602322e+00
5.683425398371542592e+00
5.683868081861187527e+00
5.684315237258838138e+00
5.684766828035378694e+00
5.685222814265847191e+00
5.685683152576258337e+00
5.686147796093758089e+00
5.686616694400452587e+00
5.687089793491067802e+00
5.687567035734707233e+00
5.688048359840905732e+00
5.688533700830233464e+00
5.689022990009625858e+00
5.689516154952650950e+00
5.690013119485012538e+00
5.690513803675340654e+00
5.691018123831609543e+00
5.691525992503268405e+00
5.692037318489298059e+00
5.692552006852380941e+00
5.693069958939317665e+00
5.693591072407786058e+00
5.694115241259697591e+00
5.694642355881132545e+00
5.695172303089039545e+00
5.695704966184737650e+00
5.696240225014348901e+00
5.696777956036141788e+00
5.697318032394832699e+00
5.697860324002948396e+00
5.698404697629093185e+00
5.698951016993205165e+00
5.699499142868742041e+00
5.700048933191681932e+00
5.700600243176262794e+00
5.701152925437402708e+00
5.701706830119560365e+00
5.702261805032002862e+00
5.702817695790202812e+00
5.703374345963200476e+00
5.703931597226697292e+00
5.704489289521681883e+00
5.705047261218192389e+00
5.705605349284121885e+00
5.706163389458544621e+00
5.706721216429403221e+00
5.707278664015115410e+00
5.707835565349733464e+00
5.708391753071356156e+00
5.708947059513262090e+00
5.709501316897485523e+00
5.710054357530293778e+00
5.710606013999192321e+00
5.711156119371008089e+00
5.711704507390522600e+00
5.712251012679294249e+00
5.712795470934104003e+00
5.713337719124593761e+00
5.713877595689617728e+00
5.714414940731816550e+00
5.714949596209940808e+00
5.715481406128465558e+00
5.716010216724002113e+00
5.716535876648057624e+00
5.717058237145737465e+00
5.717577152229849524e+00
5.718092478850096860e+00
5.718604077056846258e+00
5.719111810159187570e+00
5.719615544876787361e+00
5.720115151485263283e+00
5.720610503954706161e+00
5.721101480081071777e+00
5.721587961610084427e+00
5.722069834353437301e+00
5.722546988297078308e+00
5.723019317701266928e+00
5.723486721192283966e+00
5.723949101845695608e+00
5.724406367260886697e+00
5.724858429626856093e+00
5.725305205779282147e+00
5.725746617248582027e+00
5.726182590299215391e+00
5.726613055960030785e+00
5.727037950045843928e+00
5.727457213170218608e+00
5.727870790749608254e+00
5.728278632998931030e+00
5.728680694918769412e+00
5.729076936274335452e+00
5.729467321566379390e+00
5.729851819994335571e+00
5.730230405411822936e+00
5.730603056274866880e+00
5.730969755583047665e+00
5.731330490813880019e+00
5.731685253850718809e+00
5.732034040904567362e+00
5.732376852430026481e+00
5.732713693035758951e+00
5.733044571389882549e+00
5.733369500120494067e+00
5.733688495711884769e+00
5.734001578396576981e+00
5.734308772043783975e+00
5.734610104044462808e+00
5.734905605193446831e+00
5.735195309568949185e+00
5.735479254409855621e+00
5.735757479991102414e+00
5.736030029497519500e+00
5.736296948896494108e+00
5.736558286809720464e+00
5.736814094384449447e+00
5.737064425164510872e+00
5.737309334961331331e+00
5.737548881725417438e+00
5.737783125418416397e+00
5.738012127886070957e+00
5.738235952732391176e+00
5.738454665195159343e+00
5.738668332023121543e+00
5.738877021354956476e+00
5.739080802600324382e+00
5.739279746323085796e+00
5.739473924126952120e+00
5.739663408543638212e+00
5.739848272923717687e+00
5.740028591330257335e+00
5.740204438435412726e+00
5.740375889419988553e+00
5.740543019876144903e+00
5.740705905713281432e+00
5.740864623067107431e+00
5.741019248212085202e+00
5.741169857477128602e+00
5.741316527164678440e+00
5.741459333473186710e+00
5.741598352422884410e+00
5.741733659785039023e+00
5.741865331014472495e+00
5.741993441185492486e+00
5.742118064931085897e+00
5.742239276385432412e+00
5.742357149129630578e+00
5.742471756140596462e+00
5.742583169743153526e+00
5.742691461565117450e+00
5.742796702495467365e+00
5.742898962645417882e+00
5.742998311312340398e+00
5.743094816946549663e+00
5.743188547120749554e+00
5.743279568502128285e+00
5.743367946827012460e+00
5.743453746878004473e+00
5.743537032463468250e+00
5.743617866399377547e+00
5.743696310493294988e+00
5.743772425530537795e+00
5.743846271262343706e+00
5.743917906396043271e+00
5.743987388587003196e+00
5.744054774432429511e+00
5.744120119466839647e+00
5.744183478159126111e+00
5.744244903911156719e+00
5.744304449057851869e+00
5.744362164868565657e+00
5.744418101549813471e+00
5.744472308249179093e+00
5.744524833060393298e+00
5.744575723029426761e+00
5.744625024161628346e+00
5.744672781429777331e+00
5.744719038782994502e+00
5.744763839156460605e+00
5.744807224481842667e+00
5.744849235698461953e+00
5.744889912765028583e+00
5.744929294671963227e+00
5.744967419454246382e+00
5.745004324204718849e+00
5.745040045087794311e+00
5.745074617353556512e+00
5.745108075352196586e+00
5.745140452548711529e+00
5.745171781537850464e+00
5.745202094059302489e+00
5.745231421013013318e+00
5.745259792474699978e+00
5.745287237711411699e+00
5.745313785197201817e+00
5.745339462628875182e+00
5.745364296941702698e+00
5.745388314325193591e+00
5.745411540238800185e+00
5.745433999427597804e+00
5.745455715937907826e+00
5.745476713132822155e+00
5.745497013707625555e+00
5.745516639705119388e+00
5.745535612530771274e+00
5.745553952967804356e+00
5.745571681192012115e+00
5.745588816786506570e+00
5.745605378756221349e+00
5.745621385542269088e+00
5.745636855036067026e+00
5.745651804593276957e+00
5.745666251047544471e+00
5.745680210723981496e+00
5.745693699452469438e+00
5.745706732580707410e+00
5.745719324987057064e+00
5.745731491093104992e+00
5.745743244876069689e+00
5.745754599880878111e+00
5.745765569232052172e+00
5.745776165645386513e+00
5.745786401439308300e+00
5.745796288546053177e+00
5.745805838522590747e+00
5.745815062561292486e+00
5.745823971500378491e+00
5.745832575834120881e+00
5.745840885722807378e+00
5.745848911002490844e+00
5.745856661194460813e+00
5.745864145514556043e+00
5.745871372882182193e+00
5.745878351929144756e+00
5.745885091008251067e+00
5.745891598201691153e+00
5.745897881329202761e+00
5.745903947956040980e+00
5.745909805400711612e+00
5.745915460742526903e+00
5.745920920828937462e+00
5.745926192282697187e+00
5.745931281508780408e+00
5.745936194701171118e+00
5.745940937849442598e+00
5.745945516745112336e+00
5.745949936987893913e+00
5.745954203991701981e+00
5.745958322990556866e+00
5.745962299044227173e+00
5.745966137043828859e+00
5.745969841717137427e+00
5.745973417633849500e+00
5.745976869210628557e+00
5.745980200716021002e+00
5.745983416275221245e+00
5.745986519874723975e+00
5.745989515366767719e+00
5.745992406473735770e+00
5.745995196792356374e+00
5.745997889797789249e+00
5.746000488847619714e+00
5.746002997185682304e+00
5.746005417945807991e+00
5.746007754155429303e+00
5.746010008739092179e+00
5.746012184521838151e+00
5.746014284232503044e+00
5.746016310506885993e+00
5.746018265890866950e+00
5.746020152843357209e+00
5.746021973739217081e+00
5.746023730872049207e+00
5.746025426456906615e+00
5.746027062632930615e+00
5.746028641465872333e+00
5.746030164950593822e+00
5.746031635013393313e+00
5.746033053514347344e+00
5.746034422249536533e+00
5.746035742953199410e+00
5.746037017299797434e+00
5.746038246906083558e+00
5.746039433333007374e+00
5.746040578087637130e+00
5.746041682624960956e+00
5.746042748349688090e+00
5.746043776617912435e+00
5.746044768738821418e+00
5.746045725976240526e+00
5.746046649550222263e+00
5.746047540638505424e+00
5.746048400377987697e+00
5.746049229866106778e+00
5.746050030162187738e+00
5.746050802288761972e+00
5.746051547232822188e+00
5.746052265947034776e+00
5.746052959350929079e+00
5.746053628332028040e+00
5.746054273746946883e+00
5.746054896422476688e+00
5.746055497156568492e+00
5.746056076719384009e+00
5.746056635854206007e+00
5.746057175278383333e+00
5.746057695684242184e+00
5.746058197739925433e+00
5.746058682090231073e+00
5.746059149357441775e+00
5.746059600142084278e+00
5.746060035023684343e+00
5.746060454561500386e+00
5.746060859295235801e+00
5.746061249745690880e+00
5.746061626415438717e+00
5.746061989789451374e+00
5.746062340335723384e+00
5.746062678505842847e+00
5.746063004735567858e+00
5.746063319445385176e+00
5.746063623041043122e+00
5.746063915914044529e+00
5.746064198442172533e+00
5.746064470989939110e+00
5.746064733909068245e+00
5.746064987538941793e+00
5.746065232207012485e+00
5.746065468229232032e+00
5.746065695910463234e+00
5.746065915544852132e+00
5.746066127416197489e+00
5.746066331798331817e+00
5.746066528955461550e+00
5.746066719142490342e+00
5.746066902605366344e+00
5.746067079581385073e+00
5.746067250299483398e+00
5.746067414980558397e+00
5.746067573837709830e+00
5.746067727076548337e+00
5.746067874895454786e+00
5.746068017485806756e+00
5.746068155032247660e+00
5.746068287712914113e+00
5.746068415699678411e+00
5.746068539158346589e+00
5.746068658248875138e+00
5.746068773125602824e+00
5.746068883937406113e+00
5.746068990827932765e+00
5.746069093935747496e+00
5.746069193394543362e+00
5.746069289333287422e+00
5.746069381876401927e+00
5.746069471143924190e+00
5.746069557251650473e+00
5.746069640311292304e+00
5.746069720430622141e+00
5.746069797713606597e+00
5.746069872260540556e+00
5.746069944168187504e+00
5.746070013529881670e+00
5.746070080435669247e+00
5.746070144972415861e+00
5.746070207223924697e+00
5.746070267271032428e+00
5.746070325191722894e+00
5.746070381061220367e+00
5.746070434952103234e+00
5.746070486934374166e+00
5.746070537075572027e+00
5.746070585440842926e+00
5.746070632093031705e+00
5.746070677092762757e+00
5.746070720498519080e+00
5.746070762366717766e+00
5.746070802751773954e+00
5.746070841706187871e+00
5.746070879280602561e+00
5.746070915523867839e+00
5.746070950483102457e+00
5.746070984203772269e+00
5.746071016729718650e+00
5.746071048103241985e+00
5.746071078365150520e+00


==> data/minmax/min_m=4.txt <==
q
4.801732552450268088e+00
4.879804407891720430e+00
4.933873828320994193e+00
4.974921290744299895e+00
5.009041761286502137e+00
5.039272222035919846e+00
5.067113304055959944e+00
5.093325972092261900e+00
5.118310108240308409e+00
5.142283570637388834e+00
5.165369078189331553e+00
5.187637917090116346e+00
5.209132814743004047e+00
5.229880407053733471e+00
5.249898313255870974e+00
5.269199307836450963e+00
5.287793865032174523e+00
5.305691749696337389e+00
5.322903021751063335e+00
5.339438661310261125e+00
5.355310936125499133e+00
5.370533586573234430e+00
5.385121877697724102e+00
5.399092553255838922e+00
5.412463718129744805e+00
5.425254670082421349e+00
5.437485698103786902e+00
5.449177861715416959e+00
5.460352763151740341e+00
5.471032322121152980e+00
5.481238560801943827e+00
5.490993404835520231e+00
5.500318504361866978e+00
5.506600583044764186e+00
5.512104860305010234e+00
5.517444391748224319e+00
5.522629374644093758e+00
5.527669138037269114e+00
5.532572228562797179e+00
5.537346487685485208e+00
5.541999121150452012e+00
5.546536761361938517e+00
5.550965523344914665e+00
5.555291054887972813e+00
5.559518581415170857e+00
5.563652946088723183e+00
5.567698645602629171e+00
5.571659862089091142e+00
5.575540491524621167e+00
5.579344168990532538e+00
5.583074291112840370e+00
5.586734035979110224e+00
5.590326380804429007e+00
5.593854117595022046e+00
5.597319867036109287e+00
5.600726090810256963e+00
5.604075102533394137e+00
5.607369077478096209e+00
5.610610061237248480e+00
5.613799977465952828e+00
5.616940634825365208e+00
5.620033733239009344e+00
5.623080869560032724e+00
5.626083542736541432e+00
5.629043158551989556e+00
5.631961034008054590e+00
5.634838401408770459e+00
5.637676412196862330e+00
5.640476140586020648e+00
5.643238587026363717e+00
5.645964681534517915e+00
5.648655286914462614e+00
5.651311201890663938e+00
5.653933164170714676e+00
5.656521853451195625e+00
5.659077894377027462e+00
5.661601859461923070e+00
5.664094271974907002e+00
5.666555608795954768e+00
5.668986303241730695e+00
5.671386747861153488e+00
5.673757297199006899e+00
5.676098270524930101e+00
5.678409954524208381e+00
5.680692605946122242e+00
5.682946454205257680e+00
5.685171703930665288e+00
5.687368537457692774e+00
5.689537117257199128e+00
5.691677588296847112e+00
5.693790080329353742e+00
5.695874710102652116e+00
5.697931583487353180e+00
5.699960797517034550e+00
5.701962442337351611e+00
5.703936603060424382e+00
5.705883361521192576e+00
5.707802797933184458e+00
5.709694992441382233e+00
5.711560026570521309e+00
5.713397984567568422e+00
5.715208954637748917e+00
5.716993030073831861e+00
5.718750310279089533e+00
5.720480901684597441e+00
5.721493193247900955e+00
5.722270665485728713e+00
5.723020707117194128e+00
5.723744194138538077e+00
5.724441984098187497e+00
5.725114915734487830e+00
5.725763808686283873e+00
5.726389463271776670e+00
5.726992660331312379e+00
5.727574161129648900e+00
5.728134707313425444e+00
5.728675020919591354e+00
5.729195804430731620e+00
5.729697740873388234e+00
5.730181493955496919e+00
5.730647708239398064e+00
5.731097009346911797e+00
5.731530004193214012e+00
5.731947281246386972e+00
5.732349410809733925e+00
5.732736945324061750e+00
5.733110419687391435e+00
5.733470351589601499e+00
5.733817241859858527e+00
5.734151574824607245e+00
5.734473818674311829e+00
5.734784425837025523e+00
5.735083833357264460e+00
5.735372463278549660e+00
5.735650723028315134e+00
5.735919005803853388e+00
5.736177690958221831e+00
5.736427144384945720e+00
5.736667718900706703e+00
5.736899754625097714e+00
5.737123579356677716e+00
5.737339508944705457e+00
5.737547847655898536e+00
5.737748888535742608e+00
5.737942913763863118e+00
5.738130195003079415e+00
5.738310993741791322e+00
5.738485561629429910e+00
5.738654140804723802e+00
5.738816964216578498e+00
5.738974255937463909e+00
5.739126231469136918e+00
5.739273098040626131e+00
5.739415054898513446e+00
5.739552293589335719e+00
5.739684998234271696e+00
5.739813345796003219e+00
5.739937506337917661e+00
5.740057643275581434e+00
5.740173913620705726e+00
5.740286468217550286e+00
5.740395451972031715e+00
5.740501004073473190e+00
5.740603258209290516e+00
5.740702342772617151e+00
5.740798381063084932e+00
5.740891491480861752e+00
5.740981787714144247e+00
5.741069378920182764e+00
5.741154369900080212e+00
5.741236861267463354e+00
5.741316949611191767e+00
5.741394727652311403e+00
5.741470284395348678e+00
5.741543705274128939e+00
5.741615072292321820e+00
5.741684464158785417e+00
5.741751956417942004e+00
5.741817621575311392e+00
5.741881529218321845e+00
5.741943746132613491e+00
5.742004336413939036e+00
5.742063361575790559e+00
5.742120880652949566e+00
5.742176950301042915e+00
5.742231624892273345e+00
5.742284956607452528e+00
5.742336995524452092e+00
5.742387789703202294e+00
5.742437385267380456e+00
5.742485826482878863e+00
5.742533155833190683e+00
5.742579414091816936e+00
5.742624640391806423e+00
5.742668872292508553e+00
5.742712145843722915e+00
5.742754495647213631e+00
5.742795954915828283e+00
5.742836555530202780e+00
5.742876328093193372e+00
5.742915301982141507e+00
5.742953505398977754e+00
5.742990965418346860e+00
5.743027708033769052e+00
5.743063758201909508e+00
5.743099139885072368e+00
5.743133876091937928e+00
5.743167988916687783e+00
5.743201499576459312e+00
5.743234428447343554e+00
5.743266795098855404e+00
5.743298618327022709e+00
5.743329916186105777e+00
5.743360706019013939e+00
5.743391004486486651e+00
5.743420827595036471e+00
5.743450190723799587e+00
5.743479108650232590e+00
5.743507595574767421e+00
5.743535665144452018e+00
5.743563330475606854e+00
5.743590604175563996e+00
5.743617498363477125e+00
5.743644024690297556e+00
5.743670194357918923e+00
5.743696018137522508e+00
5.743721506387172937e+00
5.743746669068671373e+00
5.743771515763728353e+00
5.743796055689456281e+00
5.743820297713225997e+00
5.743844250366889170e+00
5.743867921860455361e+00
5.743891320095142028e+00
5.743914452675941362e+00
5.743937326923625797e+00
5.743959949886272121e+00
5.743982328350324629e+00
5.744004468851150236e+00
5.744026377683222329e+00
5.744048060909826781e+00
5.744069524372394042e+00
5.744090773699442209e+00
5.744111814315150610e+00
5.744132651447556803e+00
5.744153290136460477e+00
5.744173735240938328e+00
5.744193991446619130e+00
5.744214063272588433e+00
5.744233955078057008e+00
5.744253671068746847e+00
5.744273215302980518e+00
5.744292591697554684e+00
5.744311804033370272e+00
5.744330855960797955e+00
5.744349751004865112e+00
5.744368492570193219e+00
5.744387083945754924e+00
5.744405528309420639e+00
5.744423828732339921e+00
5.744441988183112358e+00
5.744460009531800360e+00
5.744477895553802504e+00
5.744495648933522602e+00
5.744513272267917081e+00
5.744530768069896709e+00
5.744543923259196383e+00
5.744551454360915521e+00
5.744558899403629404e+00
5.744566260668807267e+00
5.744573540355263574e+00
5.744580740582372336e+00
5.744587863393168625e+00
5.744594910757299999e+00
5.744601884573897976e+00
5.744608786674290535e+00
5.744615618824653325e+00
5.744622382728523213e+00
5.744629080029232782e+00
5.744635712312233800e+00
5.744642281107347870e+00
5.744648787890900721e+00
5.744655234087799656e+00
5.744661621073512414e+00
5.744667950175980309e+00
5.744674222677437214e+00
5.744680439816166384e+00
5.744686602788210195e+00
5.744692712748966201e+00
5.744698770814761879e+00
5.744704778064345874e+00
5.744710735540315305e+00
5.744716644250522641e+00
5.744722505169365334e+00
5.744728319239097658e+00
5.744734087371027087e+00
5.744739810446698236e+00
5.744745489319026177e+00
5.744751124813372023e+00
5.744756717728593642e+00
5.744762268838036867e+00
5.744767778890512488e+00
5.744773248611201311e+00
5.744778678702548547e+00
5.744784069845128016e+00
5.744789422698434400e+00
5.744794737901702142e+00
5.744800016074634641e+00
5.744805257818142330e+00
5.744810463715040783e+00
5.744815634330717735e+00
5.744820770213777017e+00
5.744825871896661162e+00
5.744830939896242938e+00
5.744835974714396443e+00
5.744840976838547775e+00
5.744845946742204390e+00
5.744850884885455145e+00
5.744855791715468563e+00
5.744860667666950249e+00
5.744865513162598525e+00
5.744870328613540522e+00
5.744875114419737194e+00
5.744879870970401647e+00
5.744884598644353524e+00
5.744889297810423123e+00
5.744893968827781805e+00
5.744898612046296371e+00
5.744903227806840817e+00
5.744907816441641835e+00
5.744912378274543485e+00
5.744916913621330501e+00
5.744921422789996512e+00
5.744925906081018496e+00
5.744930363787600136e+00
5.744934796195940940e+00
5.744939203585469834e+00
5.744943586229072530e+00
5.744947944393321571e+00
5.744952278338670837e+00
5.744956588319686475e+00
5.744960874585228083e+00
5.744965137378641451e+00
5.744969376937946848e+00
5.744973593496004227e+00
5.744977787280700632e+00
5.744981958515093190e+00
5.744986107417581422e+00
5.744990234202044910e+00
5.744994339078003165e+00
5.744998422250740866e+00
5.745002483921453518e+00
5.745006524287378014e+00
5.745010543541907211e+00
5.745014541874712499e+00
5.745018519471877916e+00
5.745022476515974752e+00
5.745026413186208991e+00
5.745030329658501245e+00
5.745034226105589781e+00
5.745038102697129112e+00
5.745041959599786807e+00
5.745045796977322539e+00
5.745049614990682230e+00
5.745053413798077102e+00
5.745057193555068054e+00
5.745060954414627830e+00
5.745064696527240500e+00
5.745068420040952084e+00
5.745072125101446936e+00
5.745075811852111691e+00
5.745079480434102770e+00
5.745083130986406772e+00
5.745086763645900874e+00
5.745090378547407006e+00
5.745093975823757582e+00
5.745097555605828354e+00
5.745101118022615694e+00
5.745104663201267670e+00
5.745108191267137343e+00
5.745111702343843163e+00
5.745115196553283177e+00
5.745118674015706972e+00
5.745122134849748541e+00
5.745125579172463581e+00
5.745129007099362362e+00
5.745132418744473668e+00
5.745135814220347470e+00
5.745139193638115316e+00
5.745142557107508097e+00
5.745145904736904896e+00
5.745149236633344536e+00
5.745152552902584198e+00
5.745155853649094979e+00
5.745159138976129398e+00
5.745162408985709845e+00
5.745165663778682763e+00
5.745168903454742626e+00
5.745172128112442600e+00
5.745175337849227404e+00
5.745178532761465284e+00
5.745181712944462227e+00
5.745184878492477942e+00
5.745188029498759619e+00
5.745191166055561460e+00
5.745194288254150905e+00
5.745197396184848593e+00
5.745200489937036359e+00
5.745203569599171445e+00
5.745206635258817585e+00
5.745209687002646781e+00
5.745212724916475722e+00
5.745215749085252455e+00
5.745218759593108793e+00
5.745221756523346990e+00
5.745224739958465499e+00
5.745227709980175845e+00
5.745230666669414177e+00
5.745233610106353694e+00
5.745236540370417977e+00
5.745239457540290751e+00
5.745242361693943423e+00
5.745245252908627975e+00
5.745248131260902724e+00
5.745250996826633205e+00
5.745253849681009939e+00
5.745256689898559976e+00
5.745259517553157558e+00
5.745262332718027665e+00
5.745265135465767337e+00
5.745267925868343895e+00
5.745270703997114481e+00
5.745273469922827836e+00
5.745276223715633179e+00
5.745278965445102415e+00
5.745281695180223025e+00
5.745284412989401623e+00
5.745287118940508364e+00
5.745289813100831644e+00
5.745292495537137611e+00
5.745295166315634638e+00
5.745297825502009736e+00
5.745300473161423227e+00
5.745303109358519400e+00
5.745305734157438060e+00
5.745308347621804756e+00
5.745310949814758317e+00
5.745313540798942853e+00
5.745316120636519308e+00
5.745318689389175226e+00
5.745321247118120311e+00
5.745323793884102415e+00
5.745326329747414640e+00
5.745328854767882909e+00
5.745331369004897049e+00
5.745333872517401019e+00
5.745336365363897357e+00
5.745338847602456944e+00
5.745341319290727000e+00
5.745343780485929308e+00
5.745346231244866431e+00
5.745348671623937697e+00
5.745351101679116113e+00
5.745353521465991875e+00
5.745355931039741293e+00
5.745358330455155205e+00
5.745360719766624769e+00
5.745363099028166332e+00
5.745365468293407218e+00
5.745367827615604384e+00
5.745370177047628424e+00
5.745372516641987559e+00
5.745374846450830297e+00
5.745377166525937440e+00
5.745379476918725636e+00
5.745381777680268698e+00
5.745384068861281612e+00
5.745386350512134754e+00
5.745388622682856550e+00
5.745390885423127258e+00
5.745393138782302067e+00
5.745395382809389773e+00
5.745397617553081204e+00
5.745399843061730571e+00
5.745402059383370563e+00
5.745404266565715901e+00
5.745406464656159784e+00
5.745408653701781887e+00
5.745410833749352797e+00
5.745413004845325133e+00
5.745415167035857529e+00
5.745417320366799530e+00
5.745419464883696925e+00
5.745421600631803294e+00
5.745423727656076451e+00
5.745425846001179337e+00
5.745427955711485346e+00
5.745430056831078325e+00
5.745432149403770339e+00
5.745434233473074137e+00
5.745436309082236015e+00
5.745438376274217163e+00
5.745440435091706100e+00
5.745442485577125780e+00
5.745444527772619381e+00
5.745446561720063627e+00
5.745448587461079448e+00
5.745450605037017766e+00
5.745452614488963050e+00
5.745454615857753744e+00
5.745456609183957397e+00
5.745458594507905303e+00
5.745460571869660527e+00
5.745462541309044546e+00
5.745464502865624823e+00
5.745466456578731673e+00
5.745468402487440507e+00
5.745470340630593142e+00
5.745472271046787149e+00
5.745474193774387395e+00
5.745476108851515384e+00
5.745478016316059033e+00
5.745479916205682436e+00
5.745481808557811654e+00
5.745483693409641823e+00
5.745485570798147812e+00
5.745487440760079778e+00
5.745489303331954289e+00
5.745491158550080968e+00
5.745493006450532292e+00
5.745494847069184452e+00
5.745496680441675608e+00
5.745498506603442301e+00
5.745500325589704360e+00
5.745502137435472001e+00
5.745503942175535173e+00
5.745505739844492865e+00
5.745507530476724689e+00
5.745509314106410415e+00
5.745511090767522866e+00
5.745512860493837692e+00
5.745514623318922709e+00
5.745516379276151220e+00
5.745518128398705571e+00
5.745519870719556721e+00
5.745521606271493553e+00
5.745523335087107775e+00
5.745525057198800134e+00
5.745526772638777757e+00
5.745528481439061252e+00
5.745530183631486487e+00
5.745531879247697482e+00
5.745533568319160622e+00
5.745535250877150446e+00
5.745536926952762968e+00
5.745538596576917456e+00
5.745540259780347547e+00
5.745541916593609244e+00
5.745543567047093347e+00
5.745545211170987265e+00
5.745546848995340738e+00
5.745548480549999226e+00
5.745550105864652757e+00
5.745551724968814611e+00
5.745553337891831092e+00
5.745554944662881525e+00
5.745556545310969376e+00
5.745558139864948011e+00
5.745559728353488715e+00
5.745561310805108235e+00
5.745562887248162554e+00
5.745564457710843342e+00
5.745566022221175295e+00
5.745567580807040997e+00
5.745569133496145398e+00
5.745570680316052226e+00
5.745572221294159121e+00
5.745573756457714509e+00
5.745575285833810497e+00
5.745576809449388200e+00
5.745578327331235080e+00
5.745579839505987607e+00
5.745581346000137479e+00
5.745582846840025404e+00
5.745584342051840210e+00
5.745585831661629506e+00
5.745587315695294350e+00
5.745588794178588365e+00
5.745590267137128393e+00
5.745591734596378508e+00
5.745593196581671336e+00
5.745594653118192063e+00
5.745596104230985546e+00
5.745597549944966076e+00
5.745598990284902285e+00
5.745600425275425138e+00
5.745601854941036812e+00
5.745603279306098266e+00
5.745604698394837229e+00
5.745606112231352647e+00
5.745607520839600468e+00
5.745608924243415849e+00
5.745610322466498943e+00
5.745611715532422892e+00
5.745613103464620508e+00
5.745614486286414468e+00
5.745615864020986230e+00
5.745617236691394680e+00
5.745618604320573475e+00
5.745619966931334588e+00
5.745621324546361208e+00
5.745622677188213956e+00
5.745624024879331770e+00
5.745625367642031911e+00
5.745626705498513509e+00
5.745628038470849575e+00
5.745629366581002095e+00
5.745630689850806938e+00
5.745632008301984506e+00
5.745633321956137074e+00
5.745634630834758561e+00
5.745635934959214097e+00
5.745637234350767564e+00
5.745638529030556718e+00
5.745639819019613626e+00
5.745641104338860217e+00
5.745642385009093189e+00
5.745643661051016871e+00
5.745644932485211243e+00
5.745646199332147042e+00
5.745647461612193752e+00
5.745648719345605393e+00
5.745649972552536511e+00
5.745651221253021745e+00
5.745652465467001591e+00
5.745653705214305518e+00
5.745654940514657305e+00
5.745656171387682143e+00
5.745657397852893311e+00
5.745658619929704614e+00
5.745659837637429490e+00
5.745661050995277463e+00
5.745662260022360357e+00
5.745663464737679860e+00
5.745664665160153284e+00
5.745665861308580702e+00
5.745667053201680474e+00
5.745668240858062603e+00
5.745669424296239391e+00
5.745670603534634324e+00
5.745671778591566969e+00
5.745672949485262748e+00
5.745674116233858264e+00
5.745675278855387980e+00
5.745676437367794875e+00
5.745677591788926897e+00
5.745678742136547612e+00
5.745679888428317561e+00
5.745681030681809354e+00
5.745682168914511223e+00
5.745683303143810150e+00
5.745684433387012291e+00
5.745685559661328767e+00
5.745686681983887212e+00
5.745687800371714005e+00
5.745688914841767136e+00
5.745690025410905122e+00
5.745691132095902098e+00
5.745692234913442498e+00
5.745693333880135256e+00
5.745694429012491611e+00
5.745695520326951744e+00
5.745696607839858139e+00
5.745697691567479559e+00
5.745698771525994175e+00
5.745699847731508214e+00
5.745700920200031980e+00
5.745701988947503835e+00
5.745703053989779541e+00
5.745704115342632257e+00
5.745705173021759649e+00
5.745706227042771452e+00
5.745707277421203685e+00
5.745708324172512427e+00
5.745709367312080040e+00
5.745710406855201846e+00
5.745711442817106551e+00
5.745712475212933157e+00
5.745713504057757604e+00
5.745714529366570567e+00
5.745715551154292555e+00
5.745716569435766807e+00
5.745717584225759289e+00
5.745718595538969353e+00
5.745719603390012864e+00
5.745720607793441737e+00
5.745721608763727062e+00
5.745722606315276870e+00
5.745723600462413927e+00
5.745724591219401489e+00
5.745725578600424654e+00
5.745726562619605460e+00
5.745727543290982453e+00
5.745728520628540892e+00
5.745729494646178104e+00
5.745730465357740790e+00
5.745731432776992165e+00
5.745732396917637708e+00
5.745733357793303853e+00
5.745734315417563742e+00
5.745735269803912360e+00
5.745736220965776297e+00
5.745737168916527970e+00
5.745738113669463409e+00
5.745739055237817361e+00
5.745739993634755294e+00
5.745740928873387610e+00
5.745741860966745662e+00
5.745742789927808403e+00
5.745743715769482840e+00
5.745744638504624469e+00
5.745745558146012399e+00
5.745746474706372453e+00
5.745747388198357619e+00
5.745748298634576479e+00
5.745749206027559453e+00
5.745750110389780119e+00
5.745751011733656100e+00
5.745751910071543733e+00
5.745752805415732745e+00
5.745753697778456015e+00
5.745754587171893135e+00
5.745755473608152641e+00
5.745756357099300438e+00
5.745757237657324268e+00
5.745758115294172796e+00
5.745758990021720081e+00
5.745759861851798433e+00
5.745760730796169113e+00
5.745761596866548082e+00
5.745762460074585576e+00
5.745763320431879428e+00
5.745764177949976848e+00
5.745765032640356651e+00
5.745765884514452360e+00
5.745766733583646868e+00
5.745767579859251128e+00
5.745768423352539678e+00
5.745769264074722216e+00
5.745770102036960481e+00
5.745770937250357591e+00
5.745771769725970479e+00
5.745772599474797460e+00
5.745773426507785331e+00
5.745774250835828489e+00
5.745775072469773370e+00
5.745775891420409565e+00
5.745776707698478702e+00
5.745777521314670011e+00
5.745778332279618539e+00
5.745779140603917590e+00
5.745779946298097407e+00
5.745780749372652707e+00
5.745781549838022251e+00
5.745782347704589732e+00
5.745783142982693548e+00
5.745783935682628574e+00
5.745784725814638172e+00
5.745785513388907084e+00
5.745786298415592519e+00
5.745787080904784183e+00
5.745787860866534480e+00
5.745788638310848739e+00
5.745789413247679889e+00
5.745790185686933782e+00
5.745790955638482522e+00
5.745791723112136928e+00
5.745792488117666075e+00
5.745793250664795515e+00
5.745794010763206394e+00
5.745794768422531895e+00
5.745795523652360792e+00
5.745796276462235674e+00
5.745797026861655610e+00
5.745797774860080587e+00
5.745798520466918191e+00
5.745799263691536041e+00
5.745800004543259121e+00
5.745800743031367119e+00
5.745801479165102421e+00
5.745802212953650567e+00
5.745802944406173118e+00
5.745803673531772127e+00
5.745804400339520335e+00
5.745805124838441635e+00
5.745805847037516401e+00
5.745806566945693916e+00
5.745807284571869289e+00
5.745807999924906539e+00
5.745808713013624391e+00
5.745809423846798936e+00
5.745810132433171624e+00
5.745810838781437724e+00
5.745811542900257862e+00
5.745812244798246482e+00
5.745812944483992268e+00
5.745813641966024399e+00
5.745814337252848070e+00
5.745815030352921404e+00
5.745815721274672327e+00
5.745816410026482579e+00
5.745817096616697484e+00
5.745817781053629503e+00
5.745818463345540472e+00
5.745819143500672688e+00
5.745819821527212490e+00
5.745820497433328455e+00
5.745821171227129653e+00
5.745821842916706501e+00
5.745822512510105007e+00
5.745823180015334763e+00
5.745823845440370725e+00
5.745824508793155871e+00
5.745825170081581668e+00
5.745825829313523592e+00
5.745826486496811825e+00
5.745827141639240132e+00
5.745827794748568529e+00
5.745828445832523279e+00
5.745829094898796896e+00
5.745829741955045478e+00
5.745830387008889595e+00
5.745831030067913403e+00
5.745831671139677965e+00
5.745832310231692830e+00
5.745832947351454223e+00
5.745833582506408632e+00
5.745834215703975900e+00
5.745834846951543007e+00
5.745835476256458740e+00
5.745836103626047020e+00
5.745836729067595350e+00
5.745837352588355706e+00
5.745837974195550757e+00
5.745838593896371194e+00
5.745839211697976623e+00
5.745839827607490236e+00
5.745840441632008577e+00
5.745841053778593555e+00
5.745841664054277764e+00
5.745842272466062717e+00
5.745842879020917060e+00
5.745843483725780132e+00
5.745844086587557520e+00
5.745844687613130830e+00
5.745845286809344366e+00
5.745845884183010455e+00
5.745846479740924551e+00
5.745847073489837697e+00
5.745847665436478735e+00
5.745848255587544529e+00
5.745848843949701745e+00
5.745849430529593072e+00
5.745850015333822114e+00
5.745850598368974715e+00
5.745851179641602080e+00
5.745851759158218997e+00
5.745852336925328707e+00
5.745852912949393598e+00
5.745853487236852963e+00
5.745854059794115898e+00
5.745854630627558635e+00
5.745855199743541419e+00
5.745855767148384530e+00
5.745856332848391368e+00
5.745856896849829809e+00
5.745857459158942859e+00
5.745858019781949544e+00
5.745858578725035137e+00
5.745859135994362710e+00
5.745859691596074015e+00
5.745860245536269062e+00
5.745860797821036314e+00
5.745861348456433149e+00
5.745861897448484967e+00
5.745862444803197633e+00
5.745862990526549474e+00
5.745863534624492175e+00
5.745864077102951661e+00
5.745864617967830767e+00
5.745865157225004793e+00
5.745865694880320618e+00
5.745866230939606467e+00
5.745866765408658594e+00
5.745867298293259928e+00
5.745867829599151655e+00
5.745868359332061637e+00
5.745868887497696420e+00
5.745869414101724360e+00
5.745869939149804040e+00
5.745870462647562071e+00
5.745870984600597531e+00
5.745871505014497060e+00
5.745872023894812664e+00
5.745872541247080356e+00
5.745873057076802404e+00
5.745873571389472190e+00
5.745874084190547570e+00
5.745874595485467751e+00
5.745875105279647066e+00
5.745875613578480312e+00
5.745876120387336528e+00
5.745876625711562546e+00
5.745877129556482110e+00
5.745877631927397644e+00
5.745878132829588480e+00
5.745878632268309971e+00
5.745879130248797928e+00
5.745879626776262405e+00
5.745880121855897471e+00
5.745880615492872323e+00
5.745881107692332179e+00
5.745881598459399164e+00
5.745882087799178528e+00
5.745882575716757756e+00
5.745883062217187920e+00
5.745883547305517425e+00
5.745884030986754709e+00
5.745884513265905547e+00
5.745884994147942848e+00
5.745885473637821761e+00
5.745885951740477005e+00
5.745886428460821982e+00
5.745886903803752332e+00
5.745887377774137050e+00
5.745887850376832695e+00
5.745888321616664740e+00
5.745888791498455106e+00
5.745889260026987522e+00
5.745889727207039499e+00
5.745890193043361016e+00
5.745890657540682511e+00
5.745891120703717547e+00
5.745891582537161035e+00
5.745892043045688347e+00
5.745892502233946431e+00
5.745892960106576908e+00
5.745893416668195641e+00
5.745893871923394514e+00
5.745894325876754749e+00
5.745894778532834479e+00
5.745895229896172296e+00
5.745895679971289915e+00
5.745896128762689514e+00
5.745896576274856393e+00
5.745897022512253649e+00
5.745897467479329279e+00
5.745897911180513518e+00
5.745898353620214394e+00
5.745898794802823950e+00
5.745899234732717353e+00
5.745899673414253783e+00
5.745900110851768439e+00
5.745900547049580531e+00
5.745900982011996838e+00
5.745901415743298379e+00
5.745901848247759069e+00
5.745902279529624401e+00
5.745902709593125657e+00
5.745903138442485236e+00
5.745903566081895342e+00
5.745903992515541070e+00
5.745904417747584425e+00
5.745904841782174088e+00
5.745905264623436537e+00
5.745905686275493807e+00
5.745906106742437736e+00
5.745906526028348615e+00
5.745906944137289862e+00
5.745907361073308017e+00
5.745907776840433634e+00
5.745908191442688384e+00
5.745908604884059301e+00
5.745909017168536970e+00
5.745909428300083555e+00
5.745909838282651450e+00
5.745910247120172620e+00
5.745910654816566598e+00
5.745911061375731599e+00
5.745911466801559619e+00
5.745911871097920454e+00
5.745912274268667908e+00
5.745912676317641576e+00
5.745913077248665957e+00
5.745913477065551334e+00
5.745913875772091117e+00
5.745914273372064507e+00
5.745914669869231162e+00
5.745915065267344524e+00
5.745915459570137607e+00


==> data/minmax/min_m=5.txt <==
q
4.832097269703777620e+00
4.922488763229374342e+00
5.002831656962618112e+00
5.072912832879735490e+00
5.133358684425761709e+00
5.185270350817968499e+00
5.229908268390223824e+00
5.268488667277849480e+00
5.302083451372037182e+00
5.331589403818445483e+00
5.357734703108816277e+00
5.381101234392988708e+00
5.402150785848630399e+00
5.421249564136452648e+00
5.438688992096714969e+00
5.454702471736496250e+00
5.469478514497164490e+00
5.483170862381893329e+00
5.495906223610027119e+00
5.507790163316117926e+00
5.518911587200384439e+00
5.529346160273773236e+00
5.539158922587724021e+00
5.548406300082532994e+00
5.557137659502134674e+00
5.565396519003990683e+00
5.573221498041917243e+00
5.580647069119768489e+00
5.587704158356391559e+00
5.594420630123902782e+00
5.600821682304837346e+00
5.606930172201651352e+00
5.612766888258399867e+00
5.618350779102226689e+00
5.623699148669421888e+00
5.628827824118661560e+00
5.633751301679973622e+00
5.638482874415202240e+00
5.643034744979229522e+00
5.647418125799076982e+00
5.651643328578127345e+00
5.655719844643773087e+00
5.659656417360242386e+00
5.663461107600124222e+00
5.667141353092891798e+00
5.670704022331950256e+00
5.674155463615558226e+00
5.677501549712780538e+00
5.680747718578800232e+00
5.683899010490081061e+00
5.686960101926032074e+00
5.689935336487348394e+00
5.692828753111116136e+00
5.695644111816873689e+00
5.698384917195638444e+00
5.701054439834855714e+00
5.703655735854896491e+00
5.706191664718280876e+00
5.708664905458648242e+00
5.711077971464769476e+00
5.713433223943781947e+00
5.715732884177590734e+00
5.717979044677354850e+00
5.720173679332380523e+00
5.722281000521987515e+00
5.723569357612626973e+00
5.724823467067452931e+00
5.726045365778980489e+00
5.727236929733767745e+00
5.728399891155199875e+00
5.729535853530794753e+00
5.730646304783387102e+00
5.731732628815821684e+00
5.732796115631035860e+00
5.733837970205918566e+00
5.734859320274387606e+00
5.735861223157205480e+00
5.736844671757905800e+00
5.737810599830373448e+00
5.738759886610190541e+00
5.739693360890273155e+00
5.740611804612064439e+00
5.741515956033848234e+00
5.742406512530995322e+00
5.743284133075626130e+00
5.744149440437500864e+00
5.745003023142962739e+00
5.745845437223700003e+00
5.746677207783707608e+00
5.747498830408922288e+00
5.748310772441148409e+00
5.749113474134872170e+00
5.749907349713942573e+00
5.750692788341875250e+00
5.751470155018891361e+00
5.752239791416399406e+00
5.753002016658681939e+00
5.753757128060011716e+00
5.754505401824658861e+00
5.755247093716057805e+00
5.755982439700793485e+00
5.756711656572116809e+00
5.757434942557460467e+00
5.758152477913178302e+00
5.758864425510267004e+00
5.759570931413183104e+00
5.760272125454698688e+00
5.760968121808339504e+00
5.761659019560438466e+00
5.762344903283022290e+00
5.763025843608866161e+00
5.763701897809474062e+00
5.764373110376914688e+00
5.765039513609849564e+00
5.765701128204150372e+00
5.766357963848297352e+00
5.767010019823402445e+00
5.767657285607834083e+00
5.768299741485877874e+00
5.768937359160162259e+00
5.769570102366977871e+00
5.770197927493889267e+00
5.770820784198579467e+00
5.771438616027992019e+00
5.772051361036492523e+00
5.772658952401983790e+00
5.773261319038391015e+00
5.773858386203239768e+00
5.774450076098782247e+00
5.775036308465089974e+00
5.775617001163441344e+00
5.776192070748558116e+00
5.776761433027753689e+00
5.777325003605657372e+00
5.777882698412576623e+00
5.778434434215112603e+00
5.778980129107399222e+00
5.779519702981418483e+00
5.780053077975085607e+00
5.780580178896768118e+00
5.781100933624918170e+00
5.781615273481887307e+00
5.782123133580911123e+00
5.782624453145334797e+00
5.783119175799648737e+00
5.783607249831598018e+00
5.784088628425089418e+00
5.784563269863820523e+00
5.785031137705378690e+00
5.785492200926249495e+00
5.785946434037705366e+00
5.786393817173276055e+00
5.786834336148352520e+00
5.787267982492665830e+00
5.787694753456387176e+00
5.788114651991212334e+00
5.788527686707185538e+00
5.788933871806698939e+00
5.789333226996928872e+00
5.789725777382119354e+00
5.790111553337161432e+00
5.790490590363949863e+00
5.790862928932056342e+00
5.791228614305396150e+00
5.791587696356187642e+00
5.791940229368155002e+00
5.792286271830112021e+00
5.792625886221764553e+00
5.792959138793104756e+00
5.793286099338760486e+00
5.793606840968830163e+00
5.793921439877450119e+00
5.794229975110316566e+00
5.794532528332424270e+00
5.794829183597122402e+00
5.795120027117432571e+00
5.795405147040653127e+00
5.795684633227109472e+00
5.795958577033807124e+00
5.796227071103637662e+00
5.796490209160907625e+00
5.796748085813478113e+00
5.797000796362235420e+00
5.797248436618093415e+00
5.797491102726887391e+00
5.797728891002425833e+00
5.797961897767883954e+00
5.798190219205562990e+00
5.798413951215232842e+00
5.798633189280905320e+00
5.798848028346165862e+00
5.799058562697767094e+00
5.799264885857677854e+00
5.799467090483096499e+00
5.799665268274477370e+00
5.799859509891303944e+00
5.800049904875322682e+00
5.800236541581098137e+00
5.800419507113477202e+00
5.800598887271809723e+00
5.800774766500643054e+00
5.800947227846473098e+00
5.801116352920317354e+00
5.801282221865951882e+00
5.801444913333249076e+00
5.801604504456503442e+00
5.801761070837396339e+00
5.801914686532368748e+00
5.802065424043882480e+00
5.802213354315731486e+00
5.802358546731622546e+00
5.802501069117176336e+00
5.802640987744824841e+00
5.802778367341566046e+00
5.802913271099161996e+00
5.803045760686692311e+00
5.803175896265158507e+00
5.803303736504024535e+00
5.803429338599424447e+00
5.803552758293863967e+00
5.803674049897367127e+00
5.803793266309665633e+00
5.803910459043525094e+00
5.804025678248938114e+00
5.804138972738072333e+00
5.804250390010832206e+00
5.804359976281012301e+00
5.804467776502773013e+00
5.804573834397518617e+00
5.804678192480949406e+00
5.804780892090310118e+00
5.804881973411622376e+00
5.804981475507014821e+00
5.805079436341916477e+00
5.805175892812175498e+00
5.805270880770951436e+00
5.805364435055427208e+00
5.805456589513258159e+00
5.805547377028677403e+00
5.805636829548312505e+00
5.805724978106619361e+00
5.805811852850901289e+00
5.805897483065955988e+00
5.805981897198273067e+00
5.806065122879767060e+00
5.806147186951067241e+00
5.806228115484329599e+00
5.806307933805552324e+00
5.806386666516423212e+00
5.806464337515665264e+00
5.806540970019874237e+00
5.806616586583855266e+00
5.806691209120491415e+00
5.806764858920067773e+00
5.806837556669120382e+00
5.806909322468822410e+00
5.806980175852820558e+00
5.807050135804632696e+00
5.807119220774562329e+00
5.807187448696114807e+00
5.807254837001988079e+00
5.807321402639572305e+00
5.807387162086025789e+00
5.807452131362872194e+00
5.807516326050246036e+00
5.807579761300599941e+00
5.807642451852097487e+00
5.807704412041548636e+00
5.807765655816972128e+00
5.807826196749748426e+00
5.807886048046406735e+00
5.807945222560081611e+00
5.808003732801517494e+00
5.808061590949844089e+00
5.808118808862898774e+00
5.808175398087318086e+00
5.808231369868217975e+00
5.808286735158642244e+00
5.808341504628633523e+00
5.808395688674079516e+00
5.808449297425219093e+00
5.808502340754902349e+00
5.808554828286569993e+00
5.808606769401955638e+00
5.808658173248590018e+00
5.808709048746969472e+00
5.808759404597608089e+00
5.808809249287717691e+00
5.808858591097789237e+00
5.808907438107890897e+00
5.808955798203776943e+00
5.809003679082779037e+00
5.809051088259548301e+00
5.809098033071527389e+00
5.809144520684330182e+00
5.809190558096871015e+00
5.809236152146369569e+00
5.809281309513160352e+00
5.809326036725372511e+00
5.809370340163432012e+00
5.809414226064393283e+00
5.809457700526201585e+00
5.809500769511728002e+00
5.809543438852736053e+00
5.809585714253656441e+00
5.809627601295320076e+00
5.809669105438469927e+00
5.809710232027247123e+00
5.809750986292492314e+00
5.809791373354985744e+00
5.809831398228548771e+00
5.809871065823072556e+00
5.809910380947421515e+00
5.809949348312263062e+00
5.809987972532787204e+00
5.810026258131347099e+00
5.810064209540021452e+00
5.810101831103067660e+00
5.810139127079324339e+00
5.810176101644533020e+00
5.810212758893554152e+00
5.810249102842558244e+00
5.810285137431103308e+00
5.810320866524177674e+00
5.810356293914161974e+00
5.810391423322732507e+00
5.810426258402701549e+00
5.810460802739809694e+00
5.810495059854433819e+00
5.810529033203287064e+00
5.810562726181031756e+00
5.810596142121834617e+00
5.810629284300912190e+00
5.810662155935976791e+00
5.810694760188693131e+00
5.810727100166052317e+00
5.810759178921709456e+00
5.810790999457280392e+00
5.810822564723627792e+00
5.810853877622046859e+00
5.810884941005477700e+00
5.810915757679652849e+00
5.810946330404205717e+00
5.810976661893750617e+00
5.811006754818934361e+00
5.811036611807464780e+00
5.811066235445079720e+00
5.811095628276521374e+00
5.811124792806464434e+00
5.811153731500423802e+00
5.811182446785603695e+00
5.811210941051795587e+00
5.811239216652173134e+00
5.811267275904095975e+00
5.811295121089906424e+00
5.811322754457683537e+00
5.811350178221969642e+00
5.811377394564487098e+00
5.811404405634852388e+00
5.811431213551242259e+00
5.811457820401025209e+00
5.811484228241455163e+00
5.811510439100247893e+00
5.811536454976204524e+00
5.811562277839789736e+00
5.811587909633717963e+00
5.811613352273505839e+00
5.811638607648017540e+00
5.811663677619956836e+00
5.811688564026447956e+00
5.811713268679483235e+00
5.811737793366417826e+00
5.811762139850456421e+00
5.811786309871112444e+00
5.811810305144659239e+00
5.811834127364552849e+00
5.811857778201876101e+00
5.811881259305752501e+00
5.811904572303753014e+00
5.811927718802271770e+00
5.811950700386954161e+00
5.811973518623017476e+00
5.811996175055669234e+00
5.812018671210433141e+00
5.812041008593515912e+00
5.812063188692131455e+00
5.812085212974843706e+00
5.812107082891897925e+00
5.812128799875528884e+00
5.812150365340257530e+00
5.812171780683221378e+00
5.812193047284447189e+00
5.812214166507148505e+00
5.812235139698016972e+00
5.812255968187454158e+00
5.812276653289905504e+00
5.812297196304074376e+00
5.812317598513200068e+00
5.812337861185293164e+00
5.812357985573396668e+00
5.812377972915818702e+00
5.812397824436384752e+00
5.812417541344622407e+00
5.812437124836035807e+00
5.812456576092298377e+00
5.812475896281469545e+00
5.812495086558234547e+00
5.812514148064041208e+00
5.812533081927391265e+00
5.812551889263973592e+00
5.812570571176872036e+00
5.812589128756772361e+00
5.812607563082135442e+00
5.812625875219367799e+00
5.812644066223027650e+00
5.812662137135974127e+00
5.812680088989551130e+00
5.812697922803749861e+00
5.812715639587365146e+00
5.812733240338200602e+00
5.812750726043142357e+00
5.812768097678414847e+00
5.812785356209647425e+00
5.812802502592080423e+00
5.812819537770664624e+00
5.812836462680254890e+00
5.812853278245726507e+00
5.812869985382083549e+00
5.812886584994656936e+00
5.812903077979187039e+00
5.812919465221968451e+00
5.812935747599996539e+00
5.812951925981065138e+00
5.812968001223912218e+00
5.812983974178331792e+00
5.812999845685290268e+00
5.813015616577043687e+00
5.813031287677276282e+00
5.813046859801170640e+00
5.813062333755562250e+00
5.813077710339018545e+00
5.813092990341957034e+00
5.813108174546762541e+00
5.813123263727860035e+00
5.813138258651854073e+00
5.813153160077602521e+00
5.813167968756327575e+00
5.813182685431701913e+00
5.813197310839963272e+00
5.813211845709986392e+00
5.813226290763385151e+00
5.813240646714619153e+00
5.813254914271044349e+00
5.813269094133044490e+00
5.813283186994077312e+00
5.813297193540796215e+00
5.813311114453111550e+00
5.813324950404276770e+00
5.813338702060984353e+00
5.813352370083409326e+00
5.813365955125331830e+00
5.813379457834186859e+00
5.813392878851144197e+00
5.813406218811205228e+00
5.813419478343237579e+00
5.813432658070071923e+00
5.813445758608594360e+00
5.813458780569764173e+00
5.813471724558729292e+00
5.813484591174882254e+00
5.813497381011907272e+00
5.813510094657878824e+00
5.813522732695311390e+00
5.813535295701215411e+00
5.813547784247178107e+00
5.813560198899419440e+00
5.813572540218844509e+00
5.813584808761124378e+00
5.813597005076735158e+00
5.813609129711028167e+00
5.813621183204302767e+00
5.813633166091815241e+00
5.813645078903907581e+00
5.813656922165988838e+00
5.813668696398652358e+00
5.813680402117692658e+00
5.813692039834168490e+00
5.813703610054457016e+00
5.813715113280313318e+00
5.813726550008909477e+00
5.813737920732891418e+00
5.813749225940421539e+00
5.813760466115255099e+00
5.813771641736744655e+00
5.813782753279932436e+00
5.813793801215556556e+00
5.813804786010132730e+00
5.813815708125990689e+00
5.813826568021307928e+00
5.813837366150155006e+00
5.813848102962562159e+00
5.813858778904540614e+00
5.813869394418128778e+00
5.813879949941452630e+00
5.813890445908736382e+00
5.813900882750379751e+00
5.813911260892968613e+00
5.813921580759338958e+00
5.813931842768599978e+00
5.813942047336174035e+00
5.813952194873852619e+00
5.813962285789814999e+00
5.813972320488683287e+00
5.813982299371536655e+00
5.813992222835981494e+00
5.814002091276165629e+00
5.814011905082797860e+00
5.814021664643227005e+00
5.814031370341442795e+00
5.814041022558122052e+00
5.814050621670673991e+00
5.814060168053249988e+00
5.814069662076794209e+00
5.814079104109071139e+00
5.814088494514703775e+00
5.814097833655197611e+00
5.814107121888977048e+00
5.814116359571416481e+00
5.814125547054878496e+00
5.814134684688715637e+00
5.814143772819349465e+00
5.814152811790262554e+00
5.814161801942030472e+00
5.814170743612371517e+00
5.814179637136162704e+00
5.814188482845452199e+00
5.814197281069537482e+00
5.814206032134929814e+00
5.814214736365427960e+00
5.814223394082127960e+00
5.814232005603441777e+00
5.814240571245151479e+00
5.814249091320408347e+00
5.814257566139760414e+00
5.814265996011214632e+00
5.814274381240199574e+00
5.814282722129644476e+00
5.814291018979987236e+00
5.814299272089178849e+00
5.814307481752738482e+00
5.814315648263773006e+00
5.814323771912963679e+00
5.814331852988641636e+00
5.814339891776775460e+00
5.814347888561016475e+00
5.814355843622692532e+00
5.814363757240856856e+00
5.814371629692314691e+00
5.814379461251611758e+00
5.814387252191083100e+00
5.814395002780865518e+00
5.814402713288932212e+00
5.814410383981078567e+00
5.814418015120991434e+00
5.814425606970223370e+00
5.814433159788242378e+00
5.814440673832452333e+00
5.814448149358183215e+00
5.814455586618751504e+00
5.814462985865444189e+00
5.814470347347552526e+00
5.814477671312400453e+00
5.814484958005347259e+00
5.814492207669808010e+00
5.814499420547293518e+00
5.814506596877386357e+00
5.814513736897802154e+00
5.814520840844383365e+00
5.814527908951117041e+00
5.814534941450167693e+00
5.814541938571863078e+00
5.814548900544754595e+00
5.814555827595600412e+00
5.814562719949389447e+00
5.814569577829365343e+00
5.814576401457041577e+00
5.814583191052202338e+00
5.814589946832946943e+00
5.814596669015671182e+00
5.814603357815117057e+00
5.814610013444346137e+00
5.814616636114812387e+00
5.814623226036314207e+00
5.814629783417065489e+00
5.814636308463665415e+00
5.814642801381144643e+00
5.814649262372954652e+00
5.814655691641007706e+00
5.814662089385665311e+00
5.814668455805779956e+00
5.814674791098676465e+00
5.814681095460188409e+00
5.814687369084673207e+00
5.814693612165008574e+00
5.814699824892618274e+00
5.814706007457482784e+00
5.814712160048156164e+00
5.814718282851762510e+00
5.814724376054030586e+00
5.814730439839289389e+00
5.814736474390497456e+00
5.814742479889229543e+00
5.814748456515717479e+00
5.814754404448843950e+00
5.814760323866157599e+00
5.814766214943892564e+00
5.814772077856960486e+00
5.814777912778997582e+00
5.814783719882330004e+00
5.814789499338027134e+00
5.814795251315888258e+00
5.814800975984462106e+00
5.814806673511056623e+00
5.814812344061738081e+00
5.814817987801369270e+00
5.814823604893602393e+00
5.814829195500871961e+00
5.814834759784445417e+00
5.814840297904405375e+00
5.814845810019670935e+00
5.814851296287987026e+00
5.814856756865972365e+00
5.814862191909092815e+00
5.814867601571696909e+00
5.814872986007002531e+00
5.814878345367135104e+00
5.814883679803110716e+00
5.814888989464854774e+00
5.814894274501215321e+00
5.814899535059976365e+00
5.814904771287839225e+00
5.814909983330481147e+00
5.814915171332514454e+00
5.814920335437518517e+00
5.814925475788062847e+00
5.814930592525673347e+00
5.814935685790889153e+00
5.814940755723240429e+00
5.814945802461261692e+00
5.814950826142505136e+00
5.814955826903564606e+00
5.814960804880048073e+00
5.814965760206593615e+00
5.814970693016924486e+00
5.814975603443789609e+00
5.814980491619019531e+00
5.814985357673513100e+00
5.814990201737245457e+00
5.814995023939277807e+00
5.814999824407788509e+00
5.815004603270021555e+00
5.815009360652375392e+00
5.815014096680329203e+00
5.815018811478507743e+00
5.815023505170668017e+00
5.815028177879693949e+00
5.815032829727638131e+00
5.815037460835677408e+00
5.815042071324169726e+00
5.815046661312651466e+00
5.815051230919801917e+00
5.815055780263509888e+00
5.815060309460835519e+00
5.815064818628044030e+00
5.815069307880592397e+00
5.815073777333153338e+00
5.815078227099607311e+00
5.815082657293066504e+00
5.815087068025849959e+00
5.815091459409537755e+00
5.815095831554923933e+00
5.815100184572060016e+00
5.815104518570252345e+00
5.815108833658054976e+00
5.815113129943290993e+00
5.815117407533054283e+00
5.815121666533713096e+00
5.815125907050916254e+00
5.815130129189598485e+00
5.815134333053991966e+00
5.815138518747628105e+00
5.815142686373322434e+00
5.815146836033238564e+00
5.815150967828815354e+00
5.815155081860837960e+00
5.815159178229406756e+00
5.815163257033956867e+00
5.815167318373261729e+00
5.815171362345423312e+00
5.815175389047913868e+00
5.815179398577543068e+00
5.815183391030469551e+00
5.815187366502241773e+00
5.815191325087746499e+00
5.815195266881258540e+00
5.815199191976425652e+00
5.815203100466280972e+00
5.815206992443239464e+00
5.815210867999113908e+00
5.815214727225106905e+00
5.815218570211831306e+00
5.815222397049295111e+00
5.815226207826925453e+00
5.815230002633558826e+00
5.815233781557458848e+00
5.815237544686308269e+00
5.815241292107212523e+00
5.815245023906724597e+00
5.815248740170821939e+00
5.815252440984927773e+00
5.815256126433916428e+00
5.815259796602104458e+00
5.815263451573271958e+00
5.815267091430647461e+00
5.815270716256932815e+00
5.815274326134289851e+00
5.815277921144347495e+00
5.815281501368226635e+00
5.815285066886513476e+00
5.815288617779273750e+00
5.815292154126076696e+00
5.815295676005963088e+00
5.815299183497490532e+00
5.815302676678695271e+00
5.815306155627121498e+00
5.815309620419832903e+00
5.815313071133382472e+00
5.815316507843847127e+00
5.815319930626825951e+00
5.815323339557437521e+00
5.815326734710312806e+00
5.815330116159620033e+00
5.815333483979068241e+00
5.815336838241882411e+00
5.815340179020834555e+00
5.815343506388254369e+00
5.815346820415992823e+00
5.815350121175456799e+00
5.815353408737615304e+00
5.815356683172992369e+00
5.815359944551650173e+00
5.815363192943241444e+00
5.815366428416969491e+00
5.815369651041605081e+00
5.815372860885495321e+00
5.815376058016557437e+00
5.815379242502298318e+00
5.815382414409794976e+00
5.815385573805711417e+00
5.815388720756303975e+00
5.815391855327410653e+00
5.815394977584478653e+00
5.815398087592527965e+00
5.815401185416197549e+00
5.815404271119724910e+00
5.815407344766949649e+00
5.815410406421323231e+00
5.815413456145900106e+00
5.815416494003359915e+00
5.815419520055987945e+00
5.815422534365700891e+00
5.815425536994021982e+00
5.815428528002124509e+00
5.815431507450777637e+00
5.815434475400407699e+00
5.815437431911061772e+00
5.815440377042421005e+00
5.815443310853809500e+00
5.815446233404197862e+00
5.815449144752188992e+00
5.815452044956035849e+00
5.815454934073642335e+00
5.815457812162564188e+00
5.815460679280015199e+00
5.815463535482843227e+00
5.815466380827587933e+00
5.815469215370423939e+00
5.815472039167204343e+00
5.815474852273433193e+00
5.815477654744304559e+00
5.815480446634662570e+00
5.815483227999032501e+00
5.815485998891621655e+00
5.815488759366306937e+00
5.815491509476643728e+00
5.815494249275871219e+00
5.815496978816919516e+00
5.815499698152396313e+00
5.815502407334606438e+00
5.815505106415538528e+00
5.815507795446885453e+00
5.815510474480017677e+00
5.815513143566018783e+00
5.815515802755665931e+00
5.815518452099432523e+00
5.815521091647513963e+00
5.815523721449791239e+00
5.815526341555867340e+00
5.815528952015048603e+00
5.815531552876351817e+00
5.815534144188511334e+00
5.815536725999979950e+00
5.815539298358928910e+00
5.815541861313236360e+00
5.815544414910516657e+00
5.815546959198105270e+00
5.815549494223064997e+00
5.815552020032174418e+00
5.815554536671962538e+00
5.815557044188668812e+00
5.815559542628276013e+00
5.815562032036501350e+00
5.815564512458800905e+00
5.815566983940362533e+00
5.815569446526128949e+00
5.815571900260769311e+00
5.815574345188702310e+00
5.815576781354093505e+00
5.815579208800861544e+00
5.815581627572661283e+00
5.815584037712912213e+00
5.815586439264781582e+00
5.815588832271179953e+00
5.815591216774794958e+00
5.815593592818061097e+00
5.815595960443161516e+00
5.815598319692061757e+00
5.815600670606479561e+00
5.815603013227887530e+00
5.815605347597540664e+00
5.815607673756451490e+00
5.815609991745414931e+00
5.815612301604972778e+00
5.815614603375455438e+00
5.815616897096963278e+00
5.815619182809374621e+00
5.815621460552339528e+00
5.815623730365290456e+00
5.815625992287434265e+00
5.815628246357767317e+00
5.815630492615063041e+00
5.815632731097884367e+00
5.815634961844558859e+00
5.815637184893228451e+00
5.815639400281812144e+00
5.815641608048022881e+00
5.815643808229353340e+00
5.815646000863094578e+00
5.815648185986342256e+00
5.815650363635971765e+00
5.815652533848663985e+00
5.815654696660888412e+00
5.815656852108932462e+00
5.815659000228867725e+00
5.815661141056567729e+00
5.815663274627722146e+00
5.815665400977807487e+00
5.815667520142132396e+00
5.815669632155784363e+00
5.815671737053668799e+00
5.815673834870509040e+00
5.815675925640835686e+00
5.815678009398982162e+00
5.815680086179109587e+00
5.815682156015187232e+00
5.815684218940994299e+00
5.815686274990129689e+00
5.815688324196026215e+00
5.815690366591912408e+00
5.815692402210844492e+00
5.815694431085721483e+00
5.815696453249228348e+00
5.815698468733903503e+00
5.815700477572104177e+00
5.815702479795999302e+00
5.815704475437606824e+00
5.815706464528761721e+00
5.815708447101125778e+00
5.815710423186196465e+00
5.815712392815306941e+00
5.815714356019612730e+00
5.815716312830113033e+00
5.815718263277638300e+00
5.815720207392852004e+00
5.815722145206263072e+00
5.815724076748209015e+00
5.815726002048877241e+00
5.815727921138286405e+00
5.815729834046303282e+00
5.815731740802625005e+00
5.815733641436812817e+00
5.815735535978250326e+00
5.815737424456181692e+00
5.815739306899688543e+00
5.815741183337707731e+00
5.815743053799015350e+00
5.815744918312241829e+00
5.815746776905876381e+00
5.815748629608236797e+00
5.815750476447519191e+00
5.815752317451753584e+00
5.815754152648834108e+00
5.815755982066500351e+00
5.815757805732359564e+00
5.815759623673869783e+00
5.815761435918339828e+00
5.815763242492951512e+00
5.815765043424738323e+00
5.815766838740593414e+00
5.815768628467267831e+00
5.815770412631379394e+00
5.815772191259415358e+00
5.815773964377712879e+00
5.815775732012482990e+00
5.815777494189799945e+00
5.815779250935606548e+00
5.815781002275701717e+00
5.815782748235772459e+00
5.815784488841357458e+00
5.815786224117866610e+00
5.815787954090592571e+00
5.815789678784684114e+00
5.815791398225172770e+00
5.815793112436958623e+00
5.815794821444815632e+00
5.815796525273392525e+00
5.815798223947205692e+00
5.815799917490672932e+00
5.815801605928050400e+00
5.815803289283498323e+00
5.815804967581058804e+00
5.815806640844632724e+00
5.815808309098010831e+00
5.815809972364876401e+00
5.815811630668764387e+00
5.815813284033120922e+00
5.815814932481258026e+00
5.815816576036379359e+00
5.815818214721568680e+00
5.815819848559794281e+00
5.815821477573909881e+00
5.815823101786662619e+00
5.815824721220669957e+00
5.815826335898460542e+00
5.815827945842428015e+00
5.815829551074874537e+00
5.815831151617969041e+00
5.815832747493795196e+00
5.815834338724320318e+00
5.815835925331387379e+00
5.815837507336752310e+00
5.815839084762054689e+00
5.815840657628828403e+00
5.815842225958507861e+00
5.815843789772400463e+00
5.815845349091737226e+00
5.815846903937636370e+00
5.815848454331099759e+00
5.815850000293047550e+00
5.815851541844277328e+00
5.815853079005502302e+00
5.815854611797325546e+00
5.815856140240249772e+00
5.815857664354683543e+00
5.815859184160932394e+00
5.815860699679201495e+00
5.815862210929603648e+00
5.815863717932157506e+00
5.815865220706774252e+00
5.815866719273272700e+00
5.815868213651379293e+00
5.815869703860732542e+00
5.815871189920857276e+00
5.815872671851201048e+00
5.815874149671113713e+00
5.815875623399850980e+00
5.815877093056577074e+00
5.815878558660362962e+00
5.815880020230197012e+00
5.815881477784959230e+00
5.815882931343462126e+00
5.815884380924414288e+00
5.815885826546436377e+00
5.815887268228063789e+00
5.815888705987752871e+00
5.815890139843848061e+00
5.815891569814634288e+00
5.815892995918292563e+00
5.815894418172925739e+00
5.815895836596553181e+00


==> data/minmax/min_m=6.txt <==
5.208733248719457087e+00
5.262949029078436425e+00
5.312050368584012361e+00
5.356344957716808075e+00
5.396207419565594243e+00
5.432038586382974543e+00
5.464237622062639410e+00
5.493184926657346701e+00
5.519232954166898963e+00
5.542702320530226601e+00
5.563881186670977641e+00
5.583026516758649471e+00
5.597948161070153361e+00
5.607182149467267784e+00
5.615762274187235725e+00
5.623747997668728793e+00
5.631192027792518040e+00
5.638141432861039526e+00
5.644638512074021008e+00
5.650721478441594670e+00
5.656424999028576650e+00
5.661780627266869814e+00
5.666817153824375453e+00
5.671560895993037477e+00
5.676035940494926990e+00
5.680264350736148771e+00
5.684266346619915922e+00
5.688060462854367394e+00
5.691663690085221106e+00
5.695091602010830201e+00
5.698358470789525398e+00
5.701477372442293579e+00
5.704460283523077102e+00
5.707318170027003035e+00
5.710061069296110681e+00
5.712698165536465922e+00
5.715237859459781689e+00
5.717687832493527189e+00
5.720055105954054753e+00
5.722346095542535593e+00
5.724566661496854891e+00
5.726722154711300306e+00
5.728817459118141997e+00
5.730857030608894398e+00
5.732844932757687140e+00
5.734784869594585999e+00
5.736680215661971616e+00
5.738534043572812493e+00
5.740349149275457030e+00
5.742128075215727101e+00
5.743873131573397295e+00
5.745586415737259145e+00
5.747269830169977389e+00
5.748925098802432743e+00
5.750553782085210841e+00
5.752157290814740698e+00
5.753736898841018466e+00
5.755293754754730706e+00
5.756828892642722018e+00
5.758343241992715633e+00
5.759837636820718032e+00
5.761312824087682749e+00
5.762769471465786886e+00
5.764208174508887339e+00
5.765629463276526145e+00
5.767033808456133670e+00
5.768421627023748499e+00
5.769793287479698662e+00
5.771149114692124549e+00
5.772489394378191641e+00
5.773814377249756546e+00
5.775124282847968082e+00
5.776419303088786705e+00
5.777699605539418748e+00
5.778965336443853573e+00
5.780216623514098373e+00
5.781453578502103063e+00
5.782676299566271716e+00
5.783884873445190422e+00
5.785079377450262683e+00
5.786259881288009055e+00
5.787426448722007066e+00
5.788579139083858571e+00
5.789718008641765223e+00
5.790843111835008550e+00
5.791954502381909009e+00
5.793052234268656342e+00
5.794136362625890158e+00
5.795206944499592616e+00
5.796264039522696976e+00
5.797307710493383226e+00
5.798338023865943214e+00
5.799355050159761937e+00
5.800358864291927929e+00
5.801349545838582422e+00
5.802327179230181819e+00
5.803291853885457208e+00
5.804243664288918580e+00
5.805182710016343783e+00
5.806109095712802315e+00
5.807022931027375101e+00
5.807924330508736688e+00
5.808813413465509612e+00
5.809690303795217226e+00
5.810555129785485384e+00
5.811408023890848540e+00
5.812249122488656994e+00
5.813078565617094462e+00
5.813896496698272465e+00
5.814703062249418686e+00
5.815498411584477445e+00
5.816282696508981331e+00
5.817056071010212825e+00
5.817818690945043336e+00
5.818570713727269528e+00
5.819312298016447116e+00
5.820043603409817301e+00
5.820764790138919231e+00
5.821476018772266947e+00
5.822177449925343140e+00
5.822869243979067910e+00
5.823551560807643135e+00
5.824224559516798294e+00
5.824888398192986649e+00
5.825543233664322251e+00
5.826189221273720520e+00
5.826826514664671386e+00
5.827455265579935428e+00
5.828075623673541372e+00
5.828687736336061853e+00
5.829291748533365514e+00
5.829887802658869411e+00
5.830476038399137195e+00
5.831056592612861245e+00
5.831629599222892146e+00
5.832195189121250678e+00
5.832753490086797221e+00
5.833304626715273500e+00
5.833848720361353379e+00
5.834385889092440713e+00
5.834916247653705312e+00
5.835439907444052388e+00
5.835956976502536975e+00
5.836467559504785463e+00
5.836971757769048530e+00
5.837469669271258432e+00
5.837961388668817087e+00
5.838447007332499439e+00
5.838926613386003162e+00
5.839400291752747663e+00
5.839868124209389499e+00
5.840330189445555042e+00
5.840786563129365838e+00
5.841237317978266397e+00
5.841682523834710317e+00
5.842122247746249109e+00
5.842556554049576079e+00
5.842985504458050983e+00
5.843409158152431004e+00
5.843827571874181892e+00
5.844240800021168525e+00
5.844648894745183121e+00
5.845051906051081048e+00
5.845449881897000211e+00
5.845842868295490824e+00
5.846230909415072396e+00
5.846614047681981674e+00
5.846992323881792686e+00
5.847365777260584707e+00
5.847734445625415667e+00
5.848098365443835434e+00
5.848457571942142330e+00
5.848812099202245207e+00
5.849161980256772253e+00
5.849507247182380354e+00
5.849847931190936379e+00
5.850184062718474465e+00
5.850515671511737459e+00
5.850842786712147081e+00
5.851165436937116660e+00
5.851483650358468402e+00
5.851797454778043139e+00
5.852106877700153476e+00
5.852411946401066878e+00
5.852712687995195395e+00
5.853009129498156327e+00
5.853301297886507548e+00
5.853589220154161055e+00
5.853872923365525338e+00
5.854152434705234498e+00
5.854427781524590202e+00
5.854698991384641893e+00
5.854966092095939878e+00
5.855229111755063443e+00
5.855488078777792538e+00
5.855743021929167291e+00
5.855993970350366062e+00
5.856240953582433129e+00
5.856484001587082489e+00
5.856723144764440114e+00
5.856958413967984001e+00
5.857189840516663359e+00
5.857417456204304429e+00
5.857641293306417474e+00
5.857861384584494679e+00
5.858077763287885986e+00
5.858290463153352334e+00
5.858499518402449979e+00
5.858704963736768967e+00
5.858906834331224722e+00
5.859105165825444494e+00
5.859299994313393434e+00
5.859491356331367307e+00
5.859679288844390932e+00
5.859863829231223953e+00
5.860045015268035229e+00
5.860222885110838220e+00
5.860397477276841016e+00
5.860568830624776737e+00
5.860736984334362631e+00
5.860901977884912739e+00
5.861063851033293304e+00
5.861222643791258236e+00
5.861378396402275648e+00
5.861531149317924516e+00
5.861680943173987579e+00
5.861827818766246700e+00
5.861971817026170761e+00
5.862112978996457002e+00
5.862251345806589242e+00
5.862386958648425406e+00
5.862519858751922719e+00
5.862650087361014783e+00
5.862777685709771092e+00
5.862902694998789244e+00
5.863025156372001945e+00
5.863145110893816181e+00
5.863262599526714247e+00
5.863377663109340610e+00
5.863490342335089700e+00
5.863600677731237276e+00
5.863708709638665084e+00
5.863814478192177937e+00
5.863918023301455840e+00
5.864019384632658038e+00
5.864118601590691426e+00
5.864215713302147748e+00
5.864310758598977102e+00
5.864403776002829360e+00
5.864494803710107895e+00
5.864583879577778269e+00
5.864671041109864369e+00
5.864756325444669294e+00
5.864839769342735210e+00
5.864921409175509304e+00
5.865001280914709625e+00
5.865079420122437881e+00
5.865155861941930837e+00
5.865230641089063113e+00
5.865303791844490355e+00
5.865375348046462101e+00
5.865445343084304319e+00
5.865513809892531683e+00
5.865580780945593098e+00
5.865646288253203444e+00
5.865710363356335222e+00
5.865773037323680938e+00
5.865834340748782516e+00
5.865894303747644756e+00
5.865952955956887038e+00
5.866010326532401287e+00
5.866066444148513526e+00
5.866121336997587754e+00
5.866175032790103216e+00
5.866227558755161553e+00
5.866278941641406064e+00
5.866329207718322003e+00
5.866378382777949874e+00
5.866426492136919357e+00
5.866473560638862494e+00
5.866519612657102201e+00
5.866564672097699606e+00
5.866608762402757193e+00
5.866651906553996376e+00
5.866694127076617526e+00
5.866735446043349178e+00
5.866775885078776120e+00
5.866815465363836246e+00
5.866854207640528784e+00
5.866892132216799283e+00
5.866929258971592454e+00
5.866965607360026702e+00
5.867001196418766717e+00
5.867036044771447578e+00
5.867070170634287152e+00
5.867103591821737574e+00
5.867136325752249526e+00
5.867168389454128885e+00
5.867199799571441332e+00
5.867230572369981800e+00
5.867260723743298989e+00
5.867290269218746523e+00
5.867319223963574970e+00
5.867347602791049610e+00
5.867375420166565547e+00
5.867402690213781469e+00
5.867429426720762287e+00
5.867455643146081812e+00
5.867481352624968061e+00
5.867506567975367737e+00
5.867531301704016933e+00
5.867555566012495838e+00
5.867579372803212401e+00
5.867602733685378880e+00
5.867625659980904906e+00
5.867648162730310091e+00
5.867670252698485633e+00
5.867691940380515447e+00
5.867713236007326749e+00
5.867734149551366407e+00
5.867754690732164491e+00
5.867774869021848083e+00
5.867794693650580484e+00
5.867814173611928474e+00
5.867833317668173621e+00
5.867852134355512561e+00
5.867870631989232422e+00
5.867888818668750339e+00
5.867906702282629894e+00
5.867924290513478525e+00
5.867941590842793431e+00
5.867958610555692900e+00
5.867975356745612991e+00
5.867991836318878107e+00
5.868008055999211159e+00
5.868024022332173573e+00
5.868039741689495159e+00
5.868055220273351580e+00
5.868070464120518359e+00
5.868085479106513347e+00
5.868100270949581088e+00
5.868114845214644326e+00
5.868129207317161367e+00
5.868143362526928364e+00
5.868157315971741284e+00
5.868171072641048092e+00
5.868184637389487257e+00
5.868198014940360530e+00
5.868211209889022228e+00
5.868224226706209024e+00
5.868237069741275569e+00
5.868249743225367077e+00
5.868262251274543040e+00
5.868274597892772171e+00
5.868286786974933555e+00
5.868298822309662377e+00
5.868310707582228503e+00
5.868322446377249868e+00
5.868334042181405863e+00
5.868345498386067227e+00
5.868356818289845123e+00
5.868368005101111784e+00
5.868379061940427910e+00
5.868389991842932751e+00
5.868400797760669363e+00
5.868411482564837911e+00
5.868422049048011679e+00
5.868432499926294454e+00
5.868442837841406856e+00
5.868453065362740695e+00
5.868463184989358261e+00
5.868473199151907238e+00
5.868483110214548049e+00
5.868492920476772845e+00
5.868502632175206735e+00
5.868512247485357491e+00
5.868521768523320858e+00
5.868531197347437001e+00
5.868540535959887450e+00
5.868549786308308036e+00
5.868558950287252607e+00
5.868568029739755332e+00
5.868577026458733137e+00
5.868585942188396132e+00
5.868594778625648267e+00
5.868603537421380523e+00
5.868612220181812056e+00
5.868620828469718553e+00
5.868629363805696109e+00
5.868637827669307860e+00
5.868646221500298132e+00
5.868654546699682228e+00
5.868662804630870866e+00
5.868670996620728886e+00
5.868679123960612642e+00
5.868687187907391412e+00
5.868695189684403068e+00
5.868703130482451513e+00
5.868711011460696625e+00
5.868718833747565533e+00
5.868726598441638131e+00
5.868734306612508611e+00
5.868741959301576827e+00
5.868749557522900062e+00
5.868757102263928438e+00
5.868764594486303388e+00
5.868772035126577968e+00
5.868779425096928293e+00
5.868786765285868512e+00
5.868794056558917838e+00
5.868801299759249801e+00
5.868808495708347728e+00
5.868815645206614917e+00
5.868822749033984820e+00
5.868829807950497468e+00
5.868836822696870570e+00
5.868843793995064395e+00
5.868850722548798693e+00
5.868857609044092705e+00
5.868864454149746557e+00
5.868871258517870615e+00
5.868878022784323356e+00
5.868884747569194538e+00
5.868891433477262609e+00
5.868898081098405939e+00
5.868904691008053121e+00
5.868911263767584430e+00
5.868917799924731504e+00
5.868924300013956596e+00
5.868930764556854029e+00
5.868937194062489482e+00
5.868943589027778351e+00
5.868949949937811716e+00
5.868956277266197397e+00
5.868962571475394796e+00
5.868968833017022213e+00
5.868975062332161485e+00
5.868981259851655530e+00
5.868987425996402330e+00
5.868993561177642704e+00
5.868999665797203669e+00
5.869005740247793312e+00
5.869011784913246821e+00
5.869017800168772503e+00
5.869023786381184493e+00
5.869029743909172758e+00
5.869035673103478068e+00
5.869041574307162001e+00
5.869047447855784583e+00
5.869053294077636984e+00
5.869059113293942254e+00
5.869064905819028510e+00
5.869070671960542995e+00
5.869076412019630595e+00
5.869082126291111479e+00
5.869087815063647184e+00
5.869093478619932469e+00
5.869099117236835639e+00
5.869104731185567303e+00
5.869110320731841135e+00
5.869115886136006210e+00
5.869121427653214873e+00
5.869126945533549744e+00
5.869132440022168495e+00
5.869137911359414872e+00
5.869143359780998992e+00
5.869148785518058631e+00
5.869154188797329752e+00
5.869159569841244206e+00
5.869164928868044306e+00
5.869170266091907173e+00
5.869175581723030888e+00
5.869180875967762390e+00
5.869186149028688959e+00
5.869191401104727923e+00
5.869196632391243895e+00
5.869201843080125158e+00
5.869207033359883141e+00
5.869212203415733242e+00
5.869217353429684536e+00
5.869222483580621486e+00
5.869227594044391871e+00
5.869232684993866300e+00
5.869237756599040345e+00
5.869242809027074514e+00
5.869247842442401719e+00
5.869252857006774349e+00
5.869257852879336212e+00
5.869262830216688265e+00
5.869267789172959660e+00
5.869272729899851271e+00
5.869277652546719182e+00
5.869282557260611988e+00
5.869287444186344516e+00
5.869292313466532462e+00
5.869297165241674996e+00
5.869301999650177848e+00
5.869306816828411932e+00
5.869311616910777296e+00
5.869316400029732428e+00
5.869321166315847549e+00
5.869325915897843693e+00
5.869330648902656655e+00
5.869335365455448539e+00
5.869340065679668150e+00
5.869344749697090080e+00
5.869349417627856447e+00
5.869354069590491108e+00
5.869358705701968937e+00
5.869363326077735366e+00
5.869367930831733915e+00
5.869372520076459487e+00
5.869377093922964583e+00
5.869381652480919698e+00
5.869386195858621313e+00
5.869390724163043416e+00
5.869395237499837492e+00
5.869399735973389376e+00
5.869404219686833457e+00
5.869408688742077551e+00
5.869413143239835762e+00
5.869417583279655126e+00
5.869422008959924497e+00
5.869426420377923392e+00
5.869430817629817554e+00
5.869435200810711351e+00
5.869439570014642449e+00
5.869443925334615564e+00
5.869448266862637986e+00
5.869452594689704483e+00
5.869456908905851478e+00
5.869461209600161489e+00
5.869465496860768461e+00
5.869469770774911943e+00
5.869474031428917549e+00
5.869478278908232483e+00
5.869482513297451298e+00
5.869486734680298134e+00
5.869490943139684447e+00
5.869495138757700126e+00
5.869499321615624154e+00
5.869503491793962802e+00
5.869507649372442515e+00
5.869511794430032126e+00
5.869515927044950843e+00
5.869520047294696674e+00
5.869524155256036657e+00
5.869528251005042385e+00
5.869532334617084679e+00
5.869536406166851350e+00
5.869540465728366740e+00
5.869544513374981953e+00
5.869548549179420149e+00
5.869552573213746349e+00
5.869556585549415395e+00
5.869560586257250634e+00
5.869564575407478557e+00
5.869568553069726136e+00
5.869572519313030590e+00
5.869576474205852712e+00
5.869580417816079532e+00
5.869584350211048296e+00
5.869588271457532258e+00
5.869592181621766436e+00
5.869596080769452051e+00
5.869599968965754755e+00
5.869603846275335712e+00
5.869607712762322294e+00
5.869611568490358700e+00
5.869615413522574876e+00
5.869619247921626481e+00
5.869623071749670906e+00
5.869626885068398359e+00
5.869630687939022984e+00
5.869634480422297962e+00
5.869638262578521726e+00
5.869642034467536185e+00
5.869645796148742711e+00
5.869649547681101254e+00
5.869653289123141882e+00
5.869657020532957681e+00
5.869660741968227846e+00
5.869664453486213240e+00
5.869668155143762611e+00
5.869671846997313480e+00
5.869675529102907241e+00
5.869679201516191824e+00
5.869682864292415481e+00
5.869686517486442767e+00
5.869690161152756325e+00
5.869693795345460430e+00
5.869697420118285436e+00
5.869701035524597543e+00
5.869704641617389029e+00
5.869708238449297788e+00
5.869711826072602001e+00
5.869715404539237902e+00
5.869718973900772241e+00
5.869722534208451137e+00
5.869726085513159219e+00
5.869729627865454269e+00
5.869733161315559222e+00
5.869736685913367502e+00
5.869740201708445682e+00
5.869743708750029931e+00
5.869747207087052665e+00
5.869750696768107012e+00
5.869754177841500109e+00
5.869757650355204248e+00
5.869761114356900400e+00
5.869764569893956008e+00
5.869768017013444528e+00
5.869771455762138324e+00
5.869774886186516660e+00
5.869778308332763039e+00
5.869781722246772304e+00
5.869785127974155081e+00
5.869788525560239556e+00
5.869791915050067921e+00
5.869795296488404368e+00
5.869798669919737755e+00
5.869802035388286043e+00
5.869805392937988309e+00
5.869808742612530494e+00
5.869812084455312551e+00
5.869815418509486626e+00
5.869818744817929534e+00
5.869822063423275615e+00
5.869825374367882986e+00
5.869828677693873509e+00
5.869831973443099038e+00
5.869835261657175174e+00
5.869838542377459945e+00
5.869841815645072458e+00
5.869845081500880468e+00
5.869848339985511032e+00
5.869851591139359392e+00
5.869854835002563220e+00
5.869858071615051465e+00
5.869861301016491950e+00
5.869864523246341115e+00
5.869867738343807595e+00
5.869870946347884200e+00
5.869874147297327482e+00
5.869877341230677281e+00
5.869880528186239843e+00
5.869883708202111805e+00
5.869886881316155325e+00
5.869890047566026503e+00
5.869893206989162060e+00
5.869896359622780224e+00
5.869899505503884285e+00
5.869902644669273251e+00
5.869905777155526749e+00
5.869908902999026346e+00
5.869912022235940441e+00
5.869915134902224274e+00
5.869918241033642126e+00
5.869921340665750442e+00
5.869924433833902278e+00
5.869927520573252622e+00
5.869930600918760177e+00
5.869933674905177590e+00
5.869936742567076315e+00
5.869939803938828859e+00
5.869942859054603446e+00
5.869945907948397767e+00
5.869948950653993691e+00
5.869951987205006105e+00
5.869955017634855388e+00
5.869958041976772734e+00
5.869961060263804598e+00
5.869964072528818022e+00
5.869967078804494420e+00
5.869970079123338458e+00
5.869973073517669171e+00
5.869976062019619967e+00
5.869979044661170597e+00
5.869982021474096534e+00
5.869984992490019593e+00
5.869987957740372408e+00
5.869990917256429519e+00
5.869993871069272728e+00
5.869996819209835515e+00
5.869999761708868391e+00
5.870002698596956670e+00
5.870005629904517797e+00
5.870008555661806682e+00
5.870011475898903264e+00
5.870014390645736491e+00
5.870017299932059451e+00
5.870020203787472468e+00
5.870023102241409774e+00
5.870025995323149282e+00
5.870028883061803704e+00
5.870031765486332098e+00
5.870034642625540755e+00
5.870037514508069876e+00
5.870040381162408671e+00
5.870043242616896251e+00
5.870046098899712739e+00
5.870048950038887270e+00
5.870051796062299765e+00
5.870054636997679154e+00
5.870057472872603377e+00
5.870060303714500272e+00
5.870063129550656456e+00
5.870065950408202227e+00
5.870068766314128439e+00
5.870071577295278509e+00
5.870074383378356409e+00
5.870077184589912456e+00
5.870079980956363741e+00
5.870082772503982582e+00
5.870085559258896524e+00
5.870088341247106989e+00
5.870091118494447535e+00
5.870093891026650468e+00
5.870096658869282003e+00
5.870099422047782234e+00
5.870102180587457141e+00
5.870104934513476813e+00
5.870107683850867453e+00
5.870110428624530918e+00
5.870113168859237618e+00
5.870115904579620292e+00
5.870118635810182894e+00
5.870121362575300594e+00
5.870124084899214445e+00
5.870126802806036714e+00
5.870129516319757990e+00
5.870132225464228526e+00
5.870134930263186668e+00
5.870137630740232204e+00
5.870140326918848572e+00
5.870143018822388647e+00
5.870145706474083624e+00
5.870148389897036800e+00
5.870151069114232456e+00
5.870153744148540298e+00
5.870156415022692364e+00
5.870159081759309672e+00
5.870161744380900437e+00
5.870164402909837875e+00
5.870167057368388619e+00
5.870169707778692292e+00
5.870172354162776607e+00
5.870174996542550261e+00
5.870177634939812705e+00
5.870180269376236382e+00
5.870182899873386262e+00
5.870185526452712743e+00
5.870188149135548095e+00
5.870190767943121557e+00
5.870193382896535361e+00
5.870195994016793151e+00
5.870198601324779553e+00
5.870201204841271725e+00
5.870203804586934027e+00
5.870206400582326900e+00
5.870208992847901541e+00
5.870211581403990131e+00
5.870214166270834255e+00
5.870216747468548490e+00
5.870219325017164813e+00
5.870221898936585525e+00
5.870224469246622334e+00
5.870227035966974150e+00
5.870229599117242181e+00
5.870232158716925497e+00
5.870234714785408592e+00
5.870237267341984477e+00
5.870239816405837807e+00
5.870242361996053759e+00
5.870244904131615371e+00
5.870247442831406204e+00
5.870249978114213008e+00
5.870252509998720392e+00
5.870255038503507272e+00
5.870257563647065524e+00
5.870260085447779552e+00
5.870262603923942279e+00
5.870265119093753370e+00
5.870267630975298800e+00
5.870270139586592606e+00
5.870272644945529805e+00
5.870275147069932586e+00
5.870277645977504122e+00
5.870280141685883635e+00
5.870282634212589556e+00
5.870285123575061270e+00
5.870287609790639571e+00
5.870290092876580879e+00
5.870292572850043911e+00
5.870295049728088799e+00
5.870297523527705508e+00
5.870299994265775645e+00
5.870302461959097329e+00
5.870304926624378083e+00
5.870307388278237504e+00
5.870309846937209031e+00
5.870312302617736400e+00
5.870314755336167423e+00
5.870317205108777081e+00
5.870319651951747097e+00
5.870322095881167712e+00
5.870324536913055447e+00
5.870326975063322905e+00
5.870329410347820520e+00
5.870331842782293919e+00
5.870334272382415897e+00
5.870336699163776650e+00
5.870339123141871340e+00
5.870341544332121408e+00
5.870343962749871025e+00
5.870346378410366661e+00
5.870348791328786398e+00
5.870351201520222162e+00
5.870353608999681505e+00
5.870356013782097371e+00
5.870358415882316550e+00
5.870360815315119218e+00
5.870363212095187855e+00
5.870365606237132106e+00
5.870367997755491452e+00
5.870370386664718332e+00
5.870372772979192355e+00
5.870375156713212306e+00
5.870377537880997920e+00
5.870379916496697881e+00
5.870382292574375604e+00
5.870384666128031448e+00
5.870387037171584055e+00
5.870389405718872133e+00
5.870391771783662449e+00
5.870394135379651601e+00
5.870396496520452700e+00
5.870398855219615797e+00
5.870401211490604787e+00
5.870403565346827612e+00
5.870405916801602508e+00
5.870408265868183761e+00
5.870410612559750163e+00
5.870412956889414779e+00
5.870415298870207188e+00
5.870417638515103675e+00
5.870419975836987270e+00
5.870422310848693925e+00
5.870424643562972555e+00
5.870426973992506348e+00
5.870429302149911877e+00
5.870431628047741768e+00
5.870433951698463382e+00
5.870436273114487236e+00
5.870438592308156345e+00
5.870440909291746223e+00
5.870443224077452449e+00
5.870445536677422638e+00
5.870447847103721806e+00
5.870450155368351908e+00
5.870452461483254503e+00
5.870454765460303648e+00
5.870457067311297905e+00
5.870459367047982546e+00
5.870461664682030900e+00
5.870463960225057676e+00
5.870466253688601199e+00
5.870468545084147394e+00
5.870470834423115569e+00
5.870473121716856646e+00
5.870475406976659372e+00
5.870477690213757427e+00
5.870479971439311662e+00
5.870482250664425194e+00
5.870484527900136307e+00
5.870486803157424660e+00
5.870489076447206855e+00
5.870491347780333768e+00
5.870493617167603873e+00
5.870495884619753468e+00
5.870498150147446026e+00
5.870500413761298830e+00
5.870502675471863441e+00
5.870504935289628357e+00
5.870507193225035891e+00
5.870509449288450199e+00
5.870511703490188360e+00
5.870513955840507947e+00
5.870516206349606136e+00
5.870518455027622373e+00
5.870520701884639259e+00
5.870522946930682551e+00
5.870525190175709618e+00
5.870527431629641413e+00
5.870529671302319841e+00
5.870531909203548615e+00
5.870534145343063059e+00
5.870536379730549648e+00
5.870538612375627352e+00
5.870540843287880506e+00
5.870543072476817059e+00
5.870545299951901441e+00
5.870547525722540350e+00
5.870549749798081862e+00
5.870551972187831424e+00
5.870554192901021651e+00
5.870556411946848741e+00
5.870558629334445833e+00
5.870560845072895440e+00
5.870563059171225007e+00
5.870565271638411353e+00
5.870567482483379784e+00
5.870569691714996097e+00
5.870571899342081679e+00
5.870574105373405516e+00
5.870576309817675309e+00
5.870578512683557015e+00
5.870580713979662413e+00
5.870582913714550877e+00
5.870585111896732045e+00
5.870587308534664928e+00
5.870589503636753470e+00
5.870591697211362536e+00
5.870593889266790377e+00
5.870596079811301493e+00
5.870598268853102653e+00
5.870600456400353551e+00
5.870602642461161480e+00
5.870604827043585772e+00
5.870607010155642236e+00
5.870609191805289839e+00
5.870611372000447581e+00
5.870613550748978504e+00
5.870615728058700356e+00
5.870617903937386473e+00
5.870620078392758678e+00
5.870622251432497940e+00
5.870624423064223940e+00
5.870626593295529716e+00
5.870628762133942580e+00
5.870630929586951652e+00
5.870633095662002532e+00
5.870635260366491970e+00
5.870637423707770530e+00
5.870639585693137263e+00
5.870641746329857469e+00
5.870643905625140491e+00
5.870646063586157481e+00
5.870648220220038738e+00
5.870650375533847942e+00
5.870652529534634567e+00
5.870654682229379695e+00
5.870656833625031545e+00
5.870658983728494817e+00
5.870661132546621808e+00
5.870663280086231062e+00
5.870665426354096716e+00
5.870667571356942283e+00
5.870669715101450414e+00
5.870671857594271792e+00
5.870673998841995811e+00
5.870676138851183445e+00
5.870678277628349484e+00
5.870680415179970524e+00
5.870682551512465430e+00
5.870684686632229088e+00
5.870686820545616413e+00
5.870688953258920151e+00
5.870691084778408175e+00
5.870693215110308394e+00
5.870695344260798976e+00
5.870697472236021675e+00
5.870699599042077388e+00
5.870701724685029710e+00
5.870703849170896937e+00
5.870705972505656511e+00
5.870708094695253010e+00
5.870710215745588378e+00
5.870712335662521042e+00
5.870714454451871234e+00
5.870716572119424548e+00
5.870718688670924834e+00
5.870720804112075975e+00
5.870722918448544547e+00
5.870725031685958939e+00
5.870727143829904904e+00
5.870729254885937110e+00
5.870731364859567591e+00
5.870733473756275522e+00
5.870735581581488560e+00
5.870737688340617488e+00
5.870739794039014470e+00
5.870741898682017457e+00
5.870744002274902229e+00
5.870746104822923250e+00
5.870748206331300345e+00
5.870750306805209817e+00
5.870752406249786226e+00
5.870754504670148144e+00
5.870756602071351971e+00


==> data/minmax/min_m=7.txt <==
5.459696175725913037e+00
5.511331297040985788e+00
5.552282595913164975e+00
5.585556927649047765e+00
5.613316937553826769e+00
5.637043747601985899e+00
5.657739996959482376e+00
5.676089711460596376e+00
5.692567942288617289e+00
5.707512267178050713e+00
5.721168749616660776e+00
5.733721544147237559e+00
5.745312161124313199e+00
5.756052176114704544e+00
5.766031741849903192e+00
5.775325376164996527e+00
5.783995955902874186e+00
5.792097511672230858e+00
5.799677209712692516e+00
5.806776775510834376e+00
5.813433529558934332e+00
5.819681150873612374e+00
5.825550247727758091e+00
5.831068790810522984e+00
5.836262447552919674e+00
5.841154845008822427e+00
5.845767780773393874e+00
5.850121395857454942e+00
5.854234319486900873e+00
5.858123792977303346e+00
5.861805777812033824e+00
5.865295051597840370e+00
5.868605294526898497e+00
5.871749168223082016e+00
5.874738388312945148e+00
5.877583791679418468e+00
5.880295399086202579e+00
5.882882473672121471e+00
5.885353575684173499e+00
5.887716613729564230e+00
5.889978892768070295e+00
5.892147159027417480e+00
5.894227642000372747e+00
5.896226093666736112e+00
5.898147825075473527e+00
5.899997740416152325e+00
5.901780368706621260e+00
5.903499893221463957e+00
5.905160178784327307e+00
5.906764797045393145e+00
5.908317049862960246e+00
5.909819990905699427e+00
5.911142648520774756e+00
5.912389476014311640e+00
5.913610598065156765e+00
5.914806835951508468e+00
5.915978973590197754e+00
5.917127760352874688e+00
5.918253913583159331e+00
5.919358120851048177e+00
5.920441041975782248e+00
5.921503310844718371e+00
5.922545537051842501e+00
5.923568307377056641e+00
5.924572187124316436e+00
5.925557721334911321e+00
5.926525435889731241e+00
5.927475838512932249e+00
5.928409419688049908e+00
5.929326653495894384e+00
5.930227998382902932e+00
5.931113897867334117e+00
5.931984781189731493e+00
5.932841063913842028e+00
5.933683148482877812e+00
5.934511424735684493e+00
5.935326270387196956e+00
5.936128051476365464e+00
5.936917122785093426e+00
5.937693828230842463e+00
5.938458501235584386e+00
5.939211465073235274e+00
5.939953033197754806e+00
5.940683509553406516e+00
5.941403188869302632e+00
5.942112356939045270e+00
5.942811290887307862e+00
5.943500259424152610e+00
5.944179523088214623e+00
5.944849334479818559e+00
5.945509938484537571e+00
5.946161572488342095e+00
5.946804466584598714e+00
5.947438843773871220e+00
5.948064920156787672e+00
5.948682905120662667e+00
5.949293001520081781e+00
5.949895405852230645e+00
5.950490308426800823e+00
5.951077893531178553e+00
5.951658339591170410e+00
5.952231819327262308e+00
5.952798499906977625e+00
5.953358543093319355e+00
5.953912105389590259e+00
5.954459338180690509e+00
5.955000387871215217e+00
5.955535396020160022e+00
5.956064499472848439e+00
5.956587830489762148e+00
5.957105516872527318e+00
5.957617682087342992e+00
5.958124445385557522e+00
5.958625921921902879e+00
5.959122222870124830e+00
5.959613455536290516e+00
5.960099723469570954e+00
5.960581126571068644e+00
5.961057761200080130e+00
5.961529720278351263e+00
5.961997093392242597e+00
5.962459966892580177e+00
5.962918423992725536e+00
5.963372544864507852e+00
5.963822406732112391e+00
5.964268083964172185e+00
5.964709648163812439e+00
5.965147168256905275e+00
5.965580710578468171e+00
5.966010338957137726e+00
5.966436114797994961e+00
5.966858097163482810e+00
5.967276342852612991e+00
5.967690906478527957e+00
5.968101840544198566e+00
5.968509195516624288e+00
5.968913019899161121e+00
5.969313360302442639e+00
5.969710261513460736e+00
5.970103766563184422e+00
5.970493916792611877e+00
5.970880751917079898e+00
5.971264310089271277e+00
5.971644627960587925e+00
5.972021740740884432e+00
5.972395682257032767e+00
5.972766485009736392e+00
5.973134180228971246e+00
5.973498797928107784e+00
5.973860366956485812e+00
5.974188256595928337e+00
5.974502081391762864e+00
5.974812905955223741e+00
5.975120780315138269e+00
5.975425753670771556e+00
5.975727874414108243e+00
5.976027190151237178e+00
5.976323747722775970e+00
5.976617593223512159e+00
5.976908772021158889e+00
5.977197328774420448e+00
5.977483307450126127e+00
5.977766751339879114e+00
5.978047703075822561e+00
5.978326204645898478e+00
5.978602297408308175e+00
5.978876022105512611e+00
5.979147418877614584e+00
5.979416527275147608e+00
5.979683386271320344e+00
5.979948034273860458e+00
5.980210509136271391e+00
5.980470848168587317e+00
5.980729088147825223e+00
5.980985265327867673e+00
5.981239415448977859e+00
5.981491573746929191e+00
5.981741774961822244e+00
5.981990053346338598e+00
5.982236442673896981e+00
5.982480976246303150e+00
5.982723686901115556e+00
5.982964607018772085e+00
5.983203768529344657e+00
5.983441202919057567e+00
5.983676941236508284e+00
5.983911014098680425e+00
5.984143451696638749e+00
5.984374283801073169e+00
5.984603539767532787e+00
5.984831248541520488e+00
5.985057438663332618e+00
5.985282138272718377e+00
5.985505375113377546e+00
5.985727176537215755e+00
5.985947569508490496e+00
5.986166580607794607e+00
5.986384236035838136e+00
5.986600561617120064e+00
5.986815582803462377e+00
5.987029324677354936e+00
5.987241811955278159e+00
5.987453068990799210e+00
5.987663119777645981e+00
5.987871987952603448e+00
5.988079696798311424e+00
5.988286269246065885e+00
5.988491727878346715e+00
5.988696094931457381e+00
5.988899392297952318e+00
5.989101641529027020e+00
5.989302863836866386e+00
5.989503080096882925e+00
5.989702310849910560e+00
5.989900576304320268e+00
5.990097896338162364e+00
5.990294290501138263e+00
5.990489778016629074e+00
5.990684377783608738e+00
5.990878108378581146e+00
5.991070988057414226e+00
5.991263034757222883e+00
5.991454266098167558e+00
5.991644699385216377e+00
5.991834351609922393e+00
5.992023239452179517e+00
5.992211379281926931e+00
5.992398787160875706e+00
5.992585478844201674e+00
5.992771469782210758e+00
5.992956775122097568e+00
5.993141409709533463e+00
5.993325388090406491e+00
5.993508724512434327e+00
5.993691432926924634e+00
5.993873526990362244e+00
5.994055020066163308e+00
5.994235925226348627e+00
5.994416255253174342e+00
5.994596022640982902e+00
5.994775239597796457e+00
5.994953918047111863e+00
5.995132069629637961e+00
5.995309705705031966e+00
5.995486837353757537e+00
5.995663475378777640e+00
5.995839630307488122e+00
5.996015312393455865e+00
5.996190531618353248e+00
5.996365297693794005e+00
5.996539620063292553e+00
5.996713507904133600e+00
5.996886970129384764e+00
5.997060015389821253e+00
5.997232652075997983e+00
5.997404888320269301e+00
5.997576731998778499e+00
5.997748190733675600e+00
5.997919271895133519e+00
5.998089982603542758e+00
5.998260329731697205e+00
5.998430319906972841e+00
5.998599959513615687e+00
5.998769254694932940e+00
5.998938211355674177e+00
5.999106835164330853e+00
5.999275131555477536e+00
5.999443105732202852e+00
5.999610762668512898e+00
5.999778107111792380e+00
5.999945143585287077e+00
6.000066598211593494e+00
6.000170749132584191e+00
6.000273743537224647e+00
6.000375597382151760e+00
6.000476326561853035e+00
6.000575946906137048e+00
6.000674474177513318e+00
6.000771924068655672e+00
6.000868312200061894e+00
6.000963654117679624e+00
6.001057965290547358e+00
6.001151261108693014e+00
6.001243556880879737e+00
6.001334867832592401e+00
6.001425209104012559e+00
6.001514595748040470e+00
6.001603042728474335e+00
6.001690564918159332e+00
6.001777177097307181e+00
6.001862893951747324e+00
6.001947730071455211e+00
6.002031699948824794e+00
6.002114817977423300e+00
6.002197098450423596e+00
6.002278555559338535e+00
6.002359203392766851e+00
6.002439055935132828e+00
6.002518127065602727e+00
6.002596430556923934e+00
6.002673980074504811e+00
6.002750789175423485e+00
6.002826871307461509e+00
6.002902239808356910e+00
6.002976907904968407e+00
6.003050888712604838e+00
6.003124195234304850e+00
6.003196840360232933e+00
6.003268836867152736e+00
6.003340197417879942e+00
6.003410934560890588e+00
6.003481060729831675e+00
6.003550588243247610e+00
6.003619529304236480e+00
6.003687896000179158e+00
6.003755700302590981e+00
6.003822954066881046e+00
6.003889669032249188e+00
6.003955856821682424e+00
6.004021528941782648e+00
6.004086696782881205e+00
6.004151371619043331e+00
6.004215564608108124e+00
6.004279286791911474e+00
6.004342549096272741e+00
6.004405362331378448e+00
6.004467737191827581e+00
6.004529684257009947e+00
6.004591213991297138e+00
6.004652336744419117e+00
6.004713062751785735e+00
6.004773402134850002e+00
6.004833364901521975e+00
6.004892960946551561e+00
6.004952200052062317e+00
6.005011091887919150e+00
6.005069646012260343e+00
6.005127871872045553e+00
6.005185778803558527e+00
6.005243376032952440e+00
6.005300672676855633e+00
6.005357677742910738e+00
6.005414400130439923e+00
6.005470848631039971e+00
6.005527031929181803e+00
6.005582958602946775e+00
6.005638637124601331e+00
6.005694075861326198e+00
6.005749283075860312e+00
6.005804266927262880e+00
6.005859035471545759e+00
6.005913596662436404e+00
6.005967958352083969e+00
6.006022128291802709e+00
6.006076114132751442e+00
6.006129923426763106e+00
6.006183563627047306e+00
6.006237042088892863e+00
6.006290366070536457e+00
6.006343542733820762e+00
6.006396579144992032e+00
6.006449482275447949e+00
6.006502259002561850e+00
6.006554916110320441e+00
6.006607460290237732e+00
6.006659898142016729e+00
6.006712236174339914e+00
6.006764480805657058e+00
6.006816638364893990e+00
6.006868715092246624e+00
6.006920717139933252e+00
6.006972650572934391e+00
6.007024521369765502e+00
6.007076335423157332e+00
6.007128098540896133e+00
6.007179816446456933e+00
6.007231494779820657e+00
6.007283139098102964e+00
6.007334754876384686e+00
6.007386347508307800e+00
6.007437922306905875e+00
6.007489484505200039e+00
6.007541039256929061e+00
6.007592591637252788e+00
6.007644146643428051e+00
6.007695709195417955e+00
6.007747284136661037e+00
6.007798876234662799e+00
6.007850490181610326e+00
6.007902130595122792e+00
6.007953802018763056e+00
6.008005508922722449e+00
6.008057255704446931e+00
6.008109046689214416e+00
6.008160886130719192e+00
6.008212778211674987e+00
6.008264727044457132e+00
6.008316736671552860e+00
6.008368811066214121e+00
6.008420954132965619e+00
6.008473169708179462e+00
6.008525461560572545e+00
6.008577833391755441e+00
6.008630288836748434e+00
6.008682831464485119e+00
6.008735464778281354e+00
6.008788192216378832e+00
6.008841017152365183e+00
6.008893942895690010e+00
6.008946972692098321e+00
6.009000109724077276e+00
6.009053357111332261e+00
6.009106717911184781e+00
6.009160195119016556e+00
6.009213791668698512e+00
6.009267510432923842e+00
6.009321354223743583e+00
6.009375325792822409e+00
6.009429427831902260e+00
6.009483662973127416e+00
6.009538033789465494e+00
6.009592542794998771e+00
6.009647192445343400e+00
6.009701985137915869e+00
6.009756923212377977e+00
6.009812008950844664e+00
6.009867244578272150e+00
6.009922632262758135e+00
6.009978174115847338e+00
6.010033872192825477e+00
6.010089728493055006e+00
6.010145744960171399e+00
6.010201923482473063e+00
6.010258265893101637e+00
6.010314773970367064e+00
6.010371449438014935e+00
6.010428293965450308e+00
6.010485309168025481e+00
6.010542496607222951e+00
6.010599857791008027e+00
6.010657394173980705e+00
6.010715107157619919e+00
6.010772998090541108e+00
6.010831068268748467e+00
6.010889318935762837e+00
6.010947751282949447e+00
6.011006366449660909e+00
6.011065165523477916e+00
6.011124149540429507e+00
6.011183319485180476e+00
6.011242676291244535e+00
6.011302220841209021e+00
6.011361953966906313e+00
6.011421876449625223e+00
6.011481989020322381e+00
6.011542292359798978e+00
6.011602787098941469e+00
6.011663473818866343e+00
6.011724353051156378e+00
6.011785425278014294e+00
6.011846690932522996e+00
6.011908150398789452e+00
6.011969804012174734e+00
6.012031652059486753e+00
6.012093694779157893e+00
6.012155932361483934e+00
6.012218364948796356e+00
6.012280992635709254e+00
6.012343815469268549e+00
6.012406833449237098e+00
6.012470046528236800e+00
6.012533454611996397e+00
6.012597057559601055e+00
6.012660855183658448e+00
6.012724847250573212e+00
6.012789033480736123e+00
6.012853413548808312e+00
6.012917987083925553e+00
6.012982753669939839e+00
6.013047712845682291e+00
6.013112864105244704e+00
6.013178206898173173e+00
6.013243740629786060e+00
6.013309464661433346e+00
6.013375378310743535e+00
6.013441480851960286e+00
6.013507771516183986e+00
6.013574249491684398e+00
6.013640913924212406e+00
6.013707763917282456e+00
6.013774798532518062e+00
6.013842016789967992e+00
6.013909417668407364e+00
6.013977000105726667e+00
6.014044762999205318e+00
6.014112705205977072e+00
6.014180825543253839e+00
6.014249122788803525e+00
6.014317595681302642e+00
6.014386242920657821e+00
6.014455063168467674e+00
6.014524055048453555e+00
6.014593217146776638e+00
6.014662548012517540e+00
6.014732046158105305e+00
6.014801710059745510e+00
6.014871538157856357e+00
6.014941528857538522e+00
6.015011680529048554e+00
6.015081991508247405e+00
6.015152460097112908e+00
6.015223084564197187e+00
6.015293863145152464e+00
6.015364794043237318e+00
6.015435875429842483e+00
6.015507105445005109e+00
6.015578482197942556e+00
6.015650003767642140e+00
6.015721668203343420e+00
6.015793473525175017e+00
6.015865417724672426e+00
6.015937498765401514e+00
6.016009714583527845e+00
6.016082063088409981e+00
6.016154542163246965e+00
6.016227149665637874e+00
6.016299883428233741e+00
6.016372741259392143e+00
6.016445720943757181e+00
6.016518820243009102e+00
6.016592036896397211e+00
6.016665368621480603e+00
6.016738813114803186e+00
6.016812368052535831e+00
6.016886031091137177e+00
6.016959799868161873e+00
6.017033672002797928e+00
6.017107645096691826e+00
6.017181716734602226e+00
6.017255884485130046e+00
6.017330145901442329e+00
6.017404498521969458e+00
6.017478939871179655e+00
6.017553467460280636e+00
6.017628078787963020e+00
6.017702771341152612e+00
6.017777542595721840e+00
6.017852390017321973e+00
6.017927311062013729e+00
6.018002303177150125e+00
6.018077363802013302e+00
6.018152490368652074e+00
6.018227680302637772e+00
6.018302931023753466e+00
6.018378239946837738e+00
6.018453604482504993e+00
6.018529022037941267e+00
6.018604490017571251e+00
6.018680005823927814e+00
6.018755566858374095e+00
6.018831170521821150e+00
6.018906814215556622e+00
6.018982495341870020e+00
6.019058211304968431e+00
6.019133959511567156e+00
6.019209737371755686e+00
6.019285542299620317e+00
6.019361371714046172e+00
6.019437223039468599e+00
6.019513093706509110e+00
6.019588981152735663e+00
6.019664882823386520e+00
6.019740796172068364e+00
6.019816718661394006e+00
6.019892647763750659e+00
6.019968580961900351e+00
6.020044515749724212e+00
6.020120449632817561e+00
6.020196380129176461e+00
6.020272304769842542e+00
6.020348221099487418e+00
6.020424126677102805e+00
6.020500019076575171e+00
6.020575895887196438e+00
6.020651754714454462e+00
6.020727593180402515e+00
6.020803408924337852e+00
6.020879199603282217e+00
6.020954962892577811e+00
6.021030696486338485e+00
6.021106398098036827e+00
6.021182065460930488e+00
6.021257696328564890e+00
6.021333288475218204e+00
6.021408839696376525e+00
6.021484347809174409e+00
6.021559810652761691e+00
6.021635226088736914e+00
6.021710592001507045e+00
6.021785906298699587e+00
6.021861166911483210e+00
6.021936371794868847e+00
6.022011518928106710e+00
6.022086606314867474e+00
6.022161631983685481e+00
6.022236593988040454e+00
6.022311490406741186e+00
6.022386319344092520e+00
6.022461078930100520e+00
6.022535767320693623e+00
6.022610382697874520e+00
6.022684923269866708e+00
6.022759387271273468e+00
6.022833772963173793e+00
6.022908078633258278e+00
6.022982302595843329e+00
6.023056443191991960e+00
6.023130498789544873e+00
6.023204467783111582e+00
6.023278348594133469e+00
6.023352139670804739e+00
6.023425839488117717e+00
6.023499446547744718e+00
6.023572959378019398e+00
6.023646376533812408e+00
6.023719696596490536e+00
6.023792918173726640e+00
6.023866039899397506e+00
6.023939060433444403e+00
6.024011978461664363e+00
6.024084792695554746e+00
6.024157501872084097e+00
6.024230104753486081e+00
6.024302600127026786e+00
6.024374986804735599e+00
6.024447263623146753e+00
6.024519429443005336e+00
6.024591483148980409e+00
6.024663423649364802e+00
6.024735249875678100e+00
6.024802416123665516e+00
6.024818332307127378e+00
6.024834342675886134e+00
6.024850447938517206e+00
6.024866648800762725e+00
6.024882945965572389e+00
6.024899340133058168e+00
6.024915832000470317e+00
6.024932422262246234e+00
6.024949111609953611e+00
6.024965900732272672e+00
6.024982790315013936e+00
6.024999781041043612e+00
6.025016873590346655e+00
6.025034068639942397e+00
6.025051366863866775e+00
6.025068768933165231e+00
6.025086275515847412e+00
6.025103887276909376e+00
6.025121604878213688e+00
6.025139428978543599e+00
6.025157360233502679e+00
6.025175399295531697e+00
6.025193546813818024e+00
6.025211803434322277e+00
6.025230169799663749e+00
6.025248646549132836e+00
6.025267234318588017e+00
6.025285933740518018e+00
6.025304745443831322e+00
6.025323670053960079e+00
6.025342708192706453e+00
6.025361860478238185e+00
6.025381127525001546e+00
6.025400509943687588e+00
6.025420008341161981e+00
6.025439623320416160e+00
6.025459355480441204e+00
6.025479205416307771e+00
6.025499173718880108e+00
6.025519260974963487e+00
6.025539467767120350e+00
6.025559794673589487e+00
6.025580242268274489e+00
6.025600811120602529e+00
6.025621501795503043e+00
6.025642314853251413e+00
6.025663250849508934e+00
6.025684310335132743e+00
6.025705493856107431e+00
6.025726801953476652e+00
6.025748235163298716e+00
6.025769794016464509e+00
6.025791479038661969e+00
6.025813290750276607e+00
6.025835229666304471e+00
6.025857296296211807e+00
6.025879491143887989e+00
6.025901814707498971e+00
6.025924267479444651e+00
6.025946849946163475e+00
6.025969562588127992e+00
6.025992405879657454e+00
6.026015380288857415e+00
6.026038486277484729e+00
6.026061724300826761e+00
6.026085094807629439e+00
6.026108598239950709e+00
6.026132235032987339e+00
6.026156005615083799e+00
6.026179910407519102e+00
6.026203949824393113e+00
6.026228124272526188e+00
6.026252434151302850e+00
6.026276879852592749e+00
6.026301461760585454e+00
6.026326180251659004e+00
6.026351035694253788e+00
6.026376028448772182e+00
6.026401158867390251e+00
6.026426427293928967e+00
6.026451834063798252e+00
6.026477379503711873e+00
6.026503063931723858e+00
6.026528887656887434e+00
6.026554850979302991e+00
6.026580954189858730e+00
6.026607197570129415e+00
6.026633581392181860e+00
6.026660105918503874e+00
6.026686771401786658e+00
6.026713578084808454e+00
6.026740526200306647e+00
6.026767615970718417e+00
6.026794847608204719e+00
6.026822221314321659e+00
6.026849737279961872e+00
6.026877395685191097e+00
6.026905196699086531e+00
6.026933140479521889e+00
6.026961227173086577e+00
6.026989456914888521e+00
6.027017829828425377e+00
6.027046346025381141e+00
6.027075005605460056e+00
6.027103808656297801e+00
6.027132755253190588e+00
6.027161845459039213e+00
6.027191079324116352e+00
6.027220456885924449e+00
6.027249978169029632e+00
6.027279643184881408e+00
6.027309451931687434e+00
6.027339404394206568e+00
6.027369500543613867e+00
6.027399740337311407e+00
6.027430123718782617e+00
6.027460650617397775e+00
6.027491320948289655e+00
6.027522134612177673e+00
6.027553091495128079e+00
6.027584191468548624e+00
6.027615434388851945e+00
6.027646820097406710e+00
6.027678348420334231e+00
6.027710019168317501e+00
6.027741832136507938e+00
6.027773787104312220e+00
6.027805883835235967e+00
6.027838122076721206e+00
6.027870501560022021e+00
6.027903022000034028e+00
6.027935683095062558e+00
6.027968484526795123e+00
6.028001425960074933e+00
6.028034507042704604e+00
6.028067727405394649e+00
6.028101086661544983e+00
6.028134584407092156e+00
6.028168220220448070e+00
6.028201993662192670e+00
6.028235904275109469e+00
6.028269951583910213e+00
6.028304135095195804e+00
6.028338454297222704e+00
6.028372908659838103e+00
6.028407497634301393e+00
6.028442220653215777e+00
6.028477077130316886e+00
6.028512066460401719e+00
6.028547188019217629e+00
6.028582441163274908e+00
6.028617825229784621e+00
6.028653339536579558e+00
6.028688983381874422e+00
6.028724756044285371e+00
6.028760656782683469e+00
6.028796684836045472e+00
6.028832839423442280e+00
6.028869119743873739e+00
6.028905524976205577e+00
6.028942054279081475e+00
6.028978706790837805e+00
6.029015481629411255e+00
6.029052377892297088e+00
6.029089394656445222e+00
6.029126530978213161e+00
6.029163785893277172e+00
6.029201158416604756e+00
6.029238647542396912e+00
6.029276252244014422e+00
6.029313971473965417e+00
6.029351804163857409e+00
6.029389749224333350e+00
6.029427805545062746e+00
6.029465971994763862e+00
6.029504247421122010e+00
6.029542630650787771e+00
6.029581120489396540e+00
6.029619715721528550e+00
6.029658415110757730e+00
6.029697217399622389e+00
6.029736121309657193e+00
6.029775125541433134e+00
6.029814228774531770e+00
6.029853429667635822e+00
6.029892726858519403e+00
6.029932118964161702e+00
6.029971604580708799e+00
6.030011182283621984e+00
6.030050850627665326e+00
6.030090608147050446e+00
6.030130453355450726e+00
6.030170384746122103e+00
6.030210400791994552e+00
6.030250499945782217e+00
6.030290680640027823e+00
6.030330941287312285e+00
6.030371280280272472e+00
6.030411695991817922e+00
6.030452186775228540e+00
6.030492750964282500e+00
6.030533386873409896e+00
6.030574092797866825e+00
6.030614867013925462e+00
6.030655707778954877e+00
6.030696613331691935e+00
6.030737581892395838e+00
6.030778611663016875e+00
6.030819700827438012e+00
6.030860847551667625e+00
6.030902049984030455e+00
6.030943306255452718e+00
6.030984614479637962e+00
6.031025972753330855e+00
6.031067379156545449e+00
6.031108831752872490e+00
6.031150328589657938e+00
6.031191867698347586e+00
6.031233447094745515e+00
6.031275064779249462e+00
6.031316718737244287e+00
6.031358406939268058e+00
6.031400127341454365e+00
6.031441877885750813e+00
6.031483656500297386e+00
6.031525461099707108e+00
6.031567289585471947e+00
6.031609139846222156e+00
6.031651009758150828e+00
6.031692897185310542e+00
6.031734799980043249e+00
6.031776715983284909e+00
6.031818643025008697e+00
6.031860578924530536e+00
6.031902521491012692e+00
6.031944468523732006e+00
6.031986417812616352e+00
6.032028367138511982e+00
6.032070314273762612e+00
6.032112256982471443e+00
6.032154193021054489e+00
6.032196120138577200e+00
6.032238036077330889e+00
6.032279938573098299e+00
6.032321825355756673e+00
6.032363694149641908e+00
6.032405542674047716e+00
6.032447368643730989e+00
6.032489169769254644e+00
6.032530943757602238e+00
6.032572688312607845e+00
6.032614401135396598e+00
6.032656079924928250e+00
6.032697722378462579e+00
6.032739326192058549e+00
6.032780889061061913e+00
6.032822408680633686e+00
6.032863882746224427e+00
6.032905308954098267e+00
6.032946685001842724e+00
6.032988008588863416e+00
6.033029277416902758e+00
6.033070489190581753e+00
6.033111641617880494e+00
6.033152732410679064e+00
6.033193759285263802e+00
6.033234719962853099e+00
6.033275612170126756e+00
6.033316433639730469e+00
6.033357182110804295e+00
6.033397855329516446e+00
6.033438451049569551e+00
6.033478967032713136e+00
6.033519401049290742e+00
6.033559750878721317e+00
6.033600014310092519e+00
6.033640189142537302e+00
6.033680273185898280e+00
6.033720264261159372e+00
6.033760160200962730e+00
6.033799958850115885e+00
6.033839658066110445e+00
6.033879255719625689e+00
6.033918749694994865e+00
6.033958137890735429e+00
6.033997418220014453e+00
6.034036588611141561e+00
6.034075647008072529e+00
6.034114591370819625e+00
6.034153419676061780e+00
6.034192129917414604e+00
6.034230720106058321e+00
6.034269188271137452e+00
6.034307532460172929e+00
6.034345750739581682e+00
6.034383841195058551e+00
6.034421801931996399e+00
6.034459631076005692e+00
6.034497326773200498e+00
6.034534887190733166e+00
6.034572310517101634e+00
6.034609594962598855e+00
6.034646738759686713e+00
6.034683740163388599e+00
6.034720597451643798e+00
6.034757308925702723e+00
6.034793872910410251e+00
6.034830287754652467e+00
6.034866551831644443e+00
6.034902663539232215e+00
6.034938621300259598e+00
6.034974423562888823e+00
6.035010068800843008e+00
6.035045555513745441e+00
6.035080882227380705e+00
6.035116047494008207e+00
6.035151049892564679e+00
6.035185888028954615e+00
6.035220560536295409e+00
6.035255066075133179e+00
6.035289403333687908e+00
6.035323571028017753e+00
6.035357567902293496e+00
6.035391392728910454e+00
6.035425044308753151e+00
6.035458521471295690e+00
6.035491823074780271e+00
6.035524948006393942e+00
6.035557895182358301e+00
6.035590663548110690e+00
6.035623252078374357e+00
6.035655659777298787e+00
6.035687885678508557e+00
6.035719928845245441e+00
6.035751788370402160e+00
6.035783463376588998e+00
6.035814953016202189e+00
6.035846256471450566e+00
6.035877372954369768e+00
6.035908301706892409e+00
6.035939042000805443e+00
6.035969593137767042e+00
6.035999954449300375e+00
6.036030125296742099e+00
6.036060105071281434e+00
6.036089893193835820e+00
6.036119489115016279e+00
6.036148892315109649e+00
6.036178102303943582e+00
6.036207118620840362e+00
6.036235940834534297e+00
6.036264568543033171e+00
6.036293001373523204e+00
6.036321238982240267e+00
6.036349281054360638e+00
6.036377127303843793e+00
6.036404777473284966e+00
6.036432231333741072e+00
6.036459488684613461e+00


==> data/minmax/min_m=8.txt <==
q
5.636754349818521526e+00
5.684586135575897536e+00
5.724171781867994468e+00
5.757008469876067736e+00
5.784394772398370854e+00
5.807399416416778593e+00
5.826878413868286977e+00
5.843508787337806432e+00
5.857823790159346622e+00
5.870243814103587532e+00
5.881101551601281230e+00
5.890661747517081714e+00
5.899136432428148780e+00
5.906696583596182215e+00
5.913481036955316128e+00
5.919603310813601027e+00
5.925156851161585081e+00
5.930219084498786764e+00
5.934854567614997300e+00
5.939117450741130178e+00
5.943053415973384546e+00
5.946031901121048513e+00
5.948391715216971853e+00
5.950649051928767364e+00
5.952812168878269361e+00
5.954888379780181928e+00
5.956884184389050318e+00
5.958805378369937067e+00
5.960657146483219648e+00
5.962444141855898216e+00
5.964170553614492221e+00
5.965840164752383323e+00
5.967456401778863828e+00
5.969022377431500992e+00
5.970540927517400398e+00
5.972014642771636517e+00
5.973445896475326755e+00
5.974836868456133487e+00
5.976189565994603825e+00
5.977505842077837528e+00
5.978787411373299499e+00
5.980035864239190424e+00
5.981252679039530840e+00
5.982439232992901701e+00
5.983596811749761990e+00
5.984726617865382181e+00
5.985829778311300586e+00
5.986907351148513357e+00
5.987960331467824915e+00
5.988989656688952223e+00
5.989996211297004436e+00
5.990980831084813829e+00
5.991944306960187205e+00
5.992887388369682711e+00
5.993810786383598099e+00
5.994715176481325791e+00
5.995601201071137254e+00
5.996469471774219073e+00
5.997320571499174413e+00
5.998155056329858681e+00
5.998973457246724372e+00
5.999776281699482183e+00
6.000564015046503386e+00
6.001337121875069514e+00
6.002096047214337204e+00
6.002841217652080452e+00
6.003573042364513057e+00
6.004291914067946934e+00
6.004998209899516048e+00
6.005692292233948848e+00
6.006374509442228060e+00
6.007045196597368353e+00
6.007704676132321175e+00
6.008353258454025791e+00
6.008991242517518927e+00
6.009618916363527852e+00
6.010236557622596898e+00
6.010844433988456359e+00
6.011442803663268108e+00
6.012031915776701041e+00
6.012612010781279714e+00
6.013183320825349121e+00
6.013746070105758790e+00
6.014300475201432405e+00
6.014846745389344385e+00
6.015385082944144202e+00
6.015915683422525362e+00
6.016438735933292925e+00
6.016954423394246021e+00
6.017462922776547707e+00
6.017964405337527189e+00
6.018459036842498833e+00
6.018946977776379548e+00
6.019428383545607275e+00
6.019903404671076430e+00
6.020372186972378081e+00
6.020834871744072281e+00
6.021291595924317619e+00
6.021742492256207058e+00
6.022187689442329628e+00
6.022627312292837765e+00
6.023061481867376443e+00
6.023490315611141455e+00
6.023913927485426534e+00
6.024332428092836977e+00
6.024745924797580088e+00
6.025154521840818234e+00
6.025558320451646743e+00
6.025957418953492351e+00
6.026351912866565463e+00
6.026741895006217931e+00
6.027127455577522497e+00
6.027508682266253359e+00
6.027885660326358419e+00
6.028258472664144385e+00
6.028627199919244894e+00
6.028991920542532412e+00
6.029352710871141774e+00
6.029709645200635570e+00
6.030062795854543189e+00
6.030412233251263743e+00
6.030758025968495417e+00
6.031100240805299606e+00
6.031438942841887751e+00
6.031774195497191293e+00
6.032106060584296436e+00
6.032434598363907163e+00
6.032759867595807179e+00
6.033081925588451355e+00
6.033400828246777259e+00
6.033716630118237667e+00
6.034029384437186394e+00
6.034339143167668951e+00
6.034645957044617148e+00
6.034949875613553338e+00
6.035250947268947286e+00
6.035549219291076462e+00
6.035844737881567390e+00
6.036137548197745062e+00
6.036427694385642972e+00
6.036715219611862082e+00
6.037000166094276921e+00
6.037282575131641238e+00
6.037562487132107414e+00
6.037839941640757324e+00
6.038114977366067393e+00
6.038387632205487243e+00
6.038657943270084871e+00
6.038925946908245024e+00
6.039191678728605517e+00
6.039455173622107154e+00
6.039716465783206090e+00
6.039975588730454703e+00
6.040232575326172970e+00
6.040487457795557624e+00
6.040740267744978631e+00
6.040991036179693019e+00
6.041239793520899681e+00
6.041486569622152025e+00
6.041731393785187088e+00
6.041974294775210197e+00
6.042215300835570346e+00
6.042454439701965718e+00
6.042691738616060348e+00
6.042927224338664693e+00
6.043160923162413489e+00
6.043392860924019949e+00
6.043623063015967745e+00
6.043851554397924986e+00
6.044078359607686579e+00
6.044303502771628089e+00
6.044527007614925118e+00
6.044748897471324156e+00
6.044969195292528852e+00
6.045187923657309170e+00
6.045405104780243732e+00
6.045620760520119319e+00
6.045834912388086124e+00
6.046047581555456851e+00
6.046258788861264222e+00
6.046468554819492525e+00
6.046676899626103996e+00
6.046883843165760553e+00
6.047089405018343022e+00
6.047293604465192374e+00
6.047496460495147552e+00
6.047697991810369267e+00
6.047898216831936402e+00
6.048097153705238149e+00
6.048294820305210706e+00
6.048491234241337722e+00
6.048686412862465112e+00
6.048880373261523502e+00
6.049073132279995768e+00
6.049264706512234469e+00
6.049455112309703786e+00
6.049644365784982547e+00
6.049832482815673096e+00
6.050019479048156512e+00
6.050205369901227037e+00
6.050390170569618142e+00
6.050573896027348297e+00
6.050756561031057856e+00
6.050938180123089261e+00
6.051118767634613427e+00
6.051298337688562512e+00
6.051476904202462315e+00
6.051654480891236254e+00
6.051831081269865464e+00
6.052006718655985829e+00
6.052181406172387312e+00
6.052355156749465337e+00
6.052527983127585998e+00
6.052699897859335820e+00
6.052870913311804379e+00
6.053041041668699940e+00
6.053210294932449997e+00
6.053378684926248532e+00
6.053546223296061513e+00
6.053712921512513390e+00
6.053878790872810001e+00
6.054043842502531803e+00
6.054208087357462631e+00
6.054371536225312767e+00
6.054534199727407362e+00
6.054696088320387304e+00
6.054857212297830138e+00
6.055017581791827475e+00
6.055177206774554399e+00
6.055336097059810463e+00
6.055494262304531361e+00
6.055651712010237553e+00
6.055808455524492651e+00
6.055964502042352926e+00
6.056119860607759975e+00
6.056274540114892524e+00
6.056428549309598175e+00
6.056581896790647512e+00
6.056734591011161406e+00
6.056886640279847356e+00
6.057038052762331759e+00
6.057188836482447769e+00
6.057338999323474305e+00
6.057488549029434566e+00
6.057637493206326162e+00
6.057785839323376109e+00
6.057933594714242531e+00
6.058080766578279430e+00
6.058227361981716186e+00
6.058373387858893011e+00
6.058518851013442230e+00
6.058663758119517517e+00
6.058808115722964516e+00
6.058951930242532313e+00
6.059095207971038732e+00
6.059237955076577364e+00
6.059380177603687301e+00
6.059521881474540628e+00
6.059663072490130808e+00
6.059803756331445967e+00
6.059943938560643950e+00
6.060083624622238929e+00
6.060222819844272912e+00
6.060361529439532546e+00
6.060499758506660228e+00
6.060637512031392227e+00
6.060774794887757722e+00
6.060911611839188140e+00
6.061047967539797909e+00
6.061183866535499121e+00
6.061319313265216557e+00
6.061454312062116934e+00
6.061588867154744875e+00
6.061722982668269921e+00
6.061856662625666026e+00
6.061989910948909710e+00
6.062122731460195979e+00
6.062255127883162231e+00
6.062387103844052660e+00
6.062518662872977693e+00
6.062649808405137897e+00
6.062780543781962628e+00
6.062910872252452066e+00
6.063040796974294544e+00
6.063170321015148190e+00
6.063299447353864835e+00
6.063428178881720143e+00
6.063556518403612650e+00
6.063684468639356950e+00
6.063812032224872084e+00
6.063939211713438304e+00
6.064066009576958294e+00
6.064192428207162422e+00
6.064318469916853083e+00
6.064444136941192554e+00
6.064569431438918024e+00
6.064694355493558398e+00
6.064818911114747912e+00
6.064943100239423401e+00
6.065066924733067744e+00
6.065190386391008381e+00
6.065313486939612808e+00
6.065436228037544453e+00
6.065558611277043433e+00
6.065680638185138918e+00
6.065802310224887250e+00
6.065923628796656253e+00
6.066044595239314496e+00
6.066165210831513832e+00
6.066285476792918629e+00
6.066405394285407482e+00
6.066524964414379717e+00
6.066644188229892265e+00
6.066763066727974163e+00
6.066881600851794509e+00
6.066999791492917460e+00
6.067117639492495051e+00
6.067235145642496441e+00
6.067352310686931816e+00
6.067469135323021234e+00
6.067585620202425645e+00
6.067701765932427271e+00
6.067817573077141979e+00
6.067933042158690782e+00
6.068048173658354472e+00
6.068162968017812631e+00
6.068277425640257405e+00
6.068391546891567678e+00
6.068505332101486793e+00
6.068618781564744324e+00
6.068731895542228472e+00
6.068844674262074079e+00
6.068957117920852795e+00
6.069069226684647766e+00
6.069181000690162087e+00
6.069292440045876091e+00
6.069403544833076758e+00
6.069514315106990132e+00
6.069624750897852472e+00
6.069734852211947640e+00
6.069844619032732425e+00
6.069954051321821531e+00
6.070063149020075599e+00
6.070171912048597740e+00
6.070280340309793132e+00
6.070388433688355789e+00
6.070496192052271311e+00
6.070603615253826746e+00
6.070710703130568042e+00
6.070817455506297478e+00
6.070923872191993809e+00
6.071029952986815914e+00
6.071135697678982091e+00
6.071241106046734615e+00
6.071346177859235027e+00
6.071450912877478956e+00
6.071555310855170084e+00
6.071659371539623429e+00
6.071763094672605554e+00
6.071866479991200549e+00
6.071969527228656460e+00
6.072072236115212185e+00
6.072174606378899497e+00
6.072276637746372607e+00
6.072378329943668440e+00
6.072479682697028203e+00
6.072580695733617695e+00
6.072681368782314237e+00
6.072781701574410995e+00
6.072881693844371043e+00
6.072981345330556557e+00
6.073080655775870973e+00
6.073179624928490838e+00
6.073278252542536393e+00
6.073376538378693290e+00
6.073474482204911595e+00
6.073572083797008858e+00
6.073669342939266969e+00
6.073766259425072533e+00
6.073862833057512844e+00
6.073959063649910561e+00
6.074054951026419680e+00
6.074150495022567320e+00
6.074245695485791074e+00
6.074340552275966587e+00
6.074435065265888056e+00
6.074529234341807360e+00
6.074623059403873704e+00
6.074716540366621231e+00
6.074809677159427324e+00
6.074902469726921161e+00
6.074994918029463342e+00
6.075087022043509144e+00
6.075178781762021529e+00
6.075270197194849509e+00
6.075361268369150913e+00
6.075451995329659738e+00
6.075542378139106248e+00
6.075632416878512743e+00
6.075722111647531953e+00
6.075811462564726817e+00
6.075900469767883116e+00
6.075989133414268828e+00
6.076077453680922780e+00
6.076165430764888242e+00
6.076253064883463395e+00
6.076340356274410048e+00
6.076427305196200557e+00
6.076513911928180356e+00
6.076600176770793560e+00
6.076686100045721517e+00
6.076771682096084426e+00
6.076856923286562129e+00
6.076941824003562864e+00
6.077026384655321856e+00
6.077110605672037202e+00
6.077194487505959586e+00
6.077278030631508621e+00
6.077361235545316376e+00
6.077444102766343725e+00
6.077526632835892784e+00
6.077608826317677071e+00
6.077690683797877469e+00
6.077772205885121792e+00
6.077853393210530086e+00
6.077934246427708409e+00
6.078014766212755049e+00
6.078094953264219669e+00
6.078174808303116627e+00
6.078254332072826394e+00
6.078333525339115084e+00
6.078412388890031437e+00
6.078490923535862400e+00
6.078569130109050533e+00
6.078647009464106965e+00
6.078724562477524351e+00
6.078801790047669407e+00
6.078878693094675434e+00
6.078955272560311762e+00
6.079031529407862067e+00
6.079107464622000023e+00
6.079183079208612561e+00
6.079258374194674630e+00
6.079333350628072452e+00
6.079408009577460525e+00
6.079482352132027145e+00
6.079556379401380717e+00
6.079630092515330375e+00
6.079703492623656835e+00
6.079776580895962290e+00
6.079849358521405733e+00
6.079921826708538646e+00
6.079993986685041207e+00
6.080065839697513574e+00
6.080137387011208538e+00
6.080208629909838791e+00
6.080279569695286490e+00
6.080350207687375885e+00
6.080420545223585549e+00
6.080490583658822779e+00
6.080560324365122504e+00
6.080629768731391493e+00
6.080698918163125910e+00
6.080767774082121768e+00
6.080836337926196045e+00
6.080904611148889138e+00
6.080972595219179766e+00
6.081040291621161664e+00
6.081107701853780689e+00
6.081174827430482210e+00
6.081241669878936662e+00
6.081308230740718024e+00
6.081374511570955654e+00
6.081440513938074943e+00
6.081506239423422500e+00
6.081566601621433144e+00
6.081591728713705791e+00
6.081616714364728615e+00
6.081641560726941620e+00
6.081666269934558500e+00
6.081690844103666116e+00
6.081715285332304433e+00
6.081739595700573098e+00
6.081763777270727367e+00
6.081787832087237611e+00
6.081811762176932312e+00
6.081835569549044251e+00
6.081859256195342844e+00
6.081882824090211415e+00
6.081906275190713806e+00
6.081929611436742711e+00
6.081952834751048975e+00
6.081975947039401476e+00
6.081998950190625308e+00
6.082021846076717253e+00
6.082044636552948802e+00
6.082067323457930996e+00
6.082089908613737883e+00
6.082112393825978458e+00
6.082134780883888148e+00
6.082157071560439832e+00
6.082179267612417561e+00
6.082201370780513372e+00
6.082223382789422317e+00
6.082245305347932174e+00
6.082267140149010487e+00
6.082288888869905819e+00
6.082310553172221468e+00
6.082332134702015836e+00
6.082353635089905453e+00
6.082375055951132481e+00
6.082396398885656197e+00
6.082417665478271118e+00
6.082438857298635426e+00
6.082459975901442384e+00
6.082481022826432771e+00
6.082501999598517450e+00
6.082522907727865302e+00
6.082543748709991149e+00
6.082564524025813490e+00
6.082585235141793056e+00
6.082605883509956790e+00
6.082626470568042620e+00
6.082646997739526995e+00
6.082667466433750114e+00
6.082687878045991425e+00
6.082708233957544230e+00
6.082728535535792957e+00
6.082748784134314413e+00
6.082768981092945282e+00
6.082789127737860291e+00
6.082809225381666351e+00
6.082829275323458518e+00
6.082849278848942554e+00
6.082869237230457138e+00
6.082889151727108867e+00
6.082909023584797126e+00
6.082928854036322441e+00
6.082948644301457541e+00
6.082968395587025512e+00
6.082988109086973516e+00
6.083007785982418980e+00
6.083027427441785484e+00
6.083047034620797433e+00
6.083066608662629271e+00
6.083086150697917915e+00
6.083105661844878220e+00
6.083125143209326069e+00
6.083144595884796502e+00
6.083164020952583684e+00
6.083183419481811960e+00
6.083202792529504244e+00
6.083222141140677941e+00
6.083241466348352056e+00
6.083260769173673310e+00
6.083280050625929469e+00
6.083299311702659473e+00
6.083318553389682748e+00
6.083337776661187135e+00
6.083356982479758202e+00
6.083376171796488485e+00
6.083395345550985489e+00
6.083414504671460499e+00
6.083433650074797860e+00
6.083452782666591396e+00
6.083471903341196807e+00
6.083491012981822266e+00
6.083510112460544406e+00
6.083529202638401578e+00
6.083548284365411618e+00
6.083567358480664211e+00
6.083586425812335996e+00
6.083605487177764282e+00
6.083624543383512773e+00
6.083643595225380452e+00
6.083662643488505495e+00
6.083681688947351951e+00
6.083700732365822539e+00
6.083719774497272859e+00
6.083738816084540701e+00
6.083757857860052631e+00
6.083776900545803556e+00
6.083795944853446436e+00
6.083814991484312706e+00
6.083834041129474457e+00
6.083853094469777290e+00
6.083872152175878512e+00
6.083891214908308420e+00
6.083910283317477408e+00
6.083929358043750568e+00
6.083948439717485890e+00
6.083967528959039583e+00
6.083986626378831808e+00
6.084005732577396408e+00
6.084024848145376474e+00
6.084043973663607829e+00
6.084063109703119920e+00
6.084082256825191770e+00
6.084101415581370631e+00
6.084120586513522611e+00
6.084139770153858429e+00
6.084158967024962728e+00
6.084178177639828711e+00
6.084197402501892782e+00
6.084216642105062078e+00
6.084235896933757992e+00
6.084255167462916170e+00
6.084274454158047796e+00
6.084293757475266240e+00
6.084313077861277286e+00
6.084332415753457290e+00
6.084351771579850521e+00
6.084371145759201127e+00
6.084390538700990447e+00
6.084409950805445000e+00
6.084429382463587110e+00
6.084448834057227806e+00
6.084468305959021883e+00
6.084487798532459912e+00
6.084507312131937518e+00
6.084526847102739389e+00
6.084546403781059709e+00
6.084565982494067882e+00
6.084585583559892541e+00
6.084605207287636652e+00
6.084624853977441461e+00
6.084644523920463399e+00
6.084664217398937147e+00
6.084683934686141882e+00
6.084703676046482101e+00
6.084723441735465421e+00
6.084743231999733659e+00
6.084763047077093034e+00
6.084782887196520385e+00
6.084802752578177376e+00
6.084822643433460243e+00
6.084842559964977582e+00
6.084862502366597425e+00
6.084882470823457012e+00
6.084902465511982328e+00
6.084922486599892544e+00
6.084942534246247092e+00
6.084962608601440337e+00
6.084982709807222001e+00
6.085002837996722036e+00
6.085022993294476379e+00
6.085043175816403860e+00
6.085063385669892355e+00
6.085083622953741944e+00
6.085103887758246621e+00
6.085124180165172980e+00
6.085144500247789523e+00
6.085164848070882648e+00
6.085185223690782408e+00
6.085205627155374053e+00
6.085226058504110469e+00
6.085246517768049479e+00
6.085267004969844962e+00
6.085287520123793925e+00
6.085308063235843612e+00
6.085328634303592388e+00
6.085349233316350137e+00
6.085369860255117835e+00
6.085390515092628405e+00
6.085411197793371585e+00
6.085431908313589489e+00
6.085452646601331672e+00
6.085473412596438259e+00
6.085494206230597669e+00
6.085515027427352841e+00
6.085535876102107444e+00
6.085556752162182725e+00
6.085577655506812178e+00
6.085598586027177959e+00
6.085619543606437531e+00
6.085640528119736992e+00
6.085661539434248368e+00
6.085682577409177618e+00
6.085703641895812588e+00
6.085724732737540776e+00
6.085745849769880422e+00
6.085766992820492050e+00
6.085788161709221988e+00
6.085809356248133462e+00
6.085830576241525236e+00
6.085851821485960045e+00
6.085873091770343635e+00
6.085894386875867035e+00
6.085915706576110473e+00
6.085937050637058476e+00
6.085958418817121185e+00
6.085979810867183204e+00
6.086001226530639130e+00
6.086022665543419308e+00
6.086044127634024470e+00
6.086065612523580803e+00
6.086087119925879030e+00
6.086108649547392169e+00
6.086130201087312841e+00
6.086151774237647416e+00
6.086173368683197360e+00
6.086194984101632954e+00
6.086216620163517277e+00
6.086238276532388802e+00
6.086259952864761402e+00
6.086281648810205169e+00
6.086303364011378392e+00
6.086325098104077291e+00
6.086346850717299972e+00
6.086368621473262408e+00
6.086390409987501471e+00
6.086412215868878484e+00
6.086434038719670703e+00
6.086455878135595299e+00
6.086477733705894622e+00
6.086499605013369063e+00
6.086521491634449887e+00
6.086543393139246305e+00
6.086565309091627185e+00
6.086587239049251252e+00
6.086609182563660347e+00
6.086631139180316730e+00
6.086653108438691007e+00
6.086675089872306543e+00
6.086697083008830944e+00
6.086719087370111581e+00
6.086741102472277731e+00
6.086763127825792985e+00
6.086785162935508531e+00
6.086807207300790168e+00
6.086829260415536069e+00
6.086851321768282475e+00
6.086873390842255205e+00
6.086895467115486902e+00
6.086917550060848114e+00
6.086939639146152992e+00
6.086961733834245436e+00
6.086983833583060388e+00
6.087005937845710868e+00
6.087028046070587450e+00
6.087050157701433761e+00
6.087072272177407761e+00
6.087094388933217637e+00
6.087116507399170651e+00
6.087138627001277058e+00
6.087160747161336261e+00
6.087182867297036282e+00
6.087204986822028374e+00
6.087227105146040707e+00
6.087249221674948529e+00
6.087271335810910067e+00
6.087293446952407372e+00
6.087315554494384884e+00
6.087337657828345350e+00
6.087359756342424433e+00
6.087381849421504398e+00
6.087403936447330466e+00
6.087426016798584527e+00
6.087448089851009492e+00
6.087470154977502546e+00
6.087492211548220844e+00
6.087514258930688094e+00
6.087536296489906462e+00
6.087558323588449838e+00
6.087580339586588174e+00
6.087602343842381636e+00
6.087624335711794288e+00
6.087646314548817550e+00
6.087668279705558128e+00
6.087690230532369462e+00
6.087712166377937884e+00
6.087734086589428273e+00
6.087755990512581761e+00
6.087777877491808987e+00
6.087799746870357076e+00
6.087821597990357603e+00
6.087843430192997118e+00
6.087865242818601530e+00
6.087887035206768438e+00
6.087908806696482600e+00
6.087930556626206524e+00
6.087952284334052777e+00
6.087973989157835497e+00
6.087995670435244477e+00
6.088017327503924214e+00
6.088038959701616903e+00
6.088060566366280568e+00
6.088082146836177877e+00
6.088103700450027134e+00
6.088125226547119517e+00
6.088146724467412341e+00
6.088168193551684482e+00
6.088189633141621648e+00
6.088211042579951382e+00
6.088232421210568290e+00
6.088253768378625530e+00
6.088275083430696455e+00
6.088296365714863434e+00
6.088317614580832426e+00
6.088338829380058215e+00
6.088360009465887401e+00
6.088381154193629463e+00
6.088402262920701524e+00
6.088423335006754478e+00
6.088444369813756474e+00
6.088465366706138582e+00
6.088486325050902259e+00
6.088507244217715275e+00
6.088528123579050266e+00
6.088548962510308193e+00
6.088569760389877850e+00
6.088590516599297509e+00
6.088611230523361506e+00
6.088631901550203729e+00
6.088652529071437947e+00
6.088673112482241301e+00
6.088693651181482203e+00
6.088714144571826026e+00
6.088734592059820372e+00
6.088754993056028297e+00
6.088775346975115355e+00
6.088795653235962391e+00
6.088815911261750813e+00
6.088836120480090486e+00
6.088856280323107661e+00
6.088876390227526691e+00
6.088896449634795260e+00
6.088916457991173203e+00
6.088936414747811554e+00
6.088956319360872449e+00
6.088976171291585970e+00
6.088995970006400249e+00
6.089015714976993010e+00
6.089035405680447433e+00
6.089055041599259255e+00
6.089074622221469113e+00
6.089094147040739813e+00
6.089113615556441594e+00
6.089133027273702758e+00
6.089152381703531347e+00
6.089171678362887974e+00
6.089190916774718687e+00
6.089210096468097078e+00
6.089229216978219839e+00
6.089248277846567525e+00
6.089267278620893897e+00
6.089286218855343158e+00
6.089305098110487258e+00
6.089323915953426258e+00
6.089342671957812314e+00
6.089361365703938489e+00
6.089379996778792936e+00
6.089398564776089984e+00
6.089417069296374052e+00
6.089435509947039193e+00
6.089453886342382383e+00
6.089472198103674572e+00
6.089490444859190887e+00
6.089508626244260370e+00
6.089526741901322815e+00
6.089544791479952757e+00
6.089562774636914533e+00
6.089580691036196036e+00
6.089598540349054012e+00
6.089616322254027381e+00
6.089634036437008291e+00
6.089651682591223469e+00
6.089669260417316821e+00
6.089686769623337881e+00
6.089704209924780898e+00
6.089721581044616805e+00
6.089738882713307433e+00
6.089756114668817943e+00
6.089773276656644363e+00
6.089790368429838452e+00
6.089807389748991717e+00
6.089824340382289591e+00
6.089841220105480346e+00
6.089858028701923942e+00
6.089874765962553838e+00
6.089891431685929390e+00
6.089908025678196779e+00
6.089924547753117423e+00
6.089940997732059103e+00
6.089957375443987964e+00
6.089973680725478289e+00
6.089989913420691181e+00
6.090006073381362128e+00
6.090022160466826762e+00
6.090038174543956906e+00
6.090054115487195219e+00
6.090069983178500124e+00
6.090085777507375120e+00
6.090101498370800392e+00
6.090117145673249688e+00
6.090132719326647681e+00
6.090148219250357542e+00
6.090163645371152512e+00
6.090178997623188373e+00
6.090194275947981239e+00
6.090209480294365818e+00
6.090224610618476753e+00
6.090239666883706882e+00
6.090254649060687697e+00
6.090269557127222733e+00
6.090284391068292891e+00
6.090299150875978285e+00
6.090313836549450244e+00
6.090328448094897595e+00
6.090342985525519559e+00
6.090357448861457357e+00
6.090371838129755133e+00
6.090386153364313770e+00
6.090400394605855361e+00
6.090414561901843271e+00
6.090428655306465267e+00
6.090442674880567786e+00
6.090456620691600875e+00
6.090470492813575554e+00
6.090484291326987432e+00
6.090498016318798946e+00
6.090511667882336333e+00
6.090525246117280744e+00
6.090538751129553674e+00
6.090552183031327615e+00
6.090565541940897276e+00
6.090578827982660925e+00
6.090592041287036018e+00
6.090605181990428996e+00
6.090618250235126041e+00
6.090631246169268209e+00
6.090644169946752839e+00
6.090657021727205134e+00
6.090669801675882233e+00
6.090682509963617264e+00
6.090695146766754497e+00
6.090707712267068530e+00
6.090720206651722535e+00
6.090732630113160795e+00
6.090744982849068734e+00
6.090757265062304526e+00
6.090769476960799622e+00
6.090781618757522331e+00
6.090793690670388116e+00
6.090805692922165449e+00
6.090817625740466923e+00
6.090829489357616922e+00
6.090841284010607204e+00
6.090853009941008089e+00
6.090864667394924936e+00
6.090876256622886231e+00
6.090887777879798293e+00
6.090899231424874216e+00
6.090910617521533510e+00
6.090921936437331041e+00
6.090933188443947266e+00
6.090944373817015034e+00
6.090955492836117813e+00
6.090966545784683994e+00
6.090977532949929163e+00
6.090988454622772608e+00
6.090999311097772484e+00
6.091010102673044990e+00
6.091020829650179103e+00
6.091031492334200159e+00
6.091042091033463279e+00
6.091052626059596520e+00
6.091063097727407616e+00
6.091073506354848455e+00
6.091083852262916487e+00
6.091094135775577456e+00
6.091104357219723653e+00
6.091114516925062006e+00
6.091124615224092764e+00
6.091134652451986931e+00
6.091144628946552508e+00
6.091154545048157232e+00
6.091164401099641523e+00
6.091174197446275862e+00
6.091183934435670189e+00
6.091193612417729497e+00
6.091203231744550806e+00
6.091212792770389406e+00
6.091222295851584256e+00
6.091231741346476269e+00
6.091241129615352357e+00
6.091250461020401907e+00
6.091259735925603103e+00
6.091268954696711369e+00
6.091278117701148354e+00
6.091287225307986830e+00
6.091296277887842336e+00
6.091305275812842979e+00
6.091314219456562817e+00
6.091323109193945484e+00
6.091331945401263326e+00
6.091340728456049902e+00
6.091349458737024491e+00
6.091358136624067221e+00
6.091366762498142684e+00


==> data/minmax/min_m=9.txt <==
5.870741305501147700e+00
5.902295708455600476e+00
5.927650538981177775e+00
5.948145606184650269e+00
5.964866608015560345e+00
5.978657763542023496e+00
5.990162699067774099e+00
5.999868817797351817e+00
6.008145597484488398e+00
6.015274681217674946e+00
6.021074827201227109e+00
6.025958296070578868e+00
6.030310733495253039e+00
6.034218112445266513e+00
6.037748860275150342e+00
6.040958059062227825e+00
6.043890520490621476e+00
6.046583062631601280e+00
6.049066214721120716e+00
6.051365507569766322e+00
6.053502460601613677e+00
6.055495344473917463e+00
6.057359776004973995e+00
6.059109186574948680e+00
6.060755194161749237e+00
6.062307901319702097e+00
6.063776135750234886e+00
6.065167645999618884e+00
6.066489261800858124e+00
6.067747026344336270e+00
6.068946306097488197e+00
6.070091882541266415e+00
6.071188029243602458e+00
6.072238576966371149e+00
6.073246968946246938e+00
6.074216308059277480e+00
6.075149397244373972e+00
6.076048774297341026e+00
6.076916741940145528e+00
6.077735751486411431e+00
6.078408152639059203e+00
6.079062658229532623e+00
6.079700412899388340e+00
6.080322458431826504e+00
6.080929744747460397e+00
6.081523139561959113e+00
6.082103436887734915e+00
6.082671364534218306e+00
6.083227590738637502e+00
6.083772730039916254e+00
6.084307348491998724e+00
6.084831968299663885e+00
6.085347071948143061e+00
6.085853105888122450e+00
6.086350483829665592e+00
6.086839589691177999e+00
6.087320780243792306e+00
6.087794387486235692e+00
6.088260720780747093e+00
6.088720068776944494e+00
6.089172701147207434e+00
6.089618870153806540e+00
6.090058812066637017e+00
6.090492748446798110e+00
6.090920887310712573e+00
6.091343424186963063e+00
6.091760543077043621e+00
6.092172417329682510e+00
6.092579210437743420e+00
6.092981076764976578e+00
6.093378162210008497e+00
6.093770604813386171e+00
6.094158535313281000e+00
6.094542077654724110e+00
6.094921349456907222e+00
6.095296462442164831e+00
6.095667522830559015e+00
6.096034631702917927e+00
6.096397885335308686e+00
6.096757375507557697e+00
6.097113189788041510e+00
6.097465411796799017e+00
6.097814121449058433e+00
6.098159395180499764e+00
6.098501306156219215e+00
6.098839924464487972e+00
6.099175317296663401e+00
6.099507549114382421e+00
6.099836681805158811e+00
6.100162774827134982e+00
6.100485885344093084e+00
6.100806068351267264e+00
6.101123376792858544e+00
6.101437861671824336e+00
6.101749572152424861e+00
6.102058555656371119e+00
6.102364857952686350e+00
6.102668523242011922e+00
6.102969594235707618e+00
6.103268112230032294e+00
6.103564117175876547e+00
6.103857647744294290e+00
6.104148741388138788e+00
6.104437434400092677e+00
6.104723761967338014e+00
6.105007758223071512e+00
6.105289456295071915e+00
6.105568888351608159e+00
6.105846085644724752e+00
6.106121078551136172e+00
6.106393896610979866e+00
6.106664568564330153e+00
6.106933122385907353e+00
6.107199585317836465e+00
6.107463983900778715e+00
6.107726344003319596e+00
6.107986690849974032e+00
6.108245049047657638e+00
6.108501442610902998e+00
6.108755894985714363e+00
6.109008429072300572e+00
6.109259067246643582e+00
6.109507831381060683e+00
6.109754742863715116e+00
6.109999822617152354e+00
6.110243091116057457e+00
6.110484568404066508e+00
6.110724274109828436e+00
6.110962227462272800e+00
6.111198447305209669e+00
6.111432952111232275e+00
6.111665759994957092e+00
6.111896888725699029e+00
6.112126355739543548e+00
6.112354178150837036e+00
6.112580372763273928e+00
6.112804956080304386e+00
6.113027944315267526e+00
6.113249353400965092e+00
6.113469198998826570e+00
6.113687496507672847e+00
6.113904261072142354e+00
6.114119507590709546e+00
6.114333250723329449e+00
6.114545504898807771e+00
6.114756284321881452e+00
6.114965602979840043e+00
6.115173474649099106e+00
6.115379912901293125e+00
6.115584931109202316e+00
6.115788542452480492e+00
6.115990759923000120e+00
6.116191596330107672e+00
6.116391064305652492e+00
6.116589176308667497e+00
6.116785944630062311e+00
6.116981381396996653e+00
6.117175498577080539e+00
6.117368307982456344e+00
6.117559821273692577e+00
6.117750049963504466e+00
6.117939005420357290e+00
6.118126698871917846e+00
6.118313141408354028e+00
6.118498343985534049e+00
6.118682317428052464e+00
6.118865072432222441e+00
6.119046619568873524e+00
6.119226969286054363e+00
6.119406131911715008e+00
6.119584117656144073e+00
6.119760936614472513e+00
6.119936598768937586e+00
6.120111113991196561e+00
6.120284492044434366e+00
6.120456742585517418e+00
6.120627875166960941e+00
6.120797899238853645e+00
6.120966824150811725e+00
6.121134659153693036e+00
6.121301413401389446e+00
6.121467095952544568e+00
6.121631715772105409e+00
6.121795281732947736e+00
6.121957802617386868e+00
6.122119287118637843e+00
6.122279743842249822e+00
6.122439181307496092e+00
6.122597607948661036e+00
6.122755032116389273e+00
6.122911462078902467e+00
6.123066906023212574e+00
6.123221372056309342e+00
6.123374868206330923e+00
6.123527402423584398e+00
6.123678982581732377e+00
6.123829616478777105e+00
6.123979311838056994e+00
6.124128076309318658e+00
6.124275917469587327e+00
6.124422842824174040e+00
6.124568859807527410e+00
6.124713975784191966e+00
6.124858198049607516e+00
6.125001533831013312e+00
6.125143990288218099e+00
6.125285574514458986e+00
6.125426293537146627e+00
6.125566154318647705e+00
6.125705163757068306e+00
6.125843328686920053e+00
6.125980655879913250e+00
6.126117152045604364e+00
6.126252823832124328e+00
6.126387677826848233e+00
6.126521720557026818e+00
6.126654958490477476e+00
6.126787398036204202e+00
6.126919045545037079e+00
6.127049907310202492e+00
6.127179989567980378e+00
6.127309298498285983e+00
6.127437840225232968e+00
6.127565620817712500e+00
6.127692646289994549e+00
6.127818922602217278e+00
6.127944455660991885e+00
6.128069251319939070e+00
6.128193315380165984e+00
6.128316653590855978e+00
6.128439271649734010e+00
6.128561175203634193e+00
6.128682369848911904e+00
6.128802861132034430e+00
6.128922654550012616e+00
6.129041755550904469e+00
6.129160169534287661e+00
6.129277901851701849e+00
6.129394957807184241e+00
6.129511342657640860e+00
6.129627061613388328e+00
6.129741437780512392e+00
6.129836285192372003e+00
6.129930694686406056e+00
6.130024669661687575e+00
6.130118213481626555e+00
6.130211329474485105e+00
6.130304020933762921e+00
6.130396291118711538e+00
6.130488143254691380e+00
6.130579580533667361e+00
6.130670606114557941e+00
6.130761223123706749e+00
6.130851434655253840e+00
6.130941243771544258e+00
6.131030653503517058e+00
6.131119666851061467e+00
6.131208286783437877e+00
6.131296516239615357e+00
6.131384358128669554e+00
6.131471815330071351e+00
6.131558890694141617e+00
6.131645587042300782e+00
6.131731907167482731e+00
6.131817853834410137e+00
6.131903429779959502e+00
6.131988637713532420e+00
6.132073480317231429e+00
6.132157960246365391e+00
6.132242080129592487e+00
6.132325842569343877e+00
6.132409250142047519e+00
6.132492305398485222e+00
6.132575010864036891e+00
6.132657369039002937e+00
6.132739382398865402e+00
6.132821053394598820e+00
6.132902384452906475e+00
6.132983377976512607e+00
6.133064036344455516e+00
6.133144361912303388e+00
6.133224357012463379e+00
6.133304023954424977e+00
6.133383365024973166e+00
6.133462382488522380e+00
6.133541078587280815e+00
6.133619455541548859e+00
6.133697515549947354e+00
6.133775260789656514e+00
6.133852693416633528e+00
6.133929815565886123e+00
6.134006629351659967e+00
6.134083136867671371e+00
6.134159340187378184e+00
6.134235241364143221e+00
6.134310842431486499e+00
6.134386145403277979e+00
6.134461152273972928e+00
6.134535865018837519e+00
6.134610285594095380e+00
6.134684415937202040e+00
6.134758257967021677e+00
6.134831813584000315e+00
6.134905084670424280e+00
6.134978073090592510e+00
6.135050780690956884e+00
6.135123209300411773e+00
6.135195360730429037e+00
6.135267236775221456e+00
6.135338839212000295e+00
6.135410169801103208e+00
6.135481230286191412e+00
6.135552022394432647e+00
6.135622547836705465e+00
6.135692808307721791e+00
6.135762805486235649e+00
6.135832541035230570e+00
6.135902016602052811e+00
6.135971233818615644e+00
6.136040194301535244e+00
6.136108899652326087e+00
6.136177351457556384e+00
6.136245551288981304e+00
6.136313500703762358e+00
6.136381201244577532e+00
6.136448654439797146e+00
6.136515861803628624e+00
6.136582824836303907e+00
6.136649545024206454e+00
6.136716023839991152e+00
6.136782262742829452e+00
6.136848263178450225e+00
6.136914026579356474e+00
6.136979554364956790e+00
6.137044847941672820e+00
6.137109908703164862e+00
6.137174738030352295e+00
6.137239337291691577e+00
6.137303707843214440e+00
6.137367851028693089e+00
6.137431768179802738e+00
6.137495460616199772e+00
6.137558929645744676e+00
6.137622176564530463e+00
6.137685202657098493e+00
6.137748009196513088e+00
6.137810597444526728e+00
6.137872968651696404e+00
6.137935124057485758e+00
6.137997064890424070e+00
6.138058792368227046e+00
6.138120307697891853e+00
6.138181612075852556e+00
6.138242706688061823e+00
6.138303592710152579e+00
6.138364271307553466e+00
6.138424743635561676e+00
6.138485010839481504e+00
6.138545074054775341e+00
6.138604934407113412e+00
6.138664593012554960e+00
6.138724050977605984e+00
6.138783309399330257e+00
6.138842369365518081e+00
6.138901231954720927e+00
6.138959898236431734e+00
6.139018369271097342e+00
6.139076646110323665e+00
6.139134729796917433e+00
6.139192621364998992e+00
6.139250321840139968e+00
6.139307832239401463e+00
6.139365153571512579e+00
6.139422286836893505e+00
6.139479233027794081e+00
6.139535993128402147e+00
6.139592568114910165e+00
6.139648958955639557e+00
6.139705166611082454e+00
6.139761192034088211e+00
6.139817036169847420e+00
6.139872699956077540e+00
6.139928184323042437e+00
6.139983490193696269e+00
6.140038618483737665e+00
6.140093570101714526e+00
6.140148345949087982e+00
6.140202946920366500e+00
6.140257373903128091e+00
6.140311627778173964e+00
6.140365709419547180e+00
6.140419619694656994e+00
6.140473359464346359e+00
6.140526929582955873e+00
6.140580330898455230e+00
6.140633564252469867e+00
6.140686630480361785e+00
6.140739530411372549e+00
6.140792264868582429e+00
6.140844834669121788e+00
6.140897240624116904e+00
6.140949483538871156e+00
6.141001564212875685e+00
6.141053483439893768e+00
6.141105242008032761e+00
6.141156840699838249e+00
6.141208280292322463e+00
6.141259561557053104e+00
6.141310685260242153e+00
6.141361652162776963e+00
6.141412463020314405e+00
6.141463118583322611e+00
6.141513619597161799e+00
6.141563966802147334e+00
6.141614160933605682e+00
6.141664202721945465e+00
6.141714092892723187e+00
6.141763832166668990e+00
6.141813421259795014e+00
6.141862860883442465e+00
6.141912151744284287e+00
6.141961294544473482e+00
6.142010289981647553e+00
6.142059138748963143e+00
6.142107841535217716e+00
6.142156399024827351e+00
6.142204811897959971e+00
6.142253080830527345e+00
6.142301206494241939e+00
6.142349189556712830e+00
6.142397030681440384e+00
6.142444730527922836e+00
6.142492289751661616e+00
6.142539709004214643e+00
6.142586988933266490e+00
6.142634130182659469e+00
6.142681133392450477e+00
6.142727999198934086e+00
6.142774728234715376e+00
6.142821321128740131e+00
6.142867778506321486e+00
6.142914100989241177e+00
6.142960289195716683e+00
6.143006343740478492e+00
6.143052265234831388e+00
6.143098054286658893e+00
6.143143711500484550e+00
6.143189237477481690e+00
6.143234632815564922e+00
6.143279898109371473e+00
6.143325033950331360e+00
6.143370040926692255e+00
6.143414919623547910e+00
6.143459670622898550e+00
6.143504294503668639e+00
6.143548791841709544e+00
6.143593163209903452e+00
6.143637409178118958e+00
6.143681530313313210e+00
6.143725527179499935e+00
6.143769400337818709e+00
6.143813150346562502e+00
6.143856777761183885e+00
6.143900283134358098e+00
6.143943667015989263e+00
6.143986929953209497e+00
6.144030072490481942e+00
6.144073095169556353e+00
6.144115998529517952e+00
6.144158783106843380e+00
6.144201449435382933e+00
6.144243998046363231e+00
6.144286429468526656e+00
6.144328744228005235e+00
6.144370942848437878e+00
6.144413025850982812e+00
6.144454993754306926e+00
6.144496847074628398e+00
6.144538586325732687e+00
6.144580212019009835e+00
6.144621724663423379e+00
6.144663124765612494e+00
6.144704412829812945e+00
6.144745589357956561e+00
6.144786654849651697e+00
6.144827609802200996e+00
6.144868454710628036e+00
6.144909190067679994e+00
6.144949816363874717e+00
6.144990334087462536e+00
6.145030743724509747e+00
6.145071045758857764e+00
6.145111240672142650e+00
6.145151328943843971e+00
6.145191311051294569e+00
6.145231187469637035e+00
6.145270958671906314e+00
6.145310625128995952e+00
6.145350187309703394e+00
6.145389645680708668e+00
6.145429000706605471e+00
6.145468252849914492e+00
6.145507402571097622e+00
6.145546450328531307e+00
6.145585396578571391e+00
6.145624241775531793e+00
6.145662986371681846e+00
6.145701630817284489e+00
6.145740175560592711e+00
6.145778621047858437e+00
6.145816967723326307e+00
6.145855216029267432e+00
6.145893366405978497e+00
6.145931419291777331e+00
6.145969375123013556e+00
6.146007234334090796e+00
6.146044997357455131e+00
6.146082664623611969e+00
6.146120236561122496e+00
6.146157713596624106e+00
6.146195096154829507e+00
6.146232384658514292e+00
6.146269579528560456e+00
6.146306681183919096e+00
6.146343690041647712e+00
6.146380606516894218e+00
6.146417431022922706e+00
6.146454163971079687e+00
6.146490805770857158e+00
6.146527356829825983e+00
6.146563817553703402e+00
6.146600188346317495e+00
6.146636469609612519e+00
6.146672661743687094e+00
6.146708765146744469e+00
6.146744780215136927e+00
6.146780707343348027e+00
6.146816546924023683e+00
6.146852299347910886e+00
6.146887965003924315e+00
6.146923544279145446e+00
6.146959037558776373e+00
6.146994445226161119e+00
6.147029767662847810e+00
6.147065005248494529e+00
6.147100158360919941e+00
6.147135227376130828e+00
6.147170212668252809e+00
6.147205114609628041e+00
6.147239933570692649e+00
6.147274669920111734e+00
6.147309324024683441e+00
6.147343896249381601e+00
6.147378386957347729e+00
6.147412796509874156e+00
6.147447125266468859e+00
6.147481373584771980e+00
6.147515541820613549e+00
6.147549630327986847e+00
6.147583639459076821e+00
6.147617569564228113e+00
6.147651420991977034e+00
6.147685194089017813e+00
6.147718889200248782e+00
6.147752506668722638e+00
6.147786046835687301e+00
6.147819510040577917e+00
6.147852896620983110e+00
6.147886206912715146e+00
6.147919441249736217e+00
6.147952599964196629e+00
6.147985683386465006e+00
6.148018691845058115e+00
6.148051625666700382e+00
6.148084485176296354e+00
6.148117270696946690e+00
6.148149982549917958e+00
6.148182621054716357e+00
6.148215186528995346e+00
6.148247679288636469e+00
6.148280099647672969e+00
6.148312447918379497e+00
6.148344724411199280e+00
6.148376929434779647e+00
6.148409063295968480e+00
6.148441126299818649e+00
6.148473118749585353e+00
6.148505040946723454e+00
6.148536893190883035e+00
6.148568675779950254e+00
6.148600389009972744e+00
6.148632033175263523e+00
6.148663608568303296e+00
6.148695115479804407e+00
6.148726554198693073e+00
6.148757925012120928e+00
6.148789228205427726e+00
6.148820464062226598e+00
6.148851632864294814e+00
6.148882734891692792e+00
6.148913770422655745e+00
6.148944739733684273e+00
6.148975643099506172e+00
6.149006480793068441e+00
6.149037253085582577e+00
6.149067960246462405e+00
6.149098602543406678e+00
6.149129180242340453e+00
6.149159693607423094e+00
6.149190142901094447e+00
6.149220528384025997e+00
6.149250850315165273e+00
6.149281108951706543e+00
6.149311304549121893e+00
6.149341437361134588e+00
6.149371507639754597e+00
6.149401515635266158e+00
6.149431461596223336e+00
6.149461345769467790e+00
6.149491168400125218e+00
6.149520929731619567e+00
6.149550630005656160e+00
6.149580269462248339e+00
6.149609848339723683e+00
6.149639366874677826e+00
6.149668825302057051e+00
6.149698223855117440e+00
6.149727562765412436e+00
6.149756842262842582e+00
6.149786062575633316e+00
6.149815223930338526e+00
6.149844326551856533e+00
6.149873370663438088e+00
6.149902356486657062e+00
6.149931284241478835e+00
6.149960154146200786e+00
6.149988966417487823e+00
6.150017721270391924e+00
6.150046418918341473e+00
6.150075059573123504e+00
6.150103643444939649e+00
6.150132170742356408e+00
6.150160641672371753e+00
6.150189056440361846e+00
6.150217415250129882e+00
6.150245718303902542e+00
6.150273965802301568e+00
6.150302157944415704e+00
6.150330294927736752e+00
6.150358376948223516e+00
6.150386404200264501e+00
6.150414376876718769e+00
6.150442295168912388e+00
6.150470159266619774e+00
6.150497969358118766e+00
6.150525725630136442e+00
6.150553428267917511e+00
6.150581077455195000e+00
6.150608673374209800e+00
6.150636216205706219e+00
6.150663706128955965e+00
6.150691143321752818e+00
6.150718527960418847e+00
6.150745860219820393e+00
6.150773140273387618e+00
6.150800368293086073e+00
6.150827544449445128e+00
6.150854668911580170e+00
6.150881741847177508e+00
6.150908763422517467e+00
6.150935733802460170e+00
6.150962653150496173e+00
6.150989521628686951e+00
6.151016339397755495e+00
6.151043106617029466e+00
6.151069823444460738e+00
6.151096490036672471e+00
6.151123106548934238e+00
6.151149673135156704e+00
6.151176189947940465e+00
6.151202657138547636e+00
6.151229074856942702e+00
6.151255443251778310e+00
6.151281762470394376e+00
6.151308032658863389e+00
6.151334253961977083e+00
6.151360426523245550e+00
6.151386550484919447e+00
6.151412625987997096e+00
6.151438653172242255e+00
6.151464632176173453e+00
6.151490563137080869e+00
6.151516446191042320e+00
6.151542281472915263e+00
6.151568069116386539e+00
6.151593809253914635e+00
6.151619502016790975e+00
6.151645147535156788e+00
6.151670745937955154e+00
6.151696297353017151e+00
6.151721801906963272e+00
6.151747259725353523e+00
6.151772670932565745e+00
6.151798035651879104e+00
6.151823354005475863e+00
6.151848626114423624e+00
6.151873852098701967e+00
6.151899032077215779e+00
6.151924166167811237e+00
6.151949254487231400e+00
6.151974297151217463e+00
6.151999294274424379e+00
6.152024245970515892e+00
6.152049152352085493e+00
6.152074013530752339e+00
6.152098829617101750e+00
6.152123600720732277e+00
6.152148326950257484e+00
6.152173008413321043e+00
6.152197645216574529e+00
6.152222237465730714e+00
6.152246785265552909e+00
6.152271288719852294e+00
6.152295747931511016e+00
6.152320163002494624e+00
6.152344534033872492e+00
6.152368861125772526e+00
6.152393144377454881e+00
6.152417383887300417e+00
6.152441579752787604e+00
6.152465732070564464e+00
6.152489840936388177e+00
6.152513906445190806e+00
6.152537928691069524e+00
6.152561907767259086e+00
6.152585843766223306e+00
6.152609736779571570e+00
6.152633586898125451e+00
6.152657394211941799e+00
6.152681158810249684e+00
6.152704880781517005e+00
6.152728560213474474e+00
6.152752197193054329e+00
6.152775791806474714e+00
6.152799344139193494e+00
6.152822854275952658e+00
6.152846322300758786e+00
6.152869748296922126e+00
6.152893132347036165e+00
6.152916474533008717e+00
6.152939774936060147e+00
6.152963033636728696e+00
6.152986250714887362e+00
6.153009426249740343e+00
6.153032560319864785e+00
6.153055653003161929e+00
6.153078704376936159e+00
6.153101714517819509e+00
6.153124683501870251e+00
6.153147611404506279e+00
6.153170498300561952e+00
6.153193344264277442e+00
6.153215004889471373e+00
6.153235164576742910e+00
6.153255284410839465e+00
6.153275364506233025e+00
6.153295404976437233e+00
6.153315405933953208e+00
6.153335367490284646e+00
6.153355289755964463e+00
6.153375172840533480e+00
6.153395016852549304e+00
6.153414821899597875e+00
6.153434588088257051e+00
6.153454315524176543e+00
6.153474004312007750e+00
6.153493654555437509e+00
6.153513266357180100e+00
6.153532839819005673e+00
6.153552375041698497e+00
6.153571872125102260e+00
6.153591331168096978e+00
6.153610752268630080e+00
6.153630135523679101e+00
6.153649481029283663e+00
6.153668788880545470e+00
6.153688059171629199e+00
6.153707291995754503e+00
6.153726487445231541e+00
6.153745645611401471e+00
6.153764766584728818e+00
6.153783850454736637e+00
6.153802897310015396e+00
6.153821907238254951e+00
6.153840880326257867e+00
6.153859816659888793e+00
6.153878716324110876e+00
6.153897579403027507e+00
6.153916405979794391e+00
6.153935196136711028e+00
6.153953949955187852e+00
6.153972667515751560e+00
6.153991348898048663e+00
6.154009994180852594e+00
6.154028603442067258e+00
6.154047176758727922e+00
6.154065714207027860e+00
6.154084215862307694e+00
6.154102681799007435e+00
6.154121112090778389e+00
6.154139506810424542e+00
6.154157866029870583e+00
6.154176189820257825e+00
6.154194478251866052e+00
6.154212731394173019e+00
6.154230949315844690e+00
6.154249132084719243e+00
6.154267279767824839e+00
6.154285392431401824e+00
6.154303470140901844e+00
6.154321512960969187e+00
6.154339520955460330e+00
6.154357494187457256e+00
6.154375432719294992e+00
6.154393336612483445e+00
6.154411205927817541e+00
6.154429040725305278e+00
6.154446841064224571e+00
6.154464607003090393e+00
6.154482338599663649e+00
6.154500035911024902e+00
6.154517698993471342e+00
6.154535327902584285e+00
6.154552922693264705e+00
6.154570483419667504e+00
6.154588010135246812e+00
6.154605502892778190e+00
6.154622961744309784e+00
6.154640386741256464e+00
6.154657777934290586e+00
6.154675135373469885e+00
6.154692459108138003e+00
6.154709749187003531e+00
6.154727005658120476e+00
6.154744228568879372e+00
6.154761417966053472e+00
6.154778573895762328e+00
6.154795696403497551e+00
6.154812785534152120e+00
6.154829841331967977e+00
6.154846863840629290e+00
6.154863853103169191e+00
6.154880809162057709e+00
6.154897732059168014e+00
6.154914621835794186e+00
6.154931478532672529e+00
6.154948302189942488e+00
6.154965092847210606e+00
6.154981850543530975e+00
6.154998575317391918e+00
6.155015267206767504e+00
6.155031926249098007e+00
6.155048552481281909e+00
6.155065145939740745e+00
6.155081706660341823e+00
6.155098234678492375e+00
6.155114730029067616e+00
6.155131192746512880e+00
6.155147622864726387e+00
6.155164020417177362e+00
6.155180385436867851e+00
6.155196717956342489e+00
6.155213018007685832e+00
6.155229285622548119e+00
6.155245520832160366e+00
6.155261723667307727e+00
6.155277894158372121e+00
6.155294032335298482e+00
6.155310138227662264e+00
6.155326211864627695e+00
6.155342253274982411e+00
6.155358262487109933e+00
6.155374239529038505e+00
6.155390184428445544e+00
6.155406097212622107e+00
6.155421977908537734e+00
6.155437826542785373e+00
6.155453643141672870e+00
6.155469427731151910e+00
6.155485180336851769e+00
6.155500900984116619e+00
6.155516589697969110e+00
6.155532246503125471e+00
6.155547871424062123e+00
6.155563464484920644e+00
6.155579025709613461e+00
6.155594555121771450e+00
6.155610052744775018e+00
6.155625518601754997e+00
6.155640952715599745e+00
6.155656355108973798e+00
6.155671725804316985e+00
6.155687064823840871e+00
6.155702372189562510e+00
6.155717647923284908e+00
6.155732892046636096e+00
6.155748104581050484e+00
6.155763285547771524e+00
6.155778434967897006e+00
6.155793552862348861e+00
6.155808639251900694e+00
6.155823694157155579e+00
6.155838717598628662e+00
6.155853709596649459e+00
6.155868670171464885e+00
6.155883599343172641e+00
6.155898497131793157e+00
6.155913363557224294e+00
6.155928198639280424e+00
6.155943002397695984e+00
6.155957774852103270e+00
6.155972516022098162e+00
6.155987225927178841e+00
6.156001904586823947e+00
6.156016552020427746e+00
6.156031168247374730e+00
6.156045753286985445e+00
6.156060307158581324e+00
6.156074829881459820e+00
6.156089321474891740e+00
6.156103781958148780e+00
6.156118211350522174e+00
6.156132609671297828e+00
6.156146976939770532e+00
6.156161313175289251e+00
6.156175618397198512e+00
6.156189892624902349e+00
6.156204135877847428e+00
6.156218348175528376e+00
6.156232529537501108e+00
6.156246679983388148e+00
6.156260799532883077e+00
6.156274888205753193e+00
6.156288946021874153e+00
6.156302973001190004e+00
6.156316969163735386e+00
6.156330934529696819e+00
6.156344869119318552e+00
6.156358772953008263e+00
6.156372646051268660e+00
6.156386488434753446e+00
6.156400300124241554e+00
6.156412159436572828e+00
6.156422924221787163e+00
6.156433660769297767e+00
6.156444369157192398e+00
6.156455049463204432e+00
6.156465701764711973e+00
6.156476326138740518e+00
6.156486922661946082e+00
6.156497491410621414e+00
6.156508032460755508e+00
6.156518545887941229e+00
6.156529031767436599e+00
6.156539490174172791e+00
6.156549921182713270e+00
6.156560324867307976e+00
6.156570701301838255e+00
6.156581050559884360e+00
6.156591372714662391e+00
6.156601667839071368e+00
6.156611936005686125e+00
6.156622177286741326e+00
6.156632391754170541e+00
6.156642579479560062e+00
6.156652740534192425e+00
6.156662874989033085e+00
6.156672982914737524e+00
6.156683064381621939e+00
6.156693119459737851e+00
6.156703148218793054e+00
6.156713150728221784e+00
6.156723127057116329e+00
6.156733077274327393e+00
6.156743001448355734e+00
6.156752899647436550e+00
6.156762771939512824e+00
6.156772618392224672e+00
6.156782439072951973e+00
6.156792234048772627e+00
6.156802003386482092e+00
6.156811747152624470e+00
6.156821465413438332e+00
6.156831158234902901e+00
6.156840825682738050e+00
6.156850467822391870e+00
6.156860084719041559e+00
6.156869676437617400e+00
6.156879243042777894e+00
6.156888784598934627e+00


==> data/note.txt <==


traindyn_M=10_iter3

M is the valu of M 
not averaged 

pairwise the distance of the kernels
show it goes to zero

check projection on 2D and orint on 2D



SGDmaximas
contains the maximum 1G^{-1}1 as a functiom of M using GD

simplexresults
same as SGDmax vs m as a function of the simplex




==> data/simplexresults.txt <==
,0
4,5.303317390842525
5,5.514991228268254
6,5.651080213807626
7,5.746071901789538
8,5.8161841597818755
9,5.870076646999553
10,5.912801924609173
15,6.038998089132699
20,6.1010334041579
30,6.162394282848902


==> data/traindyn_M=10_iter2.txt <==
,0
0,5.341549845610842
1,5.379066066007064
2,5.412599474854447
3,5.442599648435049
4,5.469483966776891
5,5.493630310637447
6,5.515375051454598
7,5.535014246275179
8,5.552806568109384
9,5.568977013912769
10,5.583720807255826
11,5.597207166675836
12,5.609582772942464
13,5.620974866923679
14,5.6314939663167225
15,5.641236219776609
16,5.650285431344048
17,5.658714793220248
18,5.666588364999091
19,5.673962334939923
20,5.680886095202217
21,5.687403158983302
22,5.693551943636518
23,5.699366440308446
24,5.7048767875025055
25,5.710109763263108
26,5.71508920835666
27,5.7198363908628105
28,5.724370320936647
29,5.728708023116074
30,5.73286477238762
31,5.736854299253041
32,5.7406889682263635
33,5.744379933511505
34,5.747937275040771
35,5.751370117576925
36,5.754686735179975
37,5.757894643002192
38,5.761000678089937
39,5.764011070630437
40,5.766931506877922
41,5.769767184821063
42,5.772522863506645
43,5.775202906809857
44,5.777811322334621
45,5.780351796036613
46,5.782827723083283
47,5.785242235398481
48,5.787598226281494
49,5.78989837244082
50,5.792145153740147
51,5.794340870916944
52,5.796487661502123
53,5.798587514141252
54,5.8006422814937775
55,5.802653691865597
56,5.804623359711892
57,5.806552795131326
58,5.808443412458436
59,5.810296538048972
60,5.81211341734209
61,5.813895221273828
62,5.815643052108043
63,5.817357948743626
64,5.819040891550346
65,5.820692806780027
66,5.822314570594683
67,5.823907012748782
68,5.825470919958863
69,5.827007038990345
70,5.828516079488038
71,5.829998716574325
72,5.8314555932364325
73,5.832887322522043
74,5.834294489560568
75,5.8356776534256305
76,5.8370373488528715
77,5.838374087825663
78,5.839688361040205
79,5.840980639260309
80,5.842251374571238
81,5.8435010015410285
82,5.844729938296961
83,5.8459385875241825
84,5.847127337392736
85,5.848296562418767
86,5.849446624265136
87,5.850577872486202
88,5.851690645221101
89,5.852785269839499
90,5.853862063543432
91,5.854921333928576
92,5.855963379507912
93,5.856988490200662
94,5.85799694778898
95,5.858989026344743
96,5.859964992628654
97,5.860925106463567
98,5.861869621083905
99,5.862798783462827
100,5.863712834618742
101,5.864612009902517
102,5.865496539266804
103,5.8663666475186105
104,5.867222554556343
105,5.868064475592259
106,5.868892621361425
107,5.869707198317961
108,5.870508408819478
109,5.87129645130047
110,5.872071520435348
111,5.872833807291829
112,5.873583499475262
113,5.87432078126449
114,5.875045833739771
115,5.875758834903265
116,5.876459959792561
117,5.877149380587648
118,5.877827266711758
119,5.878493784926468
120,5.87914909942136
121,5.8797933718986375
122,5.880426761652949
123,5.881049425646721
124,5.881661518581282
125,5.882263192964018
126,5.882854599171773
127,5.883435885510743
128,5.884007198273064
129,5.884568681790261
130,5.885120478483776
131,5.885662728912713
132,5.886195571818962
133,5.886719144169879
134,5.88723358119864
135,5.887739016442378
136,5.888235581778293
137,5.888723407457782
138,5.889202622138749
139,5.889673352916161
140,5.890135725351003
141,5.890589863497642
142,5.891035889929789
143,5.891473925765044
144,5.891904090688182
145,5.892326502973206
146,5.892741279504258
147,5.893148535795453
148,5.8935483860097
149,5.893940942976549
150,5.894326318209191
151,5.89470462192055
152,5.895075963038645
153,5.895440449221178
154,5.895798186869447
155,5.896149281141594
156,5.896493835965276
157,5.896831954049739
158,5.8971637368974
159,5.897489284814913
160,5.897808696923812
161,5.8981220711706985
162,5.898429504337072
163,5.898731092048792
164,5.899026928785215
165,5.899317107888018
166,5.899601721569763
167,5.899880860922206
168,5.900154615924373
169,5.900423075450446
170,5.900686327277429
171,5.900944458092713
172,5.9011975535014205
173,5.90144569803369
174,5.901688975151801
175,5.90192746725722
176,5.902161255697575
177,5.902390420773555
178,5.902615041745747
179,5.902835196841454
180,5.903050963261434
181,5.903262417186696
182,5.903469633785192
183,5.903672687218604
184,5.903871650649041
185,5.904066596245833
186,5.904257595192286
187,5.904444717692494
188,5.904628032978183
189,5.904807609315567
190,5.904983514012288
191,5.90515581342436
192,5.905324572963184
193,5.905489857102616
194,5.905651729386079
195,5.905810252433751
196,5.905965487949773
197,5.906117496729575
198,5.906266338667203
199,5.906412072762746
200,5.906554757129811
201,5.906694449003064
202,5.9068312047458225
203,5.906965079857716
204,5.907096128982408
205,5.907224405915366
206,5.907349963611695
207,5.907472854194037
208,5.907593128960485
209,5.907710838392611
210,5.90782603216347
211,5.907938759145713
212,5.908049067419715
213,5.9081570042817315
214,5.908262616252137
215,5.908365949083651
216,5.908467047769629
217,5.908565956552381
218,5.9086627189315015
219,5.908757377672238
220,5.908849974813878
221,5.90894055167815
222,5.909029148877646
223,5.909115806324245
224,5.90920056323756
225,5.909283458153387
226,5.909364528932139
227,5.909443812767301
228,5.909521346193877
229,5.909597165096817
230,5.9096713047194545
231,5.909743799671904
232,5.909814683939473
233,5.909883990891036
234,5.909951753287383
235,5.910018003289565
236,5.910082772467183
237,5.910146091806677
238,5.91020799171956
239,5.910268502050623
240,5.910327652086105
241,5.91038547056182
242,5.910441985671248
243,5.910497225073568
244,5.910551215901648
245,5.910603984770006
246,5.910655557782682
247,5.910705960541086
248,5.910755218151787
249,5.910803355234226
250,5.910850395928403
251,5.910896363902461
252,5.910941282360243
253,5.910985174048783
254,5.911028061265699
255,5.911069965866567
256,5.911110909272181
257,5.911150912475781
258,5.911189996050188
259,5.911228180154879
260,5.911265484542994
261,5.911301928568239
262,5.91133753119176
263,5.9113723109889165
264,5.911406286155977
265,5.911439474516753
266,5.911471893529141
267,5.911503560291597
268,5.911534491549535
269,5.911564703701643
270,5.911594212806117
271,5.911623034586819
272,5.911651184439371
273,5.911678677437134
274,5.911705528337153
275,5.911731751585993
276,5.911757361325494
277,5.911782371398464
278,5.911806795354282
279,5.9118306464544315
280,5.911853937677938
281,5.9118766817267385
282,5.91189889103098
283,5.9119205777542305
284,5.911941753798606
285,5.91196243080983
286,5.911982620182216
287,5.912002333063576
288,5.912021580360026
289,5.912040372740767
290,5.912058720642737
291,5.912076634275221
292,5.9120941236243745
293,5.912111198457681
294,5.912127868328323
295,5.912144142579503
296,5.91216003034866
297,5.912175540571651
298,5.912190681986836
299,5.9122054631391014
300,5.912219892383813
301,5.912233977890707
302,5.912247727647705
303,5.912261149464668
304,5.91227425097707
305,5.912287039649636
306,5.912299522779881
307,5.912311707501601
308,5.912323600788315
309,5.912335209456609
310,5.912346540169456
311,5.9123575994394475
312,5.912368393631979
313,5.912378928968376
314,5.9123892115289545
315,5.9123992472560225
316,5.912409041956842
317,5.91241860130651
318,5.912427930850806
319,5.912437036008969
320,5.912445922076433
321,5.912454594227498
322,5.912463057517961
323,5.912471316887686
324,5.912479377163125
325,5.912487243059799
326,5.912494919184711
327,5.912502410038737
328,5.91250972001894
329,5.9125168534208585
330,5.912523814440748
331,5.912530607177763
332,5.9125372356361074
333,5.912543703727136
334,5.912550015271424
335,5.9125561740007715
336,5.912562183560183
337,5.912568047509815
338,5.912573769326864
339,5.9125793524074055
340,5.912584800068251
341,5.912590115548692
342,5.912595302012262
343,5.912600362548435
344,5.912605300174301
345,5.912610117836198
346,5.91261481841131
347,5.9126194047092415
348,5.912623879473541
349,5.91262824538321
350,5.912632505054168
351,5.9126366610406835
352,5.912640715836796
353,5.912644671877672
354,5.91264853154097
355,5.91265229714814
356,5.912655970965727
357,5.912659555206622
358,5.912663052031299
359,5.912666463549018
360,5.912669791819011
361,5.912673038851626
362,5.912676206609468
363,5.912679297008491
364,5.9126823119190774
365,5.9126852531671155
366,5.912688122534997
367,5.912690921762647
368,5.912693652548517
369,5.912696316550528
370,5.912698915387038
371,5.912701450637737
372,5.912703923844578
373,5.9127063365126435
374,5.912708690110996
375,5.912710986073549
376,5.91271322579986
377,5.912715410655956
378,5.912717541975111
379,5.912719621058619
380,5.912721649176536
381,5.912723627568435
382,5.9127255574441
383,5.912727439984236
384,5.912729276341166
385,5.9127310676394815
386,5.912732814976707
387,5.912734519423946
388,5.912736182026487
389,5.9127378038044345
390,5.912739385753294
391,5.912740928844554
392,5.912742434026262
393,5.912743902223574
394,5.912745334339302
395,5.912746731254447
396,5.912748093828709
397,5.912749422901003
398,5.912750719289946
399,5.912751983794351
400,5.912753217193686
401,5.91275442024854
402,5.912755593701083
403,5.9127567382754895
404,5.912757854678384
405,5.912758943599247
406,5.912760005710833
407,5.912761041669574
408,5.912762052115953
409,5.912763037674916
410,5.912763998956208
411,5.912764936554768
412,5.912765851051066
413,5.912766743011465
414,5.912767612988543
415,5.9127684615214395
416,5.912769289136161
417,5.912770096345922
418,5.912770883651429
419,5.912771651541192
420,5.91277240049182
421,5.9127731309683025
422,5.912773843424299
423,5.912774538302389
424,5.91277521603438
425,5.9127758770415175
426,5.912776521734786
427,5.912777150515126
428,5.91277776377369
429,5.912778361892075
430,5.912778945242559
431,5.912779514188323
432,5.912780069083661
433,5.912780610274215
434,5.912781138097173
435,5.912781652881472
436,5.912782154948005
437,5.912782644609806
438,5.912783122172258
439,5.912783587933255
440,5.912784042183407
441,5.912784485206199
442,5.912784917278177
443,5.912785338669105
444,5.912785749642143
445,5.9127861504539965
446,5.912786541355073
447,5.912786922589648
448,5.912787294396001
449,5.912787657006567
450,5.912788010648075
451,5.9127883555416965
452,5.912788691903173
453,5.912789019942945
454,5.912789339866286
455,5.912789651873435
456,5.912789956159711
457,5.912790252915629
458,5.912790542327027
459,5.912790824575179
460,5.912791099836896
461,5.912791368284652
462,5.912791630086671
463,5.912791885407048
464,5.912792134405839
465,5.912792377239166
466,5.912792614059306
467,5.912792845014789
468,5.912793070250494
469,5.912793289907732
470,5.912793504124336
471,5.912793713034743
472,5.9127939167700845
473,5.912794115458262
474,5.912794309224021
475,5.9127944981890455
476,5.9127946824720095
477,5.912794862188672
478,5.912795037451934
479,5.912795208371915
480,5.9127953750560245
481,5.912795537609021
482,5.912795696133076
483,5.9127958507278535
484,5.912796001490545
485,5.912796148515957
486,5.912796291896553
487,5.912796431722513
488,5.912796568081796
489,5.912796701060192
490,5.912796830741367
491,5.912796957206931
492,5.91279708053647
493,5.912797200807619
494,5.912797318096077
495,5.9127974324756964
496,5.912797544018487
497,5.912797652794694
498,5.91279775887282
499,5.912797862319674
500,5.91279796320042
501,5.912798061578615
502,5.912798157516239
503,5.9127982510737365
504,5.912798342310075
505,5.912798431282747
506,5.912798518047836
507,5.912798602660031
508,5.912798685172677
509,5.912798765637791
510,5.912798844106112
511,5.912798920627122
512,5.91279899524908
513,5.912799068019041
514,5.912799138982922
515,5.912799208185474
516,5.912799275670361
517,5.912799341480159
518,5.912799405656394
519,5.912799468239562
520,5.912799529269162
521,5.912799588783706
522,5.912799646820763
523,5.912799703416963
524,5.91279975860804
525,5.912799812428833
526,5.912799864913328
527,5.912799916094661
528,5.912799966005155
529,5.912800014676327
530,5.912800062138919
531,5.912800108422905
532,5.912800153557526
533,5.912800197571288
534,5.912800240491999
535,5.912800282346774
536,5.912800323162061
537,5.912800362963649
538,5.912800401776687
539,5.912800439625707
540,5.912800476534628
541,5.9128005125267755
542,5.912800547624899
543,5.912800581851186
544,5.9128006152272725
545,5.91280064777426
546,5.912800679512722
547,5.912800710462726
548,5.912800740643847
549,5.912800770075165
550,5.912800798775292
551,5.912800826762378
552,5.912800854054124
553,5.91280088066779
554,5.912800906620212
555,5.912800931927805
556,5.912800956606571
557,5.912800980672134
558,5.912801004139711
559,5.912801027024152
560,5.912801049339933
561,5.91280107110118
562,5.912801092321658
563,5.912801113014794
564,5.912801133193687
565,5.912801152871106
566,5.912801172059504
567,5.912801190771024
568,5.912801209017515
569,5.912801226810521
570,5.9128012441613045
571,5.912801261080853
572,5.9128012775798755
573,5.912801293668814
574,5.9128013093578575
575,5.912801324656943
576,5.912801339575751
577,5.912801354123729
578,5.912801368310092
579,5.91280138214382
580,5.912801395633676
581,5.9128014087882015
582,5.912801421615727
583,5.912801434124374
584,5.912801446322071
585,5.9128014582165385
586,5.912801469815314
587,5.91280148112574
588,5.912801492154985
589,5.912801502910034
590,5.912801513397699
591,5.912801523624628
592,5.912801533597294
593,5.91280154332202
594,5.912801552804967
595,5.91280156205214
596,5.9128015710694
597,5.912801579862464
598,5.912801588436896
599,5.912801596798135
600,5.912801604951479
601,5.912801612902094
602,5.912801620655019
603,5.912801628215163
604,5.912801635587327
605,5.912801642776172
606,5.912801649786264
607,5.912801656622037
608,5.912801663287831
609,5.91280166978787
610,5.91280167612627
611,5.9128016823070535
612,5.9128016883341346
613,5.912801694211337
614,5.912801699942385
615,5.91280170553091
616,5.9128017109804585
617,5.912801716294485
618,5.912801721476356
619,5.912801726529359
620,5.912801731456696
621,5.912801736261491
622,5.912801740946794
623,5.91280174551557
624,5.912801749970722
625,5.912801754315071
626,5.912801758551373
627,5.912801762682314
628,5.912801766710512
629,5.912801770638525
630,5.912801774468844
631,5.912801778203894
632,5.9128017818460465
633,5.91280178539761
634,5.91280178886084
635,5.912801792237929
636,5.912801795531022
637,5.912801798742205
638,5.912801801873515
639,5.912801804926941
640,5.912801807904417
641,5.912801810807833
642,5.91280181363903
643,5.912801816399805
644,5.912801819091907
645,5.912801821717044
646,5.912801824276885
647,5.912801826773046
648,5.912801829207121
649,5.912801831580646
650,5.912801833895131
651,5.912801836152039
652,5.912801838352808
653,5.91280184049883
654,5.91280184259147
655,5.912801844632055
656,5.912801846621875
657,5.912801848562198
658,5.912801850454253
659,5.912801852299239
660,5.912801854098329
661,5.912801855852664
662,5.912801857563356
663,5.912801859231493
664,5.91280186085813
665,5.912801862444301
666,5.912801863991012
667,5.912801865499246
668,5.912801866969957
669,5.912801868404079
670,5.912801869802527
671,5.912801871166179
672,5.91280187249591
673,5.912801873792561
674,5.912801875056949
675,5.912801876289883
676,5.912801877492144
677,5.912801878664496
678,5.912801879807678
679,5.912801880922421
680,5.912801882009427
681,5.912801883069394
682,5.912801884102986
683,5.9128018851108655
684,5.912801886093668
685,5.912801887052018
686,5.912801887986529
687,5.912801888897786
688,5.912801889786371
689,5.912801890652849
690,5.912801891497769
691,5.912801892321668
692,5.912801893125067
693,5.912801893908477
694,5.912801894672396
695,5.912801895417308
696,5.912801896143688
697,5.9128018968519935
698,5.912801897542676
699,5.912801898216173
700,5.912801898872914
701,5.912801899513315
702,5.91280190013778
703,5.912801900746711
704,5.912801901340488
705,5.912801901919492
706,5.912801902484089
707,5.912801903034639
708,5.912801903571493
709,5.9128019040949855
710,5.912801904605451
711,5.912801905103219
712,5.912801905588603
713,5.912801906061905
714,5.912801906523432
715,5.912801906973478
716,5.912801907412321
717,5.912801907840249
718,5.912801908257526
719,5.912801908664422
720,5.912801909061193
721,5.912801909448092
722,5.9128019098253635
723,5.912801910193249
724,5.912801910551977
725,5.912801910901779
726,5.91280191124288
727,5.912801911575494
728,5.912801911899828
729,5.912801912216094
730,5.91280191252449
731,5.9128019128252145
732,5.91280191311845
733,5.912801913404392
734,5.91280191368322
735,5.91280191395511
736,5.912801914220234
737,5.912801914478761
738,5.912801914730854
739,5.912801914976674
740,5.912801915216377
741,5.912801915450116
742,5.912801915678038
743,5.912801915900291
744,5.912801916117011
745,5.912801916328339
746,5.9128019165344075
747,5.912801916735349
748,5.912801916931288
749,5.912801917122355
750,5.912801917308668
751,5.912801917490342
752,5.912801917667494
753,5.912801917840242
754,5.912801918008688
755,5.912801918172942
756,5.912801918333109
757,5.912801918489293
758,5.91280191864159
759,5.912801918790095
760,5.912801918934907
761,5.912801919076111
762,5.912801919213805
763,5.912801919348073
764,5.912801919479
765,5.9128019196066655
766,5.912801919731157
767,5.9128019198525505
768,5.91280191997092
769,5.912801920086346
770,5.9128019201989
771,5.912801920308654
772,5.912801920415676
773,5.9128019205200335
774,5.912801920621794
775,5.9128019207210265
776,5.912801920817783
777,5.912801920912134
778,5.91280192100414
779,5.912801921093852
780,5.9128019211813365
781,5.912801921266642
782,5.912801921349825
783,5.912801921430935
784,5.912801921510027
785,5.912801921587157
786,5.912801921662361
787,5.912801921735696
788,5.912801921807205
789,5.912801921876934
790,5.912801921944929
791,5.9128019220112344
792,5.912801922075886
793,5.912801922138929
794,5.912801922200405
795,5.912801922260348
796,5.912801922318803
797,5.912801922375801
798,5.912801922431383
799,5.912801922485578
800,5.912801922538426
801,5.91280192258996
802,5.912801922640211
803,5.912801922689212
804,5.912801922736993
805,5.912801922783585
806,5.912801922829017
807,5.912801922873317
808,5.912801922916518
809,5.912801922958643
810,5.9128019229997175
811,5.912801923039769
812,5.912801923078826
813,5.912801923116914
814,5.912801923154051
815,5.912801923190264
816,5.912801923225576
817,5.912801923260007
818,5.912801923293583
819,5.912801923326324
820,5.91280192335825
821,5.912801923389381
822,5.912801923419738
823,5.91280192344934
824,5.912801923478205
825,5.912801923506349
826,5.912801923533793
827,5.912801923560558
828,5.912801923586651
829,5.9128019236121006
830,5.9128019236369145
831,5.91280192366111
832,5.912801923684704
833,5.912801923707712
834,5.912801923730146
835,5.912801923752022
836,5.912801923773355
837,5.912801923794155
838,5.912801923814437
839,5.912801923834216
840,5.912801923853502
841,5.912801923872309
842,5.912801923890645
843,5.91280192390853
844,5.912801923925965
845,5.9128019239429666
846,5.912801923959548
847,5.9128019239757155
848,5.912801923991479
849,5.9128019240068515
850,5.912801924021842
851,5.91280192403646
852,5.9128019240507115
853,5.9128019240646115
854,5.912801924078163
855,5.912801924091381
856,5.912801924104265
857,5.912801924116831
858,5.912801924129084
859,5.91280192414103
860,5.912801924152683
861,5.912801924164043
862,5.91280192417512
863,5.912801924185922
864,5.912801924196456
865,5.912801924206729
866,5.912801924216742
867,5.912801924226508
868,5.912801924236031
869,5.91280192424532
870,5.912801924254375
871,5.912801924263205
872,5.912801924271814
873,5.9128019242802115
874,5.912801924288399
875,5.912801924296382
876,5.912801924304164
877,5.912801924311756
878,5.912801924319158
879,5.912801924326375
880,5.9128019243334125
881,5.912801924340275
882,5.912801924346967
883,5.912801924353493
884,5.912801924359856
885,5.91280192436606
886,5.912801924372114
887,5.912801924378011
888,5.912801924383764
889,5.912801924389376
890,5.912801924394845
891,5.912801924400178
892,5.912801924405379
893,5.912801924410452
894,5.9128019244153975
895,5.912801924420218
896,5.912801924424923
897,5.912801924429509
898,5.912801924433979
899,5.912801924438337
900,5.912801924442594
901,5.912801924446738
902,5.912801924450779
903,5.912801924454721
904,5.912801924458565
905,5.912801924462315
906,5.912801924465969
907,5.912801924469534
908,5.9128019244730075
909,5.912801924476398
910,5.912801924479702
911,5.912801924482922
912,5.9128019244860655
913,5.912801924489129
914,5.912801924492117
915,5.91280192449503
916,5.912801924497872
917,5.91280192450064
918,5.912801924503341
919,5.912801924505975
920,5.912801924508544
921,5.912801924511046
922,5.912801924513489
923,5.912801924515872
924,5.912801924518194
925,5.912801924520457
926,5.912801924522665
927,5.91280192452482
928,5.912801924526917
929,5.912801924528964
930,5.912801924530962
931,5.912801924532907
932,5.912801924534803
933,5.912801924536657
934,5.912801924538462
935,5.912801924540222
936,5.912801924541936
937,5.912801924543611
938,5.912801924545242
939,5.912801924546832
940,5.9128019245483845
941,5.912801924549898
942,5.912801924551374
943,5.912801924552811
944,5.9128019245542145
945,5.912801924555582
946,5.912801924556916
947,5.912801924558215
948,5.912801924559483
949,5.912801924560721
950,5.912801924561927
951,5.912801924563102
952,5.912801924564247
953,5.9128019245653665
954,5.912801924566457
955,5.912801924567519
956,5.912801924568559
957,5.9128019245695675
958,5.9128019245705525
959,5.912801924571514
960,5.9128019245724515
961,5.912801924573366
962,5.912801924574257
963,5.9128019245751275
964,5.912801924575973
965,5.912801924576799
966,5.912801924577606
967,5.912801924578391
968,5.912801924579158
969,5.912801924579904
970,5.912801924580633
971,5.912801924581341
972,5.912801924582036
973,5.912801924582709
974,5.912801924583368
975,5.91280192458401
976,5.912801924584638
977,5.9128019245852474
978,5.912801924585844
979,5.912801924586425
980,5.91280192458699
981,5.912801924587542
982,5.912801924588081
983,5.9128019245886065
984,5.912801924589117
985,5.912801924589617
986,5.912801924590102
987,5.912801924590578
988,5.91280192459104
989,5.912801924591493
990,5.912801924591931
991,5.912801924592362
992,5.91280192459278
993,5.912801924593188
994,5.912801924593586
995,5.912801924593973
996,5.91280192459435
997,5.912801924594721
998,5.91280192459508
999,5.912801924595431


==> data/traindyn_M=10_iter3.txt <==
0, 5.379370939331437
1, 5.414614738038213
2, 5.445925137566234
3, 5.473753926232619
4, 5.498521743376218
5, 5.520610538348263
6, 5.540360984321472
7, 5.558073097689006
8, 5.574008745990402
9, 5.5883951212029555
11, 5.613278413258768
12,  5.6240905228385225
13, 5.633990583287188
14, 5.64308696750609
15, 5.651473247860983
16, 5.6592303596918665
17, 5.666428452067691
18, 5.6731284631441525
19, 5.6793834569623485
20, 5.685239755904951
21, 5.6907378994572895
22, 5.695913456080674
23, 5.700797711274807
24, 5.705418251477137
25, 5.70979946040178
26, 5.71396294177558
27, 5.717927880165952
28, 5.721711349679871
29, 5.725328578703547
30, 5.728793177506343
31, 5.732117334410599
32, 5.735311985296055
33, 5.738386960432149
34, 5.741351111987689
35, 5.744212425032343
36, 5.746978114399512
37, 5.749654709410065
38, 5.752248128147652
39, 5.754763742718744
40, 5.757206436715023
41, 5.75958065591513
42, 5.761890453111088
43, 5.764139527817117
44, 5.766331261510761
45, 5.7684687489653115
46, 5.770554826155331
47, 5.772592095151447
48, 5.774582946364943
49, 5.77652957845488
50, 5.77843401616995
51, 5.780298126362079
52, 5.7821236323790055
53, 5.783912127017095
54, 5.785665084193383
55, 5.787383869476409
56, 5.7890697495989105
57, 5.7907239010606215
58, 5.792347417916977
59, 5.793941318838372
60, 5.795506553514987
61, 5.797044008473804
62, 5.798554512366927
63, 5.800038840783893
64, 5.801497720634868
65, 5.802931834146625
66, 5.804341822508659
67, 5.805728289202939
68, 5.807091803047202
69, 5.8084329009786915
70, 5.809752090602387
71, 5.811049852525419
72, 5.812326642497096
73, 5.813582893372069
74, 5.814819016912458
75, 5.816035405443104
76, 5.817232433372823
77, 5.8184104585933
78, 5.819569823766038
79, 5.820710857506891
80, 5.821833875476782
81, 5.822939181386398
82, 5.824027067921874
83, 5.82509781759796
84, 5.826151703544431
85, 5.827188990231076
86, 5.82820993413612
87, 5.829214784362383
88, 5.830203783205308
89, 5.83117716667645
90, 5.83213516498576
91, 5.833078002985807
92, 5.834005900580679
93, 5.83491907310216
94, 5.8358177316555615
95, 5.8367020834374
96, 5.837572332026864
97, 5.838428677653019
98, 5.839271317439378
99, 5.840100445627455
100, 5.840916253780784
101, 5.8417189309707505
102, 5.84250866394545
103, 5.8432856372828805
104, 5.844050033529429
105, 5.844802033324765
106, 5.845541815514064
107, 5.84626955724847
108, 5.8469854340746465
109, 5.847689620014189
110, 5.848382287633652
111, 5.849063608105881
112, 5.84973375126334
113, 5.85039288564395
114, 5.851041178530213
115, 5.8516787959819165
116, 5.852305902863197
117, 5.8529226628642235
118, 5.853529238518142
119, 5.854125791213573
120, 5.854712481203173
121, 5.8552894676085945
122, 5.8558569084221865
123, 5.85641496050586
124, 5.856963779587329
125, 5.857503520254108
126, 5.858034335945513
127, 5.858556378942936
128, 5.859069800358632
129, 5.859574750123255
130, 5.860071376972344
131, 5.860559828431995
132, 5.8610402508038195
133, 5.861512789149466
134, 5.861977587274757
135, 5.862434787713672
136, 5.862884531712253
137, 5.863326959212524
138, 5.863762208836657
139, 5.8641904178713276
140, 5.86461172225244
141, 5.865026256550305
142, 5.865434153955267
143, 5.865835546263922
144, 5.866230563865938
145, 5.866619335731524
146, 5.867001989399594
147, 5.867378650966657
148, 5.86774944507647
149, 5.868114494910451
150, 5.86847392217888
151, 5.868827847112912
152, 5.869176388457381
153, 5.869519663464423
154, 5.869857787887894
155, 5.870190875978606
156, 5.870519040480333
157, 5.870842392626637
158, 5.871161042138418
159, 5.871475097222264
160, 5.871784664569516
161, 5.872089849356061
162, 5.872390755242819
163, 5.872687484376929
164, 5.872980137393569
165, 5.873268813418434
166, 5.873553610070813
167, 5.8738346234672445
168, 5.874111948225767
169, 5.874385677470683
170, 5.874655902837837
171, 5.874922714480407
172, 5.875186201075133
173, 5.8754464498290035
174, 5.875703546486367
175, 5.875957575336406
176, 5.876208619221008
177, 5.876456759542997
178, 5.8767020762746265
179, 5.876944647966473
180, 5.877184551756498
181, 5.877421863379485
182, 5.877656657176628
183, 5.877889006105386
184, 5.878118981749532
185, 5.87834665432938
186, 5.878572092712196
187, 5.878795364422743
188, 5.8790165356539585
189, 5.879235671277765
190, 5.879452834855997
191, 5.879668088651361
192, 5.879881493638557
193, 5.880093109515382
194, 5.880302994713961
195, 5.880511206411944
196, 5.880717800543808
197, 5.88092283181212
198, 5.881126353698843
199, 5.881328418476637
200, 5.8815290772201445
201, 5.881728379817275
202, 5.8819263749804644
203, 5.882123110257898
204, 5.882318632044706
205, 5.8825129855941185
206, 5.882706215028588
207, 5.882898363350818
208, 5.8830894724548095
209, 5.883279583136785
210, 5.883468735106075
211, 5.883656966995962
212, 5.8838443163744145
213, 5.884030819754807
214, 5.8842165126065105
215, 5.884401429365482
216, 5.884585603444702
217, 5.8847690672446245
218, 5.884951852163487
219, 5.88513398860759
220, 5.88531550600149
221, 5.885496432798128
222, 5.885676796488886
223, 5.885856623613586
224, 5.886035939770405
225, 5.886214769625757
226, 5.886393136924097
227, 5.886571064497648
228, 5.8867485742761385
229, 5.8869256872964115
230, 5.887102423712036
231, 5.887278802802864
232, 5.8874548429845515
233, 5.887630561818019
234, 5.887805976018932
235, 5.887981101467103
236, 5.88815595321589
237, 5.888330545501611
238, 5.88850489175288
239, 5.888679004600016
240, 5.888852895884369
241, 5.8890265766677246
242, 5.889200057241654
243, 5.889373347136937
244, 5.889546455132958
245, 5.889719389267157
246, 5.889892156844494
247, 5.890064764446973
248, 5.890237217943182
249, 5.8904095224979045
250, 5.8905816825817725
251, 5.890753701980978
252, 5.890925583807066
253, 5.891097330506781
254, 5.891268943871999
255, 5.891440425049719
256, 5.891611774552193
257, 5.8917829922670855
258, 5.891954077467769
259, 5.8921250288237115
260, 5.892295844410958
261, 5.89246652172274
262, 5.892637057680183
263, 5.892807448643137
264, 5.892977690421128
265, 5.8931477782844475
266, 5.893317706975329
267, 5.8934874707193
268, 5.893657063236651
269, 5.893826477754022
270, 5.893995707016142
271, 5.894164743297706
272, 5.894333578415381
273, 5.8945022037399575
274, 5.894670610208646
275, 5.894838788337498
276, 5.8950067282339695
277, 5.895174419609633
278, 5.89534185179302
279, 5.895509013742587
280, 5.895675894059828
281, 5.895842481002505
282, 5.8960087624980195
283, 5.89617472615689
284, 5.896340359286351
285, 5.8965056489040695
286, 5.8966705817519856
287, 5.896835144310209
288, 5.896999322811075
289, 5.897163103253244
290, 5.8973264714159095
291, 5.897489412873059
292, 5.897651913007835
293, 5.897813957026941
294, 5.89797552997509
295, 5.898136616749518
296, 5.8982972021145095
297, 5.898457270715975
298, 5.898616807096003
299, 5.898775795707458
300, 5.8989342209285525
301, 5.899092067077388
302, 5.899249318426493
303, 5.8994059592173045
304, 5.899561973674601
305, 5.899717346020864
306, 5.89987206049058
307, 5.900026101344432
308, 5.90017945288341
309, 5.90033209946278
310, 5.900484025505961
311, 5.900635215518237
312, 5.900785654100305
313, 5.900935325961702
314, 5.901084215934004
315, 5.901232308983868
316, 5.901379590225849
317, 5.901526044935012
318, 5.9016716585593105
319, 5.901816416731721
320, 5.901960305282134
321, 5.902103310248965
322, 5.902245417890505
323, 5.902386614695967
324, 5.902526887396247
325, 5.9026662229743625
326, 5.902804608675589
327, 5.902942032017247
328, 5.903078480798166
329, 5.903213943107794
330, 5.903348407334937
331, 5.90348186217618
332, 5.903614296643875
333, 5.903745700073795
334, 5.903876062132383
335, 5.90400537282363
336, 5.904133622495525
337, 5.904260801846142
338, 5.904386901929286
339, 5.904511914159775
340, 5.904635830318266
341, 5.904758642555693
342, 5.904880343397306
343, 5.905000925746249
344, 5.90512038288678
345, 5.905238708487024
346, 5.905355896601358
347, 5.905471941672347
348, 5.905586838532301
349, 5.905700582404398
350, 5.905813168903428
351, 5.905924594036129
352, 5.906034854201128
353, 5.906143946188484
354, 5.906251867178867
355, 5.906358614742361
356, 5.906464186836862
357, 5.906568581806171
358, 5.906671798377676
359, 5.906773835659724
360, 5.906874693138651
361, 5.906974370675464
362, 5.907072868502226
363, 5.90717018721813
364, 5.907266327785251
365, 5.907361291524044
366, 5.907455080108542
367, 5.907547695561294
368, 5.90763914024804
369, 5.907729416872159
370, 5.907818528468877
371, 5.907906478399246
372, 5.907993270343923
373, 5.908078908296762
374, 5.908163396558194
375, 5.908246739728472
376, 5.908328942700724
377, 5.9084100106538715
378, 5.908489949045413
379, 5.908568763604086
380, 5.908646460322408
381, 5.908723045449117
382, 5.908798525481544
383, 5.908872907157869
384, 5.908946197449369
385, 5.909018403552551
386, 5.909089532881277
387, 5.9091595930588525
388, 5.909228591910093
389, 5.9092965374533595
390, 5.90936343789263
391, 5.909429301609535
392, 5.909494137155457
393, 5.90955795324361
394, 5.909620758741196
395, 5.909682562661576
396, 5.909743374156514
397, 5.909803202508465
398, 5.9098620571229485
399, 5.909919947520978
400, 5.9099768833315895
401, 5.910032874284455
402, 5.910087930202579
403, 5.910142060995113
404, 5.910195276650275
405, 5.910247587228357
406, 5.910299002854884
407, 5.910349533713873
408, 5.910399190041218
409, 5.9104479821182165
410, 5.910495920265216
411, 5.910543014835396
412, 5.910589276208707
413, 5.910634714785927
414, 5.9106793409828935
415, 5.910723165224823
416, 5.910766197940857
417, 5.910808449558703
418, 5.910849930499426
419, 5.910890651172426
420, 5.910930621970533
421, 5.910969853265276
422, 5.911008355402279
423, 5.911046138696854
424, 5.911083213429693
425, 5.911119589842752
426, 5.911155278135265
427, 5.911190288459921
428, 5.91122463091917
429, 5.911258315561705
430, 5.911291352379067
431, 5.911323751302412
432, 5.911355522199402
433, 5.911386674871257
434, 5.911417219049936
435, 5.911447164395456
436, 5.9114765204933555
437, 5.91150529685228
438, 5.911533502901689
439, 5.911561147989731
440, 5.911588241381203
441, 5.911614792255646
442, 5.911640809705577
443, 5.911666302734806
444, 5.9116912802569175
445, 5.911715751093806
446, 5.911739723974375
447, 5.911763207533307
448, 5.911786210309954
449, 5.911808740747319
450, 5.911830807191162
451, 5.911852417889159
452, 5.911873580990192
453, 5.911894304543717
454, 5.911914596499196
455, 5.911934464705668
456, 5.911953916911328
457, 5.911972960763267
458, 5.911991603807202
459, 5.91200985348736
460, 5.912027717146376
461, 5.912045202025275
462, 5.912062315263537
463, 5.9120790638992
464, 5.912095454869032
465, 5.91211149500877
466, 5.912127191053397
467, 5.912142549637484
468, 5.912157577295587
469, 5.912172280462663
470, 5.912186665474576
471, 5.9122007385686075
472, 5.9122145058840285
473, 5.912227973462702
474, 5.912241147249736
475, 5.912254033094145
476, 5.91226663674958
477, 5.912278963875059
478, 5.912291020035738
479, 5.912302810703717
480, 5.91231434125886
481, 5.912325616989639
482, 5.912336643094019
483, 5.912347424680329
484, 5.912357966768188
485, 5.912368274289433
486, 5.912378352089054
487, 5.912388204926154
488, 5.912397837474936
489, 5.912407254325663
490, 5.912416459985673
491, 5.91242545888038
492, 5.912434255354274
493, 5.912442853671962
494, 5.912451258019179
495, 5.912459472503825
496, 5.912467501157002
497, 5.912475347934054
498, 5.912483016715604
499, 5.912490511308605
500, 5.9124978354473745
501, 5.912504992794641
502, 5.912511986942598
503, 5.912518821413919
504, 5.912525499662832
505, 5.9125320250761195
506, 5.912538400974181
507, 5.912544630612032
508, 5.9125507171803555
509, 5.912556663806505
510, 5.912562473555516
511, 5.912568149431115
512, 5.9125736943767215
513, 5.9125791112764325
514, 5.912584402956029
515, 5.912589572183922
516, 5.9125946216721434
517, 5.912599554077298
518, 5.912604372001523
519, 5.912609077993425
520, 5.912613674549009
521, 5.912618164112615
522, 5.912622549077825
523, 5.912626831788362
524, 5.912631014538999
525, 5.912635099576434
526, 5.912639089100157
527, 5.912642985263331
528, 5.91264679017363
529, 5.912650505894088
530, 5.912654134443929
531, 5.9126576777993805
532, 5.912661137894501
533, 5.912664516621953
534, 5.912667815833817
535, 5.912671037342349
536, 5.912674182920746
537, 5.912677254303917
538, 5.912680253189209
539, 5.912683181237146
540, 5.912686040072149
541, 5.9126888312832495
542, 5.912691556424781
543, 5.912694217017076
544, 5.912696814547138
545, 5.912699350469305
546, 5.912701826205919
547, 5.912704243147951
548, 5.912706602655652
549, 5.912708906059164
550, 5.912711154659151
551, 5.91271334972738
552, 5.912715492507329
553, 5.912717584214764
554, 5.91271962603831
555, 5.912721619140024
556, 5.912723564655926
557, 5.912725463696564
558, 5.912727317347532
559, 5.912729126669998
560, 5.912730892701221
561, 5.912732616455052
562, 5.912734298922423
563, 5.912735941071851
564, 5.912737543849894
565, 5.912739108181627
566, 5.912740634971106
567, 5.912742125101818
568, 5.912743579437105
569, 5.912744998820633
570, 5.912746384076778
571, 5.912747736011065
572, 5.9127490554105755
573, 5.912750343044342
574, 5.912751599663751
575, 5.912752826002906
576, 5.912754022779037
577, 5.91275519069284
578, 5.912756330428865
579, 5.912757442655845
580, 5.912758528027078
581, 5.912759587180732
582, 5.912760620740208
583, 5.912761629314448
584, 5.912762613498267
585, 5.912763573872667
586, 5.912764511005136
587, 5.912765425449962
588, 5.912766317748516
589, 5.912767188429548
590, 5.912768038009469
591, 5.912768866992631
592, 5.912769675871585
593, 5.912770465127371
594, 5.912771235229753
595, 5.912771986637491
596, 5.912772719798577
597, 5.912773435150488
598, 5.91277413312043
599, 5.912774814125546
600, 5.912775478573184
601, 5.912776126861079
602, 5.9127767593776035
603, 5.912777376501967
604, 5.912777978604429
605, 5.912778566046498
606, 5.912779139181145
607, 5.912779698352988
608, 5.9127802438984896
609, 5.912780776146137
610, 5.912781295416642
611, 5.912781802023097
612, 5.912782296271176
613, 5.912782778459286
614, 5.912783248878744
615, 5.9127837078139445
616, 5.912784155542511
617, 5.912784592335456
618, 5.91278501845734
619, 5.912785434166418
620, 5.912785839714786
621, 5.912786235348522
622, 5.9127866213078235
623, 5.912786997827167
624, 5.912787365135406
625, 5.9127877234559305
626, 5.912788073006781
627, 5.912788414000788
628, 5.912788746645669
629, 5.912789071144175
630, 5.912789387694193
631, 5.9127896964888595
632, 5.9127899977166845
633, 5.912790291561641
634, 5.912790578203289
635, 5.912790857816871
636, 5.9127911305734155
637, 5.912791396639841
638, 5.912791656179042
639, 5.912791909349997
640, 5.912792156307855
641, 5.9127923972040195
642, 5.9127926321862505
643, 5.91279286139874
644, 5.9127930849822095
645, 5.912793303073975
646, 5.912793515808039
647, 5.912793723315165
648, 5.912793925722966
649, 5.912794123155958
650, 5.912794315735654
651, 5.912794503580622
652, 5.912794686806565
653, 5.912794865526378
654, 5.912795039850234
655, 5.912795209885623
656, 5.912795375737435
657, 5.912795537508023
658, 5.912795695297245
659, 5.912795849202553
660, 5.91279599931902
661, 5.912796145739414
662, 5.912796288554258
663, 5.912796427851864
664, 5.912796563718409
665, 5.912796696237969
666, 5.912796825492576
667, 5.912796951562272
668, 5.91279707452514
669, 5.912797194457381
670, 5.912797311433323
671, 5.912797425525495
672, 5.912797536804657
673, 5.9127976453398405
674, 5.912797751198406
675, 5.912797854446057
676, 5.91279795514691
677, 5.912798053363504
678, 5.9127981491568615
679, 5.912798242586513
680, 5.912798333710537
681, 5.912798422585591
682, 5.912798509266958
683, 5.912798593808553
684, 5.912798676262996
685, 5.912798756681601
686, 5.912798835114445
687, 5.912798911610364
688, 5.912798986217013
689, 5.912799058980875
690, 5.912799129947301
691, 5.912799199160521
692, 5.912799266663699
693, 5.912799332498927
694, 5.912799396707274
695, 5.912799459328802
696, 5.912799520402595
697, 5.912799579966773
698, 5.912799638058527
699, 5.91279969471413
700, 5.912799749968974
701, 5.912799803857577
702, 5.912799856413617
703, 5.912799907669936
704, 5.9127999576585815
705, 5.912800006410805
706, 5.912800053957098
707, 5.9128001003272015
708, 5.9128001455501185
709, 5.912800189654158
710, 5.912800232666913
711, 5.9128002746153125
712, 5.912800315525622
713, 5.912800355423455
714, 5.912800394333804
715, 5.912800432281041
716, 5.912800469288943
717, 5.912800505380696
718, 5.912800540578926
719, 5.912800574905696
720, 5.912800608382525
721, 5.912800641030405
722, 5.912800672869809
723, 5.912800703920715
724, 5.912800734202602
725, 5.912800763734463
726, 5.912800792534836
727, 5.912800820621799
728, 5.91280084801298
729, 5.9128008747255745
730, 5.912800900776361
731, 5.912800926181697
732, 5.912800950957539
733, 5.912800975119452
734, 5.912800998682615
735, 5.912801021661834
736, 5.912801044071555
737, 5.912801065925853
738, 5.912801087238476
739, 5.912801108022817
740, 5.912801128291949
741, 5.912801148058616
742, 5.912801167335248
743, 5.912801186133974
744, 5.912801204466614
745, 5.9128012223447115
746, 5.912801239779508
747, 5.912801256781979
748, 5.912801273362826
749, 5.912801289532483
750, 5.912801305301132
751, 5.912801320678701
752, 5.912801335674873
753, 5.912801350299088
754, 5.912801364560559
755, 5.9128013784682665
756, 5.9128013920309765
757, 5.91280140525723
758, 5.912801418155361
759, 5.912801430733498
760, 5.912801442999566
761, 5.912801454961295
762, 5.912801466626229
763, 5.912801478001716
764, 5.912801489094932
765, 5.912801499912868
766, 5.912801510462346
767, 5.912801520750022
768, 5.91280153078238
769, 5.912801540565746
770, 5.9128015501063
771, 5.912801559410049
772, 5.91280156848287
773, 5.912801577330488
774, 5.912801585958482
775, 5.912801594372298
776, 5.912801602577245
777, 5.912801610578505
778, 5.912801618381126
779, 5.912801625990032
780, 5.912801633410028
781, 5.912801640645801
782, 5.912801647701918
783, 5.91280165458283
784, 5.912801661292888
785, 5.91280166783633
786, 5.912801674217283
787, 5.912801680439782
788, 5.912801686507757
789, 5.91280169242504
790, 5.912801698195372
791, 5.912801703822394
792, 5.912801709309665
793, 5.912801714660652
794, 5.912801719878734
795, 5.912801724967212
796, 5.912801729929301
797, 5.912801734768135
798, 5.912801739486777
799, 5.912801744088204
800, 5.9128017485753315
801, 5.912801752950987
802, 5.912801757217949
803, 5.912801761378904
804, 5.912801765436491
805, 5.912801769393273
806, 5.912801773251751
807, 5.912801777014366
808, 5.9128017806834965
809, 5.912801784261468
810, 5.9128017877505386
811, 5.912801791152918
812, 5.912801794470755
813, 5.912801797706152
814, 5.912801800861153
815, 5.91280180393776
816, 5.912801806937916
817, 5.912801809863513
818, 5.912801812716414
819, 5.912801815498414
820, 5.91280181821128
821, 5.912801820856728
822, 5.912801823436431
823, 5.9128018259520205
824, 5.912801828405091
825, 5.912801830797195
826, 5.912801833129844
827, 5.912801835404517
828, 5.912801837622657
829, 5.9128018397856605
830, 5.912801841894907
831, 5.912801843951724
832, 5.912801845957414
833, 5.912801847913252
834, 5.9128018498204735
835, 5.912801851680284
836, 5.912801853493866
837, 5.912801855262367
838, 5.912801856986903
839, 5.912801858668569
840, 5.912801860308431
841, 5.912801861907527
842, 5.9128018634668695
843, 5.912801864987446
844, 5.912801866470222
845, 5.91280186791613
846, 5.912801869326094
847, 5.912801870701004
848, 5.912801872041732
849, 5.912801873349125
850, 5.912801874624012
851, 5.912801875867202
852, 5.912801877079484
853, 5.912801878261625
854, 5.9128018794143715
855, 5.912801880538456
856, 5.912801881634591
857, 5.912801882703473
858, 5.912801883745773
859, 5.912801884762157
860, 5.912801885753272
861, 5.912801886719739
862, 5.912801887662175
863, 5.912801888581177
864, 5.912801889477323
865, 5.912801890351188
866, 5.912801891203323
867, 5.912801892034263
868, 5.912801892844543
869, 5.912801893634674
870, 5.912801894405153
871, 5.912801895156473
872, 5.912801895889108
873, 5.912801896603526
874, 5.912801897300174
875, 5.912801897979497
876, 5.912801898641926
877, 5.9128018992878815
878, 5.9128018999177705
879, 5.912801900531997
880, 5.912801901130944
881, 5.912801901714996
882, 5.912801902284523
883, 5.912801902839885
884, 5.912801903381434
885, 5.912801903909513
886, 5.912801904424458
887, 5.912801904926598
888, 5.912801905416246
889, 5.912801905893715
890, 5.912801906359309
891, 5.912801906813323
892, 5.9128019072560445
893, 5.912801907687753
894, 5.912801908108727
895, 5.912801908519227
896, 5.912801908919516
897, 5.91280190930985
898, 5.912801909690473
899, 5.912801910061631
900, 5.912801910423555
901, 5.912801910776476
902, 5.912801911120619
903, 5.912801911456201
904, 5.912801911783433
905, 5.912801912102532
906, 5.912801912413688
907, 5.912801912717105
908, 5.912801913012975
909, 5.912801913301482
910, 5.912801913582816
911, 5.91280191385715
912, 5.91280191412466
913, 5.912801914385515
914, 5.912801914639882
915, 5.912801914887918
916, 5.912801915129787
917, 5.912801915365639
918, 5.912801915595623
919, 5.912801915819885
920, 5.9128019160385685
921, 5.912801916251813
922, 5.912801916459747
923, 5.9128019166625165
924, 5.912801916860236
925, 5.912801917053038
926, 5.912801917241043
927, 5.912801917424371
928, 5.91280191760314
929, 5.912801917777459
930, 5.912801917947443
931, 5.912801918113196
932, 5.912801918274829
933, 5.912801918432436
934, 5.9128019185861245
935, 5.9128019187359895
936, 5.912801918882126
937, 5.912801919024625
938, 5.912801919163581
939, 5.912801919299078
940, 5.912801919431205
941, 5.912801919560046
942, 5.912801919685679
943, 5.912801919808186
944, 5.912801919927649
945, 5.912801920044137
946, 5.912801920157726
947, 5.912801920268491
948, 5.9128019203765
949, 5.912801920481819
950, 5.912801920584517
951, 5.9128019206846645
952, 5.912801920782318
953, 5.912801920877541
954, 5.912801920970397
955, 5.91280192106094
956, 5.9128019211492315
957, 5.912801921235324
958, 5.912801921319277
959, 5.912801921401141
960, 5.912801921480967
961, 5.912801921558808
962, 5.912801921634713
963, 5.912801921708728
964, 5.9128019217809005
965, 5.912801921851278
966, 5.912801921919906
967, 5.912801921986825
968, 5.912801922052077
969, 5.912801922115708
970, 5.912801922177758
971, 5.912801922238259
972, 5.912801922297259
973, 5.912801922354786
974, 5.912801922410885
975, 5.9128019224655874
976, 5.912801922518929
977, 5.912801922570942
978, 5.9128019226216635
979, 5.912801922671121
980, 5.912801922719348
981, 5.912801922766377
982, 5.912801922812232
983, 5.912801922856946
984, 5.912801922900549
985, 5.9128019229430695
986, 5.912801922984529
987, 5.912801923024958
988, 5.912801923064381
989, 5.912801923102823
990, 5.912801923140306
991, 5.9128019231768585
992, 5.912801923212503
993, 5.912801923247258
994, 5.912801923281148
995, 5.912801923314197
996, 5.9128019233464215
997, 5.912801923377845
998, 5.912801923408488
999, 5.912801923438366


==> data/traindyn_M=10_iter4.txt <==
,0
0,5.074056838243247
1,5.134702204888155
2,5.189977123711702
3,5.240164803298139
4,5.285623695788976
5,5.326750958512272
6,5.363953717975674
7,5.397628538473293
8,5.428148288602053
9,5.455854951231355
10,5.481056772269945
11,5.504028305932808
12,5.525012212369673
13,5.544221978970178
14,5.561845009248407
15,5.578045733074643
16,5.592968541166121
17,5.606740446149466
18,5.619473434914871
19,5.63126651365419
20,5.642207466668346
21,5.652374359048272
22,5.661836815977082
23,5.670657110479448
24,5.678891088720425
25,5.68658895849531
26,5.693795962963872
27,5.7005529582919925
28,5.706896910824719
29,5.712861326777555
30,5.7184766251945
31,5.723770463049662
32,5.728768019819713
33,5.733492247581249
34,5.737964091644887
35,5.742202685887924
36,5.74622552625387
37,5.750048625322036
38,5.753686650388623
39,5.757153047123031
40,5.760460150552861
41,5.763619284875472
42,5.766640853382343
43,5.769534419606478
44,5.7723087806559
45,5.774972033572568
46,5.777531635451372
47,5.779994457964962
48,5.782366836864124
49,5.784654616957802
50,5.7868631930206895
51,5.788997547026854
52,5.791062282065235
53,5.793061653255201
54,5.794999595947365
55,5.796879751465526
56,5.798705490619949
57,5.800479935199055
58,5.80220597762617
59,5.803886298949703
60,5.805523385318811
61,5.807119543081827
62,5.808676912631727
63,5.810197481110938
64,5.811683094077253
65,5.813135466222928
66,5.814556191230505
67,5.815946750841006
68,5.817308523203086
69,5.818642790565554
70,5.819950746369562
71,5.821233501791976
72,5.8224920917863905
73,5.823727480664175
74,5.82494056725404
75,5.826132189675059
76,5.827303129755018
77,5.828454117123014
78,5.829585833002653
79,5.830698913729828
80,5.831793954017002
81,5.832871509983809
82,5.833932101972248
83,5.834976217162961
84,5.836004312007766
85,5.8370168144922605
86,5.838014126241092
87,5.838996624477482
88,5.839964663847561
89,5.840918578119165
90,5.841858681764029
91,5.842785271431449
92,5.843698627320968
93,5.844599014460876
94,5.8454866838989075
95,5.846361873810968
96,5.847224810533219
97,5.848075709522531
98,5.8489147762498614
99,5.849742207030877
100,5.850558189797631
101,5.851362904815142
102,5.8521565253460945
103,5.852939218266968
104,5.853711144638503
105,5.8544724602332465
106,5.855223316022834
107,5.855963858627355
108,5.856694230729142
109,5.857414571453088
110,5.858125016715532
111,5.85882569954358
112,5.85951675036671
113,5.86019829728227
114,5.860870466296584
115,5.861533381543091
116,5.8621871654789945
117,5.862831939061811
118,5.863467821907054
119,5.864094932428383
120,5.8647133879612685
121,5.865323304871405
122,5.865924798648846
123,5.866517983988922
124,5.867102974860897
125,5.867679884565212
126,5.868248825780312
127,5.868809910599737
128,5.869363250560381
129,5.869908956662593
130,5.870447139382861
131,5.870977908679732
132,5.871501373993624
133,5.872017644241113
134,5.872526827804286
135,5.873029032515667
136,5.873524365639266
137,5.874012933848203
138,5.874494843199328
139,5.874970199105342
140,5.875439106304745
141,5.875901668829985
142,5.876357989974192
143,5.876808172256808
144,5.877252317388384
145,5.877690526234842
146,5.8781228987814735
147,5.878549534096891
148,5.878970530297158
149,5.879385984510282
150,5.879795992841277
151,5.880200650337959
152,5.8806000509575815
153,5.880994287534502
154,5.881383451748961
155,5.881767634097104
156,5.882146923862302
157,5.8825214090879
158,5.882891176551432
159,5.883256311740365
160,5.883616898829411
161,5.883973020659493
162,5.884324758718325
163,5.8846721931226895
164,5.885015402602377
165,5.885354464485863
166,5.885689454687619
167,5.886020447697178
168,5.886347516569843
169,5.886670732919056
170,5.886990166910445
171,5.8873058872574635
172,5.887617961218631
173,5.887926454596354
174,5.888231431737241
175,5.888532955533938
176,5.8888310874284056
177,5.889125887416608
178,5.889417414054577
179,5.8897057244657915
180,5.889990874349836
181,5.8902729179923
182,5.890551908275857
183,5.890827896692475
184,5.891100933356729
185,5.891371067020136
186,5.891638345086498
187,5.891902813628181
188,5.892164517403261
189,5.89242349987358
190,5.892679803223524
191,5.892933468379588
192,5.893184535030665
193,5.893433041648931
194,5.893679025511396
195,5.893922522721992
196,5.89416356823418
197,5.8944021958740525
198,5.894638438363851
199,5.894872327345885
200,5.895103893406806
201,5.895333166102179
202,5.895560173981355
203,5.89578494461254
204,5.8960075046081
205,5.896227879650002
206,5.8964460945153885
207,5.896662173102267
208,5.896876138455212
209,5.897088012791153
210,5.8972978175251125
211,5.8975055732959385
212,5.8977112999919665
213,5.897915016776588
214,5.89811674211372
215,5.898316493793108
216,5.89851428895548
217,5.898710144117494
218,5.898904075196495
219,5.8990960975350095
220,5.89928622592499
221,5.899474474631786
222,5.8996608574178175
223,5.899845387565926
224,5.900028077902399
225,5.90020894081963
226,5.900387988298432
227,5.900565231929958
228,5.900740682937213
229,5.9009143521961995
230,5.901086250256585
231,5.901256387361981
232,5.901424773469758
233,5.901591418270414
234,5.90175633120648
235,5.901919521490945
236,5.902080998125216
237,5.902240769916585
238,5.902398845495204
239,5.90255523333057
240,5.902709941747505
241,5.902862978941613
242,5.903014352994272
243,5.903164071887073
244,5.9033121435157625
245,5.903458575703679
246,5.90360337621466
247,5.903746552765455
248,5.903888113037613
249,5.904028064688853
250,5.904166415363939
251,5.904303172705057
252,5.904438344361645
253,5.904571937999797
254,5.904703961311099
255,5.904834422021021
256,5.904963327896814
257,5.905090686754912
258,5.9052165064679
259,5.905340794970975
260,5.9054635602679735
261,5.905584810436951
262,5.905704553635297
263,5.905822798104448
264,5.905939552174148
265,5.906054824266314
266,5.9061686228984716
267,5.906280956686825
268,5.9063918343489075
269,5.906501264705885
270,5.906609256684467
271,5.906715819318482
272,5.906820961750089
273,5.906924693230691
274,5.907027023121465
275,5.9071279608936464
276,5.907227516128454
277,5.90732569851678
278,5.907422517858553
279,5.90751798406187
280,5.907612107141852
281,5.907704897219264
282,5.907796364518896
283,5.907886519367752
284,5.907975372192958
285,5.90806293351957
286,5.908149213968111
287,5.908234224251958
288,5.908317975174597
289,5.908400477626666
290,5.908481742582885
291,5.9085617810988635
292,5.908640604307749
293,5.9087182234167965
294,5.908794649703804
295,5.908869894513482
296,5.908943969253711
297,5.909016885391754
298,5.909088654450372
299,5.909159288003891
300,5.909228797674245
301,5.909297195126938
302,5.909364492067002
303,5.909430700234916
304,5.909495831402513
305,5.909559897368879
306,5.909622909956243
307,5.9096848810058695
308,5.909745822373969
309,5.909805745927625
310,5.90986466354072
311,5.909922587089925
312,5.909979528450702
313,5.910035499493335
314,5.910090512079029
315,5.910144578056039
316,5.910197709255856
317,5.910249917489439
318,5.910301214543542
319,5.910351612177038
320,5.910401122117403
321,5.910449756057169
322,5.910497525650516
323,5.910544442509945
324,5.910590518202958
325,5.910635764248907
326,5.910680192115854
327,5.910723813217565
328,5.910766638910547
329,5.910808680491208
330,5.910849949193079
331,5.910890456184136
332,5.910930212564208
333,5.910969229362483
334,5.911007517535079
335,5.911045087962748
336,5.911081951448633
337,5.911118118716127
338,5.91115360040684
339,5.911188407078628
340,5.911222549203734
341,5.911256037167005
342,5.911288881264214
343,5.911321091700449
344,5.911352678588608
345,5.91138365194797
346,5.911414021702859
347,5.911443797681378
348,5.911472989614243
349,5.911501607133705
350,5.911529659772509
351,5.911557156962999
352,5.911584108036237
353,5.911610522221242
354,5.9116364086442825
355,5.911661776328255
356,5.911686634192119
357,5.9117109910504215
358,5.911734855612869
359,5.911758236483978
360,5.911781142162804
361,5.911803581042697
362,5.91182556141116
363,5.911847091449728
364,5.911868179233952
365,5.911888832733386
366,5.911909059811675
367,5.911928868226664
368,5.911948265630578
369,5.911967259570238
370,5.911985857487332
371,5.912004066718735
372,5.912021894496862
373,5.912039347950069
374,5.912056434103108
375,5.912073159877593
376,5.912089532092529
377,5.912105557464867
378,5.912121242610087
379,5.912136594042831
380,5.9121516181775515
381,5.912166321329189
382,5.912180709713901
383,5.91219478944978
384,5.912208566557626
385,5.912222046961751
386,5.912235236490751
387,5.9122481408783765
388,5.912260765764365
389,5.9122731166953155
390,5.91228519912557
391,5.912297018418132
392,5.912308579845566
393,5.912319888590956
394,5.912330949748819
395,5.9123417683260895
396,5.9123523492430765
397,5.912362697334446
398,5.912372817350191
399,5.912382713956654
400,5.9123923917375
401,5.912401855194742
402,5.9124111087497395
403,5.912420156744225
404,5.9124290034413125
405,5.912437653026533
406,5.912446109608845
407,5.912454377221656
408,5.912462459823873
409,5.912470361300896
410,5.912478085465654
411,5.9124856360596425
412,5.912493016753917
413,5.912500231150132
414,5.912507282781538
415,5.912514175114017
416,5.9125209115470625
417,5.912527495414793
418,5.912533929986962
419,5.912540218469923
420,5.912546364007641
421,5.9125523696826505
422,5.912558238517049
423,5.91256397347345
424,5.9125695774559395
425,5.912575053311041
426,5.912580403828649
427,5.912585631742962
428,5.912590739733421
429,5.912595730425618
430,5.912600606392209
431,5.912605370153821
432,5.9126100241799335
433,5.912614570889769
434,5.91261901265316
435,5.912623351791426
436,5.912627590578205
437,5.912631731240324
438,5.912635775958611
439,5.912639726868727
440,5.912643586061995
441,5.912647355586172
442,5.912651037446282
443,5.912654633605361
444,5.912658145985258
445,5.912661576467386
446,5.912664926893485
447,5.912668199066347
448,5.912671394750568
449,5.912674515673244
450,5.912677563524722
451,5.912680539959251
452,5.912683446595722
453,5.912686285018312
454,5.912689056777172
455,5.912691763389084
456,5.912694406338106
457,5.912696987076223
458,5.912699507023959
459,5.912701967571019
460,5.9127043700768835
461,5.912706715871403
462,5.912709006255408
463,5.912711242501281
464,5.912713425853517
465,5.912715557529305
466,5.912717638719053
467,5.912719670586958
468,5.912721654271529
469,5.912723590886102
470,5.912725481519366
471,5.912727327235871
472,5.91272912907651
473,5.912730888059026
474,5.912732605178481
475,5.912734281407726
476,5.912735917697871
477,5.912737514978732
478,5.91273907415928
479,5.912740596128078
480,5.912742081753714
481,5.912743531885216
482,5.912744947352472
483,5.912746328966634
484,5.91274767752051
485,5.912748993788968
486,5.912750278529307
487,5.912751532481641
488,5.912752756369264
489,5.912753950899008
490,5.912755116761611
491,5.912756254632049
492,5.912757365169886
493,5.912758449019604
494,5.912759506810939
495,5.912760539159187
496,5.912761546665539
497,5.912762529917369
498,5.912763489488555
499,5.912764425939756
500,5.912765339818717
501,5.912766231660552
502,5.9127671019880195
503,5.912767951311791
504,5.91276878013073
505,5.912769588932138
506,5.912770378192029
507,5.912771148375369
508,5.9127718999363275
509,5.912772633318509
510,5.9127733489552075
511,5.912774047269618
512,5.912774728675069
513,5.912775393575259
514,5.912776042364447
515,5.912776675427682
516,5.912777293141011
517,5.912777895871672
518,5.912778483978305
519,5.9127790578111385
520,5.912779617712184
521,5.912780164015419
522,5.912780697046973
523,5.912781217125307
524,5.912781724561384
525,5.912782219658846
526,5.912782702714171
527,5.91278317401685
528,5.912783633849537
529,5.912784082488211
530,5.912784520202329
531,5.912784947254968
532,5.912785363902982
533,5.912785770397145
534,5.912786166982281
535,5.912786553897412
536,5.9127869313758845
537,5.912787299645508
538,5.912787658928676
539,5.912788009442496
540,5.912788351398907
541,5.912788685004814
542,5.912789010462178
543,5.912789327968161
544,5.91278963771522
545,5.912789939891214
546,5.9127902346795285
547,5.912790522259157
548,5.912790802804826
549,5.912791076487082
550,5.912791343472387
551,5.912791603923225
552,5.912791857998187
553,5.912792105852057
554,5.912792347635925
555,5.912792583497245
556,5.912792813579937
557,5.912793038024464
558,5.91279325696792
559,5.912793470544102
560,5.912793678883592
561,5.912793882113831
562,5.912794080359195
563,5.9127942737410635
564,5.912794462377898
565,5.912794646385304
566,5.912794825876096
567,5.912795000960379
568,5.912795171745593
569,5.91279533833659
570,5.912795500835687
571,5.912795659342734
572,5.912795813955171
573,5.912795964768079
574,5.912796111874238
575,5.912796255364187
576,5.91279639532628
577,5.912796531846723
578,5.91279666500964
579,5.912796794897115
580,5.912796921589248
581,5.9127970451641945
582,5.912797165698211
583,5.912797283265711
584,5.912797397939298
585,5.912797509789818
586,5.9127976188863975
587,5.912797725296474
588,5.912797829085859
589,5.91279793031876
590,5.912798029057822
591,5.912798125364173
592,5.912798219297443
593,5.912798310915823
594,5.912798400276081
595,5.912798487433609
596,5.91279857244244
597,5.9127986553553
598,5.912798736223632
599,5.912798815097614
600,5.912798892026213
601,5.912798967057194
602,5.912799040237158
603,5.912799111611578
604,5.912799181224805
605,5.912799249120118
606,5.912799315339729
607,5.9127993799248255
608,5.912799442915589
609,5.912799504351222
610,5.912799564269961
611,5.912799622709112
612,5.912799679705072
613,5.912799735293342
614,5.912799789508563
615,5.912799842384519
616,5.9127998939541735
617,5.912799944249679
618,5.912799993302407
619,5.912800041142952
620,5.912800087801171
621,5.9128001333061775
622,5.91280017768638
623,5.912800220969487
624,5.912800263182532
625,5.912800304351875
626,5.912800344503247
627,5.912800383661731
628,5.912800421851804
629,5.912800459097345
630,5.912800495421633
631,5.912800530847397
632,5.912800565396788
633,5.912800599091423
634,5.91280063195239
635,5.912800664000253
636,5.912800695255076
637,5.912800725736423
638,5.912800755463389
639,5.912800784454589
640,5.912800812728184
641,5.912800840301891
642,5.912800867192988
643,5.912800893418328
644,5.912800918994352
645,5.912800943937098
646,5.912800968262204
647,5.912800991984926
648,5.912801015120146
649,5.912801037682378
650,5.912801059685782
651,5.912801081144163
652,5.912801102070991
653,5.912801122479401
654,5.912801142382209
655,5.912801161791911
656,5.912801180720697
657,5.91280119918046
658,5.912801217182793
659,5.912801234739008
660,5.912801251860135
661,5.912801268556938
662,5.912801284839911
663,5.912801300719286
664,5.912801316205048
665,5.912801331306939
666,5.912801346034453
667,5.91280136039685
668,5.912801374403168
669,5.9128013880622206
670,5.912801401382595
671,5.91280141437268
672,5.912801427040646
673,5.91280143939447
674,5.912801451441926
675,5.912801463190597
676,5.912801474647887
677,5.912801485821
678,5.912801496716981
679,5.9128015073426905
680,5.912801517704821
681,5.912801527809901
682,5.912801537664292
683,5.912801547274211
684,5.912801556645707
685,5.912801565784693
686,5.912801574696919
687,5.912801583388015
688,5.912801591863451
689,5.912801600128572
690,5.912801608188593
691,5.912801616048592
692,5.912801623713525
693,5.912801631188232
694,5.912801638477426
695,5.912801645585699
696,5.912801652517544
697,5.912801659277326
698,5.912801665869319
699,5.912801672297677
700,5.9128016785664546
701,5.912801684679614
702,5.912801690641011
703,5.912801696454406
704,5.912801702123474
705,5.912801707651791
706,5.912801713042848
707,5.912801718300047
708,5.912801723426712
709,5.912801728426075
710,5.9128017333013005
711,5.91280173805546
712,5.912801742691563
713,5.912801747212534
714,5.912801751621229
715,5.912801755920437
716,5.91280176011287
717,5.912801764201179
718,5.912801768187949
719,5.912801772075698
720,5.912801775866882
721,5.912801779563896
722,5.912801783169079
723,5.912801786684712
724,5.912801790113013
725,5.912801793456152
726,5.912801796716242
727,5.912801799895345
728,5.912801802995469
729,5.9128018060185745
730,5.9128018089665755
731,5.912801811841334
732,5.91280181464467
733,5.912801817378355
734,5.912801820044118
735,5.9128018226436465
736,5.912801825178585
737,5.912801827650537
738,5.912801830061065
739,5.912801832411694
740,5.912801834703913
741,5.912801836939169
742,5.912801839118881
743,5.912801841244427
744,5.912801843317149
745,5.912801845338363
746,5.912801847309344
747,5.912801849231343
748,5.9128018511055735
749,5.9128018529332245
750,5.912801854715452
751,5.9128018564533855
752,5.912801858148118
753,5.912801859800734
754,5.9128018614122695
755,5.912801862983752
756,5.912801864516172
757,5.912801866010504
758,5.912801867467687
759,5.9128018688886534
760,5.912801870274295
761,5.9128018716254935
762,5.912801872943103
763,5.91280187422796
764,5.9128018754808735
765,5.912801876702641
766,5.912801877894035
767,5.912801879055813
768,5.912801880188708
769,5.912801881293438
770,5.9128018823707045
771,5.912801883421187
772,5.912801884445551
773,5.912801885444449
774,5.912801886418513
775,5.912801887368358
776,5.9128018882945845
777,5.912801889197785
778,5.912801890078528
779,5.912801890937374
780,5.912801891774864
781,5.912801892591528
782,5.912801893387886
783,5.912801894164446
784,5.912801894921695
785,5.912801895660112
786,5.912801896380168
787,5.9128018970823195
788,5.912801897767013
789,5.912801898434678
790,5.912801899085744
791,5.912801899720614
792,5.9128019003397
793,5.912801900943391
794,5.9128019015320685
795,5.912801902106105
796,5.912801902665869
797,5.912801903211711
798,5.912801903743976
799,5.912801904263009
800,5.91280190476913
801,5.912801905262665
802,5.912801905743926
803,5.912801906213218
804,5.91280190667084
805,5.912801907117078
806,5.912801907552218
807,5.9128019079765375
808,5.912801908390302
809,5.912801908793777
810,5.912801909187217
811,5.91280190957087
812,5.9128019099449824
813,5.912801910309788
814,5.91280191066552
815,5.912801911012406
816,5.9128019113506625
817,5.912801911680507
818,5.912801912002145
819,5.912801912315784
820,5.912801912621623
821,5.9128019129198535
822,5.912801913210666
823,5.9128019134942456
824,5.9128019137707675
825,5.912801914040417
826,5.912801914303352
827,5.912801914559752
828,5.912801914809773
829,5.912801915053575
830,5.912801915291311
831,5.9128019155231355
832,5.912801915749191
833,5.912801915969624
834,5.912801916184574
835,5.9128019163941765
836,5.912801916598566
837,5.9128019167978705
838,5.9128019169922155
839,5.912801917181726
840,5.912801917366523
841,5.912801917546723
842,5.912801917722442
843,5.912801917893785
844,5.912801918060871
845,5.912801918223797
846,5.912801918382667
847,5.912801918537592
848,5.912801918688659
849,5.912801918835967
850,5.912801918979612
851,5.912801919119682
852,5.9128019192562675
853,5.912801919389453
854,5.912801919519329
855,5.912801919645972
856,5.912801919769464
857,5.912801919889885
858,5.912801920007308
859,5.912801920121811
860,5.912801920233466
861,5.912801920342341
862,5.912801920448509
863,5.912801920552037
864,5.912801920652987
865,5.912801920751424
866,5.9128019208474125
867,5.912801920941016
868,5.912801921032289
869,5.912801921121289
870,5.912801921208079
871,5.91280192129271
872,5.91280192137523
873,5.912801921455699
874,5.912801921534165
875,5.912801921610682
876,5.912801921685294
877,5.912801921758049
878,5.912801921828992
879,5.912801921898172
880,5.912801921965631
881,5.912801922031411
882,5.9128019220955546
883,5.912801922158099
884,5.912801922219091
885,5.912801922278566
886,5.912801922336559
887,5.912801922393109
888,5.912801922448253
889,5.912801922502026
890,5.912801922554459
891,5.912801922605587
892,5.9128019226554445
893,5.9128019227040625
894,5.912801922751465
895,5.9128019227976925
896,5.912801922842771
897,5.912801922886726
898,5.912801922929585
899,5.912801922971383
900,5.912801923012136
901,5.9128019230518785
902,5.91280192309063
903,5.912801923128416
904,5.912801923165265
905,5.912801923201197
906,5.912801923236233
907,5.912801923270397
908,5.912801923303711
909,5.912801923336199
910,5.912801923367876
911,5.912801923398765
912,5.912801923428885
913,5.912801923458256
914,5.912801923486896
915,5.9128019235148255
916,5.912801923542057
917,5.912801923568614
918,5.912801923594506
919,5.912801923619755
920,5.912801923644377
921,5.912801923668385
922,5.912801923691795
923,5.912801923714626
924,5.912801923736888
925,5.912801923758594
926,5.912801923779762
927,5.912801923800401
928,5.9128019238205285
929,5.912801923840151
930,5.9128019238592895
931,5.91280192387795
932,5.912801923896148
933,5.912801923913891
934,5.912801923931195
935,5.9128019239480665
936,5.912801923964518
937,5.91280192398056
938,5.912801923996203
939,5.912801924011458
940,5.912801924026331
941,5.912801924040835
942,5.91280192405498
943,5.912801924068772
944,5.912801924082221
945,5.912801924095332
946,5.912801924108121
947,5.91280192412059
948,5.912801924132748
949,5.912801924144604
950,5.912801924156167
951,5.912801924167439
952,5.912801924178433
953,5.91280192418915
954,5.912801924199606
955,5.912801924209796
956,5.9128019242197345
957,5.9128019242294245
958,5.912801924238876
959,5.912801924248091
960,5.912801924257078
961,5.912801924265842
962,5.912801924274384
963,5.912801924282716
964,5.912801924290841
965,5.912801924298761
966,5.912801924306487
967,5.912801924314021
968,5.912801924321364
969,5.912801924328526
970,5.912801924335511
971,5.912801924342321
972,5.912801924348964
973,5.912801924355438
974,5.912801924361753
975,5.912801924367911
976,5.912801924373914
977,5.912801924379768
978,5.912801924385477
979,5.912801924391044
980,5.912801924396476
981,5.9128019244017676
982,5.912801924406928
983,5.91280192441196
984,5.912801924416869
985,5.912801924421656
986,5.912801924426322
987,5.912801924430873
988,5.9128019244353105
989,5.912801924439635
990,5.912801924443855
991,5.912801924447971
992,5.912801924451983
993,5.912801924455893
994,5.912801924459708
995,5.912801924463427
996,5.912801924467054
997,5.912801924470591
998,5.91280192447404
999,5.912801924477403


==> data/traindyn_M=10_iter5.txt <==
,0
0,5.480384365403026
1,5.50028852761333
2,5.518338606916145
3,5.534751644200021
4,5.549718409838849
5,5.563406093343392
6,5.575960957676629
7,5.587510841893218
8,5.5981674533457975
9,5.608028427038795
10,5.6171791515959475
11,5.62569437367182
12,5.633639598917116
13,5.6410723101228015
14,5.648043023447856
15,5.654596202662587
16,5.6607710497303305
17,5.666602188182415
18,5.672120253835038
19,5.677352405575885
20,5.682322767274943
21,5.687052810373377
22,5.6915616853808775
23,5.695866509356765
24,5.699982615450443
25,5.703923769715146
26,5.707702359669883
27,5.711329558450702
28,5.714815467850797
29,5.718169243085633
30,5.721399201723022
31,5.724512918879538
32,5.727517310494547
33,5.7304187062449925
34,5.733222913451126
35,5.7359352731408535
36,5.738560709283318
37,5.74110377206746
38,5.743568675985081
39,5.745959333377755
40,5.748279384020398
41,5.750532221239746
42,5.752721015001198
43,5.754848732341651
44,5.756918155477419
45,5.758931897874241
46,5.76089241852982
47,5.762802034687674
48,5.764662933173339
49,5.766477180520004
50,5.768246732029601
51,5.76997343989729
52,5.771659060511153
53,5.773305261025094
54,5.774913625290863
55,5.7764856592243214
56,5.778022795672014
57,5.779526398835834
58,5.780997768306534
59,5.782438142750598
60,5.783848703289619
61,5.785230576606413
62,5.7865848378080775
63,5.787912513072502
64,5.789214582101522
65,5.790491980401249
66,5.791745601407596
67,5.792976298472743
68,5.794184886726568
69,5.795372144825284
70,5.796538816598064
71,5.797685612601226
72,5.798813211588374
73,5.799922261903838
74,5.801013382806078
75,5.8020871657267366
76,5.803144175470452
77,5.804184951360082
78,5.805210008331128
79,5.806219837979185
80,5.807214909563307
81,5.808195670968306
82,5.809162549628375
83,5.810115953414295
84,5.811056271486242
85,5.811983875113952
86,5.812899118465873
87,5.8138023393687455
88,5.8146938600389095
89,5.815573987786552
90,5.816443015693971
91,5.81730122326875
92,5.818148877072937
93,5.818986231328845
94,5.819813528502423
95,5.820630999864775
96,5.8214388660326115
97,5.822237337488179
98,5.823026615079309
99,5.823806890500091
100,5.8245783467528485
101,5.825341158591705
102,5.82609549294847
103,5.826841509341174
104,5.8275793602657675
105,5.828309191571455
106,5.829031142820086
107,5.8297453476300065
108,5.830451934004913
109,5.8311510246479905
110,5.831842737261866
111,5.832527184834699
112,5.833204475912934
113,5.833874714860986
114,5.834538002108381
115,5.835194434384676
116,5.835844104942609
117,5.83648710376983
118,5.837123517789652
119,5.8377534310511345
120,5.838376924909016
121,5.838994078193741
122,5.839604967372036
123,5.840209666698415
124,5.8408082483579395
125,5.841400782600646
126,5.841987337867967
127,5.842567980911517
128,5.8431427769046
129,5.843711789546761
130,5.844275081161742
131,5.844832712789145
132,5.845384744270124
133,5.8459312343274705
134,5.846472240640324
135,5.847007819913838
136,5.847538027944113
137,5.848062919678608
138,5.848582549272404
139,5.849096970140436
140,5.84960623500609
141,5.850110395946308
142,5.8506095044334465
143,5.851103611374155
144,5.85159276714542
145,5.852077021628004
146,5.852556424237487
147,5.853031023953058
148,5.853500869344231
149,5.853966008595654
150,5.854426489530167
151,5.854882359630229
152,5.855333666057855
153,5.855780455673177
154,5.85622277505179
155,5.8566606705008635
156,5.857094188074281
157,5.857523373586768
158,5.857948272627126
159,5.858368930570663
160,5.858785392590892
161,5.859197703670482
162,5.859605908611624
163,5.860010052045766
164,5.860410178442817
165,5.860806332119825
166,5.861198557249158
167,5.861586897866244
168,5.861971397876834
169,5.86235210106388
170,5.862729051093994
171,5.863102291523482
172,5.863471865804024
173,5.863837817287935
174,5.864200189233079
175,5.864559024807354
176,5.864914367092853
177,5.865266259089578
178,5.865614743718799
179,5.86595986382604
180,5.866301662183609
181,5.86664018149278
182,5.866975464385524
183,5.867307553425849
184,5.867636491110707
185,5.867962319870477
186,5.868285082069001
187,5.868604820003208
188,5.868921575902258
189,5.869235391926281
190,5.8695463101646
191,5.869854372633602
192,5.870159621274049
193,5.870462097948013
194,5.870761844435294
195,5.871058902429468
196,5.871353313533394
197,5.8716451192543495
198,5.871934360998694
199,5.8722210800660966
200,5.872505317643363
201,5.8727871147978234
202,5.873066512470313
203,5.87334355146778
204,5.8736182724554755
205,5.873890715948806
206,5.874160922304798
207,5.874428931713224
208,5.874694784187419
209,5.874958519554755
210,5.875220177446847
211,5.875479797289441
212,5.875737418292086
213,5.875993079437521
214,5.876246819470864
215,5.8764986768885885
216,5.876748689927288
217,5.876996896552319
218,5.877243334446266
219,5.877488040997278
220,5.8777310532873095
221,5.877972408080277
222,5.878212141810147
223,5.878450290568958
224,5.878686890094839
225,5.878921975760036
226,5.879155582558896
227,5.879387745095953
228,5.879618497574006
229,5.8798478737823165
230,5.88007590708485
231,5.880302630408693
232,5.880528076232497
233,5.880752276575166
234,5.88097526298464
235,5.881197066526883
236,5.881417717775047
237,5.881637246798876
238,5.8818556831542805
239,5.882073055873212
240,5.882289393453732
241,5.882504723850401
242,5.8827190744648945
243,5.882932472136945
244,5.883144943135579
245,5.883356513150649
246,5.883567207284733
247,5.883777050045303
248,5.88398606533732
249,5.8841942764561015
250,5.884401706080617
251,5.8846083762671055
252,5.884814308443113
253,5.885019523401869
254,5.885224041297102
255,5.885427881638218
256,5.885631063285894
257,5.885833604448093
258,5.886035522676458
259,5.886236834863167
260,5.886437557238173
261,5.886637705366891
262,5.886837294148293
263,5.887036337813461
264,5.887234849924544
265,5.88743284337415
266,5.887630330385195
267,5.887827322511191
268,5.888023830636916
269,5.888219864979589
270,5.888415435090446
271,5.888610549856745
272,5.888805217504224
273,5.888999445600002
274,5.88919324105587
275,5.889386610132058
276,5.8895795584413895
277,5.889772090953899
278,5.8899642120018445
279,5.8901559252851445
280,5.890347233877228
281,5.890538140231312
282,5.890728646187048
283,5.890918752977623
284,5.891108461237185
285,5.891297771008748
286,5.891486681752403
287,5.891675192353942
288,5.891863301133867
289,5.892051005856736
290,5.892238303740889
291,5.892425191468513
292,5.892611665196057
293,5.892797720564978
294,5.89298335271282
295,5.893168556284604
296,5.893353325444532
297,5.893537653887973
298,5.893721534853787
299,5.893904961136853
300,5.89408792510094
301,5.894270418691786
302,5.894452433450454
303,5.894633960526909
304,5.8948149906938045
305,5.894995514360529
306,5.895175521587394
307,5.895355002100054
308,5.89553394530409
309,5.895712340299713
310,5.8958901758967075
311,5.896067440629402
312,5.896244122771839
313,5.896420210353023
314,5.896595691172266
315,5.896770552814589
316,5.896944782666241
317,5.8971183679302115
318,5.897291295641803
319,5.897463552684237
320,5.897635125804238
321,5.897806001627616
322,5.897976166674851
323,5.898145607376581
324,5.898314310089106
325,5.898482261109763
326,5.8986494466922474
327,5.89881585306183
328,5.898981466430445
329,5.899146273011688
330,5.8993102590356035
331,5.899473410763406
332,5.899635714501928
333,5.899797156617973
334,5.8999577235524026
335,5.900117401834059
336,5.900276178093422
337,5.900434039076053
338,5.900590971655774
339,5.900746962847595
340,5.900901999820359
341,5.9010560699090915
342,5.9012091606270705
343,5.901361259677571
344,5.901512354965298
345,5.901662434607497
346,5.901811486944716
347,5.901959500551223
348,5.902106464245081
349,5.902252367097839
350,5.902397198443868
351,5.902540947889332
352,5.9026836053207425
353,5.9028251609131726
354,5.902965605138016
355,5.903104928770422
356,5.903243122896271
357,5.903380178918779
358,5.903516088564669
359,5.903650843889977
360,5.903784437285396
361,5.903916861481255
362,5.904048109552033
363,5.904178174920545
364,5.90430705136163
365,5.904434733005486
366,5.904561214340589
367,5.904686490216185
368,5.9048105558444135
369,5.904933406802023
370,5.90505503903168
371,5.905175448842911
372,5.9052946329126454
373,5.905412588285394
374,5.905529312373053
375,5.905644802954335
376,5.905759058173846
377,5.905872076540838
378,5.9059838569275716
379,5.90609439856738
380,5.906203701052405
381,5.90631176433099
382,5.9064185887047955
383,5.90652417482561
384,5.9066285236918485
385,5.9067316366448
386,5.906833515364593
387,5.906934161865898
388,5.907033578493403
389,5.90713176791701
390,5.907228733126852
391,5.9073244774280615
392,5.907419004435342
393,5.9075123180673454
394,5.907604422540867
395,5.9076953223648685
396,5.907785022334325
397,5.907873527523947
398,5.907960843281745
399,5.908046975222455
400,5.908131929220872
401,5.9082157114050595
402,5.908298328149451
403,5.908379786067896
404,5.908460092006601
405,5.90853925303701
406,5.908617276448641
407,5.908694169741861
408,5.908769940620633
409,5.908844596985228
410,5.908918146924927
411,5.908990598710703
412,5.909061960787918
413,5.9091322417689955
414,5.909201450426152
415,5.909269595684126
416,5.909336686612923
417,5.90940273242064
418,5.909467742446303
419,5.909531726152769
420,5.909594693119683
421,5.909656653036505
422,5.909717615695605
423,5.909777590985447
424,5.909836588883817
425,5.90989461945119
426,5.90995169282416
427,5.9100078192089605
428,5.910063008875117
429,5.910117272149167
430,5.910170619408518
431,5.9102230610754
432,5.910274607610949
433,5.910325269509388
434,5.910375057292358
435,5.9104239815033415
436,5.910472052702233
437,5.910519281460027
438,5.910565678353642
439,5.910611253960872
440,5.910656018855459
441,5.9106999836023295
442,5.9107431587529184
443,5.910785554840668
444,5.910827182376652
445,5.910868051845307
446,5.910908173700346
447,5.910947558360755
448,5.91098621620697
449,5.911024157577157
450,5.911061392763635
451,5.91109793200944
452,5.911133785505
453,5.911168963384963
454,5.911203475725138
455,5.9112373325395655
456,5.911270543777725
457,5.911303119321856
458,5.911335068984405
459,5.911366402505605
460,5.911397129551146
461,5.91142725971
462,5.9114568024923315
463,5.911485767327542
464,5.911514163562407
465,5.911542000459349
466,5.911569287194785
467,5.911596032857613
468,5.911622246447763
469,5.911647936874894
470,5.911673112957149
471,5.911697783420026
472,5.911721956895333
473,5.911745641920248
474,5.911768846936459
475,5.91179158028938
476,5.911813850227464
477,5.9118356649015995
478,5.911857032364572
479,5.911877960570624
480,5.91189845737506
481,5.9119185305339474
482,5.911938187703878
483,5.911957436441792
484,5.911976284204886
485,5.911994738350549
486,5.912012806136396
487,5.912030494720335
488,5.91204781116069
489,5.912064762416415
490,5.912081355347289
491,5.912097596714231
492,5.912113493179615
493,5.912129051307666
494,5.912144277564857
495,5.912159178320397
496,5.9121737598467075
497,5.912188028319985
498,5.91220198982076
499,5.91221565033451
500,5.912229015752299
501,5.912242091871459
502,5.912254884396276
503,5.9122673989387255
504,5.912279641019221
505,5.912291616067395
506,5.91230332942289
507,5.912314786336195
508,5.91232599196946
509,5.912336951397387
510,5.912347669608069
511,5.912358151503906
512,5.912368401902499
513,5.912378425537572
514,5.912388227059904
515,5.912397811038256
516,5.9124071819603365
517,5.912416344233753
518,5.912425302186992
519,5.912434060070357
520,5.912442622056996
521,5.912450992243844
522,5.912459174652636
523,5.912467173230887
524,5.912474991852884
525,5.912482634320691
526,5.912490104365129
527,5.912497405646783
528,5.912504541756997
529,5.912511516218858
530,5.912518332488201
531,5.912524993954586
532,5.91253150394229
533,5.912537865711288
534,5.91254408245824
535,5.912550157317444
536,5.912556093361831
537,5.912561893603909
538,5.912567560996736
539,5.912573098434853
540,5.912578508755247
541,5.91258379473828
542,5.912588959108624
543,5.912594004536176
544,5.912598933636983
545,5.912603748974145
546,5.912608453058714
547,5.912613048350586
548,5.912617537259376
549,5.912621922145307
550,5.912626205320053
551,5.912630389047606
552,5.912634475545119
553,5.912638466983741
554,5.9126423654894324
555,5.912646173143806
556,5.912649891984898
557,5.912653524008004
558,5.912657071166419
559,5.91266053537225
560,5.9126639184971745
561,5.912667222373175
562,5.912670448793311
563,5.912673599512433
564,5.912676676247923
565,5.912679680680389
566,5.912682614454395
567,5.9126854791791335
568,5.912688276429114
569,5.912691007744844
570,5.912693674633475
571,5.912696278569481
572,5.912698820995274
573,5.912701303321855
574,5.912703726929431
575,5.91270609316802
576,5.912708403358073
577,5.91271065879104
578,5.912712860729983
579,5.912715010410123
580,5.912717109039418
581,5.912719157799116
582,5.912721157844303
583,5.912723110304425
584,5.912725016283826
585,5.912726876862269
586,5.912728693095427
587,5.912730466015399
588,5.91273219663119
589,5.912733885929207
590,5.912735534873702
591,5.912737144407267
592,5.912738715451278
593,5.91274024890634
594,5.9127417456527205
595,5.9127432065507985
596,5.91274463244147
597,5.912746024146574
598,5.912747382469287
599,5.9127487081945365
600,5.912750002089389
601,5.912751264903422
602,5.912752497369118
603,5.912753700202221
604,5.912754874102109
605,5.912756019752141
606,5.912757137820007
607,5.9127582289580705
608,5.912759293803715
609,5.91276033297964
610,5.91276134709422
611,5.912762336741794
612,5.912763302502987
613,5.912764244945
614,5.912765164621923
615,5.912766062075011
616,5.912766937832977
617,5.912767792412265
618,5.91276862631733
619,5.912769440040892
620,5.912770234064212
621,5.912771008857346
622,5.912771764879378
623,5.912772502578701
624,5.912773222393215
625,5.912773924750604
626,5.912774610068533
627,5.912775278754895
628,5.912775931208017
629,5.912776567816889
630,5.912777188961371
631,5.912777795012398
632,5.912778386332186
633,5.912778963274421
634,5.912779526184474
635,5.912780075399561
636,5.912780611248964
637,5.912781134054178
638,5.912781644129114
639,5.912782141780267
640,5.912782627306871
641,5.912783101001091
642,5.912783563148164
643,5.912784014026574
644,5.912784453908198
645,5.91278488305846
646,5.912785301736482
647,5.91278571019523
648,5.912786108681657
649,5.912786497436837
650,5.912786876696112
651,5.912787246689212
652,5.912787607640393
653,5.912787959768569
654,5.912788303287424
655,5.912788638405543
656,5.912788965326532
657,5.912789284249125
658,5.912789595367304
659,5.912789898870418
660,5.912790194943274
661,5.912790483766257
662,5.912790765515428
663,5.912791040362629
664,5.912791308475578
665,5.912791570017971
666,5.912791825149569
667,5.912792074026298
668,5.912792316800339
669,5.912792553620211
670,5.912792784630858
671,5.91279300997374
672,5.912793229786915
673,5.9127934442051036
674,5.9127936533597865
675,5.912793857379281
676,5.912794056388801
677,5.912794250510539
678,5.91279443986375
679,5.91279462456479
680,5.912794804727223
681,5.912794980461858
682,5.912795151876824
683,5.912795319077643
684,5.91279548216728
685,5.912795641246204
686,5.912795796412455
687,5.912795947761703
688,5.912796095387293
689,5.9127962393803095
690,5.912796379829628
691,5.912796516821974
692,5.91279665044196
693,5.912796780772153
694,5.912796907893114
695,5.912797031883436
696,5.912797152819821
697,5.912797270777096
698,5.91279738582827
699,5.912797498044582
700,5.912797607495527
701,5.9127977142489225
702,5.9127978183709295
703,5.912797919926092
704,5.912798018977396
705,5.912798115586281
706,5.912798209812697
707,5.912798301715131
708,5.912798391350638
709,5.912798478774891
710,5.912798564042202
711,5.912798647205554
712,5.912798728316641
713,5.9127988074258955
714,5.912798884582519
715,5.912798959834504
716,5.912799033228678
717,5.912799104810726
718,5.912799174625213
719,5.912799242715613
720,5.912799309124337
721,5.9127993738927636
722,5.912799437061254
723,5.912799498669182
724,5.912799558754967
725,5.912799617356077
726,5.912799674509063
727,5.912799730249587
728,5.912799784612435
729,5.912799837631541
730,5.912799889340006
731,5.912799939770122
732,5.912799988953388
733,5.9128000369205305
734,5.912800083701523
735,5.912800129325603
736,5.912800173821297
737,5.91280021721642
738,5.9128002595381135
739,5.912800300812847
740,5.912800341066446
741,5.9128003803241
742,5.912800418610377
743,5.912800455949242
744,5.912800492364076
745,5.912800527877679
746,5.912800562512297
747,5.912800596289625
748,5.912800629230827
749,5.912800661356541
750,5.912800692686908
751,5.912800723241567
752,5.912800753039667
753,5.912800782099906
754,5.912800810440498
755,5.912800838079228
756,5.912800865033433
757,5.9128008913200265
758,5.912800916955504
759,5.9128009419559575
760,5.91280096633708
761,5.912800990114178
762,5.912801013302182
763,5.912801035915656
764,5.912801057968807
765,5.912801079475482
766,5.912801100449198
767,5.912801120903135
768,5.912801140850147
769,5.912801160302768
770,5.912801179273233
771,5.912801197773463
772,5.912801215815094
773,5.912801233409471
774,5.912801250567664
775,5.9128012673004555
776,5.912801283618383
777,5.912801299531708
778,5.912801315050448
779,5.912801330184363
780,5.912801344942986
781,5.912801359335603
782,5.912801373371275
783,5.91280138705884
784,5.912801400406918
785,5.912801413423914
786,5.912801426118025
787,5.912801438497247
788,5.91280145056938
789,5.912801462342031
790,5.912801473822615
791,5.9128014850183686
792,5.912801495936346
793,5.912801506583431
794,5.9128015169663275
795,5.912801527091593
796,5.9128015369656
797,5.912801546594581
798,5.912801555984604
799,5.912801565141597
800,5.9128015740713264
801,5.912801582779429
802,5.912801591271398
803,5.9128015995525915
804,5.91280160762823
805,5.912801615503417
806,5.912801623183112
807,5.912801630672171
808,5.912801637975311
809,5.912801645097146
810,5.9128016520421784
811,5.912801658814781
812,5.912801665419238
813,5.912801671859712
814,5.912801678140273
815,5.912801684264887
816,5.912801690237426
817,5.912801696061655
818,5.912801701741257
819,5.912801707279817
820,5.912801712680835
821,5.912801717947723
822,5.912801723083808
823,5.912801728092337
824,5.9128017329764715
825,5.912801737739299
826,5.912801742383831
827,5.9128017469130025
828,5.912801751329675
829,5.912801755636638
830,5.9128017598366185
831,5.912801763932267
832,5.912801767926178
833,5.912801771820872
834,5.912801775618812
835,5.9128017793224
836,5.91280178293398
837,5.9128017864558355
838,5.912801789890189
839,5.912801793239219
840,5.912801796505038
841,5.912801799689717
842,5.912801802795265
843,5.912801805823648
844,5.912801808776784
845,5.912801811656543
846,5.912801814464741
847,5.9128018172031584
848,5.912801819873526
849,5.912801822477537
850,5.912801825016835
851,5.912801827493032
852,5.912801829907691
853,5.91280183226234
854,5.912801834558469
855,5.912801836797537
856,5.912801838980954
857,5.912801841110105
858,5.912801843186338
859,5.91280184521097
860,5.9128018471852775
861,5.912801849110512
862,5.912801850987895
863,5.912801852818614
864,5.912801854603828
865,5.9128018563446645
866,5.912801858042233
867,5.912801859697598
868,5.912801861311818
869,5.91280186288591
870,5.912801864420875
871,5.912801865917679
872,5.912801867377274
873,5.912801868800582
874,5.912801870188508
875,5.912801871541931
876,5.912801872861705
877,5.912801874148667
878,5.912801875403636
879,5.9128018766274
880,5.912801877820742
881,5.912801878984412
882,5.912801880119154
883,5.912801881225679
884,5.912801882304693
885,5.912801883356881
886,5.912801884382905
887,5.912801885383416
888,5.912801886359054
889,5.912801887310431
890,5.9128018882381514
891,5.912801889142804
892,5.91280189002496
893,5.9128018908851825
894,5.912801891724012
895,5.912801892541985
896,5.912801893339619
897,5.9128018941174165
898,5.912801894875871
899,5.912801895615464
900,5.912801896336667
901,5.912801897039937
902,5.912801897725716
903,5.91280189839444
904,5.912801899046533
905,5.912801899682413
906,5.912801900302476
907,5.912801900907116
908,5.912801901496721
909,5.912801902071665
910,5.912801902632308
911,5.912801903179009
912,5.912801903712111
913,5.912801904231953
914,5.9128019047388705
915,5.912801905233179
916,5.912801905715192
917,5.9128019061852175
918,5.912801906643551
919,5.9128019070904845
920,5.912801907526305
921,5.912801907951284
922,5.912801908365693
923,5.9128019087697945
924,5.912801909163844
925,5.912801909548093
926,5.912801909922784
927,5.912801910288154
928,5.91280191064444
929,5.91280191099186
930,5.912801911330639
931,5.912801911660992
932,5.912801911983125
933,5.912801912297249
934,5.912801912603558
935,5.912801912902244
936,5.912801913193506
937,5.912801913477521
938,5.9128019137544685
939,5.91280191402453
940,5.912801914287871
941,5.912801914544662
942,5.912801914795066
943,5.912801915039241
944,5.912801915277339
945,5.912801915509516
946,5.912801915735917
947,5.912801915956687
948,5.912801916171963
949,5.912801916381886
950,5.912801916586587
951,5.912801916786193
952,5.912801916980836
953,5.9128019171706345
954,5.912801917355712
955,5.912801917536186
956,5.912801917712168
957,5.912801917883774
958,5.91280191805111
959,5.912801918214285
960,5.912801918373399
961,5.912801918528554
962,5.912801918679846
963,5.912801918827378
964,5.91280191897124
965,5.912801919111525
966,5.912801919248312
967,5.912801919381701
968,5.912801919511772
969,5.912801919638604
970,5.912801919762284
971,5.912801919882885
972,5.912801920000486
973,5.912801920115161
974,5.912801920226983
975,5.912801920336021
976,5.912801920442349
977,5.912801920546029
978,5.912801920647132
979,5.912801920745717
980,5.912801920841851
981,5.912801920935594
982,5.912801921027005
983,5.912801921116136
984,5.912801921203055
985,5.912801921287807
986,5.912801921370454
987,5.912801921451045
988,5.912801921529628
989,5.912801921606258
990,5.912801921680981
991,5.912801921753844
992,5.9128019218248955
993,5.912801921894177
994,5.912801921961737
995,5.912801922027615
996,5.912801922091852
997,5.912801922154493
998,5.912801922215573
999,5.912801922275136


==> data/traindyn_M=10_iter6.txt <==
,0
0,5.054462682195123
1,5.1299909252024065
2,5.19881351418158
3,5.260865523659796
4,5.316326460400381
5,5.365567920848761
6,5.409087961561287
7,5.447448572339171
8,5.481225726700018
9,5.510974770452636
10,5.53720967915473
11,5.560392965309233
12,5.580932860371871
13,5.599184972633887
14,5.615456381979384
15,5.630010815458842
16,5.643074069782582
17,5.654839209644484
18,5.665471306094069
19,5.67511162299199
20,5.683881242140274
21,5.691884161286886
22,5.699209919150897
23,5.705935807862298
24,5.712128731998181
25,5.717846768499655
26,5.7231404753677255
27,5.728053990383042
28,5.732625954804235
29,5.736890291359627
30,5.740876860950099
31,5.744612018315323
32,5.748119083420433
33,5.751418742413936
34,5.7545293896053
35,5.757467419932128
36,5.760247479760773
37,5.762882682528797
38,5.7653847946411325
39,5.767764396130368
40,5.770031019849797
41,5.77219327235627
42,5.774258939134623
43,5.776235076397223
44,5.7781280913447715
45,5.779943812485661
46,5.781687551370015
47,5.783364156892795
48,5.78497806315122
49,5.786533331699306
50,5.788033688922252
51,5.789482559152098
52,5.790883094059641
53,5.792238198784781
54,5.793550555204929
55,5.7948226426879845
56,5.796056756630729
57,5.797255025044446
58,5.798419423416003
59,5.799551788043549
60,5.8006538280211295
61,5.801727136024762
62,5.802773198033938
63,5.803793402106042
64,5.804789046307334
65,5.805761345891472
66,5.8067114398061435
67,5.80764039659878
68,5.80854921978416
69,5.809438852729595
70,5.81031018310697
71,5.811164046955439
72,5.81200123239371
73,5.812822483016432
74,5.813628501005677
75,5.814419949984814
76,5.815197457639462
77,5.815961618127354
78,5.816712994296765
79,5.817452119731045
80,5.818179500635026
81,5.818895617577399
82,5.819600927101796
83,5.820295863217965
84,5.820980838783341
85,5.821656246784257
86,5.822322461525222
87,5.822979839733753
88,5.8236287215876334
89,5.824269431670855
90,5.824902279863725
91,5.825527562172398
92,5.826145561502364
93,5.826756548380171
94,5.827360781627233
95,5.827958508989204
96,5.8285499677242
97,5.829135385152764
98,5.829714979172291
99,5.830288958738378
100,5.8308575243154515
101,5.831420868298646
102,5.831979175408991
103,5.83253262306365
104,5.833081381722828
105,5.833625615214965
106,5.83416548104156
107,5.834701130663005
108,5.835232709766591
109,5.835760358517932
110,5.836284211796755
111,5.836804399418156
112,5.837321046340186
113,5.83783427285867
114,5.838344194790072
115,5.838850923643172
116,5.839354566780255
117,5.839855227568522
118,5.840353005522342
119,5.840847996436915
120,5.841340292513969
121,5.841829982479952
122,5.842317151697278
123,5.842801882269081
124,5.843284253137867
125,5.8437643401785655
126,5.844242216286358
127,5.844717951459581
128,5.845191612878155
129,5.8456632649778495
130,5.846132969520598
131,5.846600785661321
132,5.847066770011427
133,5.847530976699267
134,5.8479934574278225
135,5.848454261529833
136,5.848913436020607
137,5.849371025648702
138,5.84982707294467
139,5.850281618268049
140,5.85073469985284
141,5.851186353851469
142,5.851636614377571
143,5.8520855135475935
144,5.852533081521452
145,5.852979346542268
146,5.8534243349753865
147,5.853868071346699
148,5.854310578380442
149,5.854751877036521
150,5.855191986547425
151,5.855630924454846
152,5.856068706646036
153,5.856505347390032
154,5.8569408593736565
155,5.857375253737547
156,5.857808540112066
157,5.8582407266532694
158,5.858671820078863
159,5.8591018257042915
160,5.859530747478823
161,5.859958588021823
162,5.860385348659121
163,5.860811029459482
164,5.861235629271264
165,5.8616591457591705
166,5.862081575441181
167,5.862502913725594
168,5.8629231549482075
169,5.863342292409615
170,5.8637603184126
171,5.864177224299635
172,5.864593000490426
173,5.86500763651954
174,5.86542112107402
175,5.865833442031025
176,5.866244586495448
177,5.866654540837454
178,5.867063290729966
179,5.867470821186002
180,5.867877116595901
181,5.868282160764331
182,5.868685936947106
183,5.869088427887734
184,5.869489615853707
185,5.869889482672432
186,5.870288009766831
187,5.870685178190534
188,5.87108096866265
189,5.871475361602059
190,5.871868337161224
191,5.872259875259451
192,5.872649955615572
193,5.87303855778004
194,5.873425661166403
195,5.873811245082054
196,5.874195288758362
197,5.874577771380007
198,5.8749586721136
199,5.875337970135533
200,5.87571564465898
201,5.876091674960129
202,5.876466040403512
203,5.876838720466521
204,5.877209694763012
205,5.877578943066005
206,5.877946445329494
207,5.8783121817093305
208,5.878676132583163
209,5.8790382785694515
210,5.879398600545542
211,5.879757079664778
212,5.880113697372691
213,5.8804684354222285
214,5.880821275888049
215,5.881172201179881
216,5.881521194054956
217,5.881868237629533
218,5.8822133153894836
219,5.8825564112000475
220,5.882897509314644
221,5.883236594382865
222,5.883573651457628
223,5.883908666001475
224,5.884241623892116
225,5.884572511427155
226,5.884901315328111
227,5.885228022743663
228,5.885552621252231
229,5.885875098863879
230,5.886195444021558
231,5.886513645601763
232,5.8868296929145725
233,5.8871435757031705
234,5.887455284142815
235,5.887764808839329
236,5.888072140827131
237,5.888377271566828
238,5.888680192942428
239,5.888980897258158
240,5.889279377234969
241,5.889575626006725
242,5.889869637116121
243,5.890161404510348
244,5.890450922536549
245,5.89073818593708
246,5.8910231898446
247,5.891305929777068
248,5.891586401632556
249,5.891864601684057
250,5.892140526574177
251,5.892414173309807
252,5.892685539256782
253,5.892954622134534
254,5.893221420010766
255,5.89348593129617
256,5.893748154739213
257,5.894008089420951
258,5.894265734749985
259,5.894521090457474
260,5.894774156592268
261,5.895024933516158
262,5.89527342189926
263,5.895519622715534
264,5.895763537238427
265,5.896005167036678
266,5.896244513970279
267,5.89648158018656
268,5.896716368116468
269,5.896948880470957
270,5.897179120237575
271,5.897407090677173
272,5.897632795320778
273,5.897856237966604
274,5.898077422677218
275,5.898296353776841
276,5.898513035848777
277,5.898727473732955
278,5.89893967252363
279,5.899149637567156
280,5.89935737445988
281,5.899562889046138
282,5.89976618741632
283,5.899967275905041
284,5.900166161089337
285,5.900362849786982
286,5.900557349054796
287,5.900749666187016
288,5.90093980871373
289,5.901127784399262
290,5.901313601240636
291,5.901497267466002
292,5.901678791533072
293,5.9018581821275236
294,5.902035448161389
295,5.902210598771422
296,5.902383643317382
297,5.902554591380306
298,5.902723452760709
299,5.9028902374767025
300,5.903054955762066
301,5.903217618064211
302,5.903378235042083
303,5.9035368175639515
304,5.903693376705126
305,5.903847923745529
306,5.9040004701672135
307,5.904151027651734
308,5.904299608077421
309,5.9044462235165325
310,5.904590886232285
311,5.904733608675771
312,5.904874403482761
313,5.905013283470359
314,5.905150261633566
315,5.905285351141696
316,5.905418565334692
317,5.905549917719302
318,5.905679421965144
319,5.905807091900671
320,5.905932941508988
321,5.906056984923573
322,5.906179236423924
323,5.906299710431012
324,5.906418421502746
325,5.90653538432924
326,5.906650613728063
327,5.906764124639334
328,5.906875932120804
329,5.9069860513427965
330,5.907094497583116
331,5.907201286221865
332,5.907306432736219
333,5.907409952695131
334,5.9075118617539975
335,5.90761217564926
336,5.907710910193001
337,5.907808081267475
338,5.9079037048196374
339,5.907997796855651
340,5.908090373435357
341,5.9081814506667705
342,5.9082710447005615
343,5.908359171724538
344,5.908445847958139
345,5.9085310896469565
346,5.908614913057275
347,5.908697334470631
348,5.908778370178422
349,5.9088580364765475
350,5.908936349660094
351,5.909013326018077
352,5.909088981828232
353,5.909163333351872
354,5.909236396828806
355,5.909308188472333
356,5.909378724464293
357,5.909448020950235
358,5.909516094034606
359,5.909582959776096
360,5.9096486341830134
361,5.909713133208786
362,5.909776472747559
363,5.909838668629856
364,5.909899736618391
365,5.909959692403949
366,5.910018551601387
367,5.910076329745733
368,5.910133042288414
369,5.910188704593558
370,5.910243331934472
371,5.910296939490151
372,5.910349542341983
373,5.9104011554705105
374,5.910451793752344
375,5.910501471957173
376,5.910550204744901
377,5.910598006662903
378,5.910644892143393
379,5.910690875500908
380,5.910735970929915
381,5.910780192502532
382,5.910823554166358
383,5.910866069742431
384,5.910907752923288
385,5.910948617271142
386,5.9109886762161725
387,5.911027943054924
388,5.911066430948817
389,5.911104152922758
390,5.91114112186387
391,5.911177350520312
392,5.911212851500208
393,5.911247637270687
394,5.911281720156996
395,5.911315112341738
396,5.9113478258641905
397,5.911379872619715
398,5.911411264359261
399,5.911442012688971
400,5.911472129069844
401,5.911501624817514
402,5.911530511102084
403,5.911558798948061
404,5.911586499234359
405,5.911613622694373
406,5.911640179916137
407,5.91166618134254
408,5.911691637271622
409,5.911716557856936
410,5.911740953107954
411,5.911764832890567
412,5.911788206927623
413,5.911811084799506
414,5.911833475944828
415,5.911855389661095
416,5.911876835105497
417,5.911897821295689
418,5.91191835711066
419,5.911938451291616
420,5.9119581124429175
421,5.911977349033073
422,5.911996169395727
423,5.912014581730736
424,5.912032594105234
425,5.912050214454764
426,5.912067450584411
427,5.912084310169993
428,5.912100800759244
429,5.91211692977306
430,5.9121327045067344
431,5.9121481321312315
432,5.912163219694488
433,5.912177974122706
434,5.912192402221697
435,5.9122065106782
436,5.912220306061263
437,5.912233794823589
438,5.9122469833029285
439,5.912259877723461
440,5.912272484197194
441,5.912284808725365
442,5.91229685719986
443,5.912308635404607
444,5.912320149017025
445,5.912331403609421
446,5.912342404650431
447,5.912353157506425
448,5.912363667442948
449,5.912373939626138
450,5.912383979124139
451,5.912393790908533
452,5.912403379855739
453,5.912412750748432
454,5.9124219082769525
455,5.912430857040686
456,5.91243960154948
457,5.912448146225019
458,5.912456495402195
459,5.912464653330486
460,5.912472624175313
461,5.912480412019395
462,5.912488020864089
463,5.91249545463072
464,5.912502717161905
465,5.91250981222286
466,5.912516743502692
467,5.912523514615707
468,5.91253012910266
469,5.912536590432032
470,5.912542902001279
471,5.912549067138057
472,5.912555089101459
473,5.912560971083224
474,5.912566716208918
475,5.912572327539143
476,5.912577808070683
477,5.9125831607376735
478,5.91258838841273
479,5.912593493908089
480,5.912598479976708
481,5.912603349313374
482,5.9126081045557735
483,5.912612748285579
484,5.912617283029483
485,5.912621711260258
486,5.912626035397768
487,5.91263025780998
488,5.9126343808139685
489,5.912638406676889
490,5.912642337616945
491,5.912646175804345
492,5.912649923362236
493,5.9126535823676285
494,5.912657154852308
495,5.9126606428037185
496,5.912664048165862
497,5.912667372840152
498,5.912670618686263
499,5.912673787522975
500,5.912676881128997
501,5.91267990124379
502,5.9126828495683315
503,5.912685727765934
504,5.912688537462996
505,5.912691280249769
506,5.912693957681087
507,5.912696571277117
508,5.912699122524064
509,5.912701612874873
510,5.912704043749937
511,5.912706416537764
512,5.91270873259565
513,5.912710993250334
514,5.912713199798645
515,5.912715353508123
516,5.912717455617663
517,5.912719507338082
518,5.912721509852771
519,5.912723464318239
520,5.912725371864693
521,5.9127272335966286
522,5.912729050593347
523,5.912730823909529
524,5.912732554575751
525,5.912734243598998
526,5.912735891963203
527,5.91273750062972
528,5.912739070537834
529,5.912740602605234
530,5.912742097728488
531,5.912743556783511
532,5.912744980626005
533,5.91274637009192
534,5.912747725997878
535,5.9127490491416115
536,5.9127503403023605
537,5.912751600241309
538,5.9127528297019705
539,5.9127540294105785
540,5.912755200076483
541,5.912756342392518
542,5.912757457035372
543,5.912758544665959
544,5.912759605929757
545,5.9127606414571705
546,5.912761651863857
547,5.912762637751065
548,5.9127635997059595
549,5.912764538301937
550,5.912765454098949
551,5.912766347643785
552,5.9127672194703855
553,5.912768070100143
554,5.912768900042165
555,5.912769709793565
556,5.91277049983975
557,5.912771270654662
558,5.9127720227010565
559,5.912772756430751
560,5.912773472284895
561,5.912774170694187
562,5.912774852079125
563,5.912775516850251
564,5.912776165408378
565,5.912776798144796
566,5.912777415441516
567,5.912778017671471
568,5.912778605198728
569,5.912779178378695
570,5.912779737558323
571,5.912780283076299
572,5.912780815263236
573,5.912781334441877
574,5.912781840927245
575,5.91278233502686
576,5.912782817040892
577,5.912783287262338
578,5.912783745977188
579,5.912784193464591
580,5.912784629997015
581,5.912785055840405
582,5.9127854712543275
583,5.9127858764921335
584,5.912786271801094
585,5.9127866574225525
586,5.912787033592043
587,5.912787400539457
588,5.912787758489154
589,5.912788107660109
590,5.912788448266016
591,5.912788780515438
592,5.912789104611908
593,5.912789420754062
594,5.912789729135755
595,5.912790029946155
596,5.912790323369883
597,5.912790609587095
598,5.912790888773602
599,5.912791161100973
600,5.912791426736627
601,5.912791685843944
602,5.912791938582347
603,5.912792185107412
604,5.91279242557094
605,5.912792660121074
606,5.912792888902354
607,5.912793112055827
608,5.912793329719127
609,5.912793542026543
610,5.912793749109114
611,5.912793951094701
612,5.912794148108061
613,5.912794340270922
614,5.912794527702063
615,5.91279471051737
616,5.91279488882992
617,5.912795062750037
618,5.912795232385369
619,5.912795397840942
620,5.912795559219234
621,5.912795716620223
622,5.9127958701414505
623,5.9127960198780976
624,5.912796165923011
625,5.912796308366788
626,5.912796447297815
627,5.912796582802319
628,5.912796714964433
629,5.912796843866234
630,5.912796969587799
631,5.912797092207251
632,5.912797211800802
633,5.912797328442808
634,5.9127974422058145
635,5.912797553160585
636,5.912797661376164
637,5.912797766919896
638,5.9127978698574974
639,5.912797970253061
640,5.9127980681691295
641,5.912798163666695
642,5.912798256805278
643,5.91279834764293
644,5.91279843623629
645,5.9127985226406015
646,5.9127986069097656
647,5.912798689096354
648,5.912798769251658
649,5.91279884742571
650,5.912798923667312
651,5.91279899802408
652,5.912799070542451
653,5.912799141267731
654,5.912799210244116
655,5.912799277514712
656,5.912799343121575
657,5.9127994071057195
658,5.912799469507164
659,5.912799530364934
660,5.9127995897171095
661,5.912799647600822
662,5.912799704052302
663,5.912799759106887
664,5.912799812799042
665,5.912799865162389
666,5.9127999162297264
667,5.91279996603304
668,5.912800014603533
669,5.912800061971645
670,5.91280010816706
671,5.912800153218734
672,5.912800197154919
673,5.912800240003158
674,5.912800281790327
675,5.912800322542635
676,5.9128003622856475
677,5.912800401044305
678,5.912800438842929
679,5.912800475705238
680,5.91280051165438
681,5.912800546712921
682,5.912800580902874
683,5.912800614245713
684,5.912800646762379
685,5.912800678473298
686,5.912800709398397
687,5.912800739557103
688,5.912800768968372
689,5.912800797650689
690,5.912800825622089
691,5.9128008529001495
692,5.9128008795020275
693,5.912800905444449
694,5.9128009307437335
695,5.91280095541579
696,5.912800979476146
697,5.912801002939933
698,5.912801025821916
699,5.912801048136499
700,5.912801069897725
701,5.912801091119292
702,5.91280111181456
703,5.912801131996556
704,5.912801151677992
705,5.9128011708712584
706,5.912801189588445
707,5.912801207841344
708,5.9128012256414495
709,5.912801242999977
710,5.912801259927867
711,5.912801276435779
712,5.912801292534125
713,5.912801308233044
714,5.912801323542437
715,5.912801338471953
716,5.912801353031003
717,5.912801367228765
718,5.912801381074194
719,5.9128013945760225
720,5.912801407742764
721,5.912801420582722
722,5.912801433104001
723,5.912801445314491
724,5.912801457221906
725,5.912801468833751
726,5.912801480157354
727,5.9128014911998665
728,5.91280150196825
729,5.91280151246931
730,5.912801522709665
731,5.912801532695786
732,5.912801542433975
733,5.9128015519303805
734,5.9128015611909985
735,5.91280157022168
736,5.91280157902812
737,5.912801587615888
738,5.912801595990404
739,5.912801604156961
740,5.912801612120711
741,5.912801619886691
742,5.912801627459805
743,5.912801634844836
744,5.912801642046456
745,5.912801649069211
746,5.912801655917541
747,5.9128016625957684
748,5.912801669108123
749,5.912801675458715
750,5.91280168165156
751,5.912801687690573
752,5.912801693579569
753,5.9128016993222765
754,5.912801704922321
755,5.912801710383248
756,5.912801715708507
757,5.912801720901466
758,5.91280172596541
759,5.91280173090354
760,5.912801735718983
761,5.912801740414779
762,5.912801744993903
763,5.912801749459249
764,5.912801753813643
765,5.912801758059841
766,5.912801762200525
767,5.912801766238318
768,5.912801770175775
769,5.912801774015387
770,5.912801777759581
771,5.912801781410732
772,5.912801784971146
773,5.912801788443077
774,5.912801791828721
775,5.9128017951302265
776,5.912801798349677
777,5.912801801489115
778,5.912801804550524
779,5.9128018075358435
780,5.912801810446966
781,5.912801813285732
782,5.912801816053937
783,5.912801818753337
784,5.912801821385639
785,5.91280182395251
786,5.912801826455576
787,5.912801828896425
788,5.912801831276597
789,5.912801833597601
790,5.912801835860911
791,5.912801838067956
792,5.912801840220136
793,5.912801842318812
794,5.912801844365314
795,5.912801846360943
796,5.912801848306959
797,5.912801850204591
798,5.912801852055048
799,5.912801853859498
800,5.912801855619087
801,5.912801857334928
802,5.912801859008111
803,5.912801860639689
804,5.912801862230705
805,5.91280186378216
806,5.91280186529504
807,5.912801866770305
808,5.912801868208886
809,5.9128018696117
810,5.912801870979632
811,5.912801872313548
812,5.912801873614299
813,5.912801874882703
814,5.912801876119565
815,5.912801877325673
816,5.912801878501789
817,5.912801879648659
818,5.9128018807670095
819,5.912801881857549
820,5.912801882920968
821,5.912801883957945
822,5.912801884969133
823,5.912801885955174
824,5.912801886916695
825,5.9128018878543
826,5.91280188876859
827,5.912801889660141
828,5.912801890529522
829,5.9128018913772795
830,5.912801892203955
831,5.912801893010069
832,5.912801893796139
833,5.912801894562653
834,5.912801895310105
835,5.912801896038969
836,5.912801896749704
837,5.91280189744276
838,5.91280189811858
839,5.912801898777593
840,5.912801899420212
841,5.9128019000468495
842,5.912801900657899
843,5.912801901253752
844,5.912801901834785
845,5.912801902401366
846,5.912801902953852
847,5.912801903492596
848,5.91280190401794
849,5.912801904530219
850,5.9128019050297524
851,5.9128019055168615
852,5.912801905991856
853,5.91280190645503
854,5.912801906906687
855,5.912801907347109
856,5.912801907776576
857,5.912801908195357
858,5.912801908603724
859,5.9128019090019315
860,5.912801909390233
861,5.912801909768877
862,5.9128019101381
863,5.912801910498137
864,5.91280191084922
865,5.912801911191568
866,5.912801911525401
867,5.912801911850928
868,5.912801912168357
869,5.9128019124778906
870,5.912801912779724
871,5.912801913074048
872,5.912801913361049
873,5.912801913640911
874,5.912801913913814
875,5.912801914179924
876,5.912801914439414
877,5.912801914692449
878,5.9128019149391875
879,5.9128019151797915
880,5.912801915414406
881,5.912801915643184
882,5.912801915866272
883,5.912801916083809
884,5.912801916295935
885,5.912801916502781
886,5.912801916704485
887,5.912801916901168
888,5.912801917092956
889,5.9128019172799755
890,5.912801917462339
891,5.912801917640172
892,5.912801917813576
893,5.912801917982666
894,5.912801918147549
895,5.91280191830833
896,5.91280191846511
897,5.912801918617989
898,5.912801918767066
899,5.912801918912432
900,5.912801919054182
901,5.912801919192408
902,5.912801919327191
903,5.912801919458623
904,5.912801919586784
905,5.912801919711757
906,5.912801919833618
907,5.912801919952448
908,5.912801920068325
909,5.912801920181315
910,5.9128019202914945
911,5.912801920398934
912,5.912801920503698
913,5.912801920605856
914,5.912801920705473
915,5.912801920802611
916,5.912801920897332
917,5.912801920989695
918,5.912801921079762
919,5.912801921167587
920,5.912801921253227
921,5.912801921336735
922,5.9128019214181675
923,5.9128019214975716
924,5.912801921575002
925,5.9128019216505034
926,5.912801921724126
927,5.912801921795919
928,5.912801921865924
929,5.9128019219341885
930,5.912801922000753
931,5.912801922065661
932,5.912801922128956
933,5.912801922190672
934,5.912801922250857
935,5.912801922309543
936,5.912801922366768
937,5.9128019224225685
938,5.912801922476981
939,5.91280192253004
940,5.912801922581777
941,5.912801922632228
942,5.912801922681425
943,5.912801922729396
944,5.912801922776174
945,5.912801922821787
946,5.912801922866268
947,5.9128019229096385
948,5.912801922951932
949,5.91280192299317
950,5.9128019230333875
951,5.9128019230726006
952,5.912801923110836
953,5.912801923148125
954,5.91280192318448
955,5.912801923219936
956,5.9128019232545075
957,5.912801923288219
958,5.912801923321092
959,5.912801923353143
960,5.912801923384402
961,5.912801923414879
962,5.9128019234446
963,5.912801923473582
964,5.912801923501841
965,5.912801923529398
966,5.912801923556268
967,5.912801923582469
968,5.91280192360802
969,5.912801923632934
970,5.912801923657229
971,5.912801923680918
972,5.912801923704018
973,5.912801923726543
974,5.912801923748509
975,5.912801923769926
976,5.912801923790813
977,5.912801923811175
978,5.912801923831035
979,5.912801923850401
980,5.912801923869283
981,5.912801923887697
982,5.9128019239056515
983,5.912801923923159
984,5.912801923940229
985,5.912801923956878
986,5.9128019239731096
987,5.912801923988939
988,5.912801924004375
989,5.912801924019426
990,5.9128019240341025
991,5.912801924048414
992,5.912801924062369
993,5.912801924075978
994,5.912801924089245
995,5.912801924102184
996,5.912801924114801
997,5.912801924127104
998,5.912801924139101
999,5.9128019241507985


==> data/traindyn_M=10_iter7.txt <==
,0
0,5.337795329998251
1,5.375904423605585
2,5.4101159977964945
3,5.4408236747302965
4,5.468398701957859
5,5.493183499352673
6,5.515489186536078
7,5.535595544086865
8,5.553752371881693
9,5.57018158135377
10,5.585079611667973
11,5.598619923956648
12,5.610955431342184
13,5.622220786771201
14,5.632534490153553
15,5.642000800259649
16,5.650711451137239
17,5.658747181096932
18,5.666179086837554
19,5.673069817445597
20,5.679474623695814
21,5.6854422778717595
22,5.691015878582437
23,5.6962335540152615
24,5.701129075890014
25,5.705732395165554
26,5.710070109362418
27,5.714165870239137
28,5.718040739518333
29,5.721713499410843
30,5.725200923834189
31,5.7285180154630915
32,5.731678213079966
33,5.734693573104387
34,5.737574928665863
35,5.740332029135793
36,5.742973662644703
37,5.745507763773145
38,5.747941508311985
39,5.75028139673514
40,5.752533327809182
41,5.754702663575754
42,5.756794286779623
43,5.7588126516748455
44,5.7607618290197244
45,5.762645545966556
46,5.764467221461288
47,5.7662299976897184
48,5.7679367680389415
49,5.769590201983876
50,5.771192767257485
51,5.772746749619196
52,5.7742542704971385
53,5.775717302746624
54,5.777137684737714
55,5.7785171329595775
56,5.779857253306744
57,5.781159551193175
58,5.782425440622839
59,5.783656252330713
60,5.7848532410948605
61,5.786017592308935
62,5.787150427894155
63,5.7882528116210015
64,5.789325753903049
65,5.79037021611835
66,5.791387114507691
67,5.792377323693749
68,5.793341679860198
69,5.794280983625784
70,5.79519600264447
71,5.796087473959544
72,5.796956106136545
73,5.797802581197286
74,5.798627556374871
75,5.799431665707618
76,5.800215521487759
77,5.800979715579418
78,5.801724820618629
79,5.802451391106954
80,5.803159964409206
81,5.803851061664435
82,5.804525188618783
83,5.805182836387601
84,5.80582448215374
85,5.806450589808149
86,5.807061610538291
87,5.807657983369377
88,5.808240135662979
89,5.808808483577021
90,5.809363432490898
91,5.809905377399004
92,5.810434703275719
93,5.810951785414531
94,5.811456989743787
95,5.8119506731213075
96,5.812433183609841
97,5.812904860735235
98,5.813366035728915
99,5.813817031756233
100,5.8142581641319655
101,5.814689740524231
102,5.815112061147923
103,5.815525418948619
104,5.815930099777932
105,5.816326382561034
106,5.816714539457141
107,5.817094836013612
108,5.8174675313142075
109,5.817832878122086
110,5.818191123017999
111,5.818542506534092
112,5.818887263283691
113,5.819225622087458
114,5.819557806096153
115,5.819884032910283
116,5.820204514696917
117,5.820519458303805
118,5.820829065371032
119,5.821133532440338
120,5.82143305106227
121,5.821727807901239
122,5.8220179848386255
123,5.822303759074006
124,5.822585303224564
125,5.822862785422766
126,5.8231363694123575
127,5.8234062146426755
128,5.823672476361379
129,5.823935305705595
130,5.824194849791468
131,5.8244512518021985
132,5.824704651074539
133,5.824955183183745
134,5.82520298002702
135,5.82544816990546
136,5.825690877604459
137,5.825931224472598
138,5.826169328499052
139,5.826405304389455
140,5.826639263640222
141,5.826871314611423
142,5.8271015625980525
143,5.827330109899838
144,5.827557055889486
145,5.82778249707942
146,5.8280065271870125
147,5.828229237198237
148,5.828450715429884
149,5.828671047590184
150,5.828890316837988
151,5.829108603840396
152,5.829325986828911
153,5.829542541654126
154,5.829758341838893
155,5.829973458630077
156,5.830187961048809
157,5.830401915939371
158,5.830615388016573
159,5.83082843991181
160,5.831041132217682
161,5.831253523531251
162,5.8314656704959775
163,5.831677627842302
164,5.8318894484269315
165,5.8321011832708605
166,5.832312881596094
167,5.832524590861189
168,5.832736356795537
169,5.832948223432499
170,5.83316023314139
171,5.833372426658299
172,5.833584843115842
173,5.8337975200718315
174,5.834010493536917
175,5.834223798001209
176,5.834437466459892
177,5.834651530437952
178,5.834866020013926
179,5.835080963842781
180,5.835296389177957
181,5.835512321892563
182,5.835728786499782
183,5.835945806172547
184,5.836163402762441
185,5.836381596817951
186,5.836600407602035
187,5.83681985310907
188,5.837039950081206
189,5.837260714024158
190,5.837482159222484
191,5.837704298754325
192,5.8379271445057626
193,5.838150707184669
194,5.838374996334202
195,5.838600020345954
196,5.838825786472731
197,5.839052300841068
198,5.839279568463466
199,5.83950759325041
200,5.839736378022181
201,5.8399659245204845
202,5.840196233419976
203,5.840427304339677
204,5.840659135854267
205,5.84089172550541
206,5.841125069812993
207,5.841359164286441
208,5.841594003436026
209,5.841829580784282
210,5.842065888877501
211,5.8423029192973726
212,5.842540662672741
213,5.842779108691596
214,5.843018246113208
215,5.843258062780539
216,5.843498545632866
217,5.84373968071871
218,5.843981453209033
219,5.844223847410759
220,5.844466846780632
221,5.844710433939433
222,5.844954590686552
223,5.845199298014931
224,5.845444536126484
225,5.845690284447816
226,5.8459365216464825
227,5.846183225647606
228,5.846430373651007
229,5.846677942148719
230,5.846925906943065
231,5.847174243165121
232,5.847422925293705
233,5.847671927174822
234,5.847921222041631
235,5.848170782534842
236,5.848420580723641
237,5.848670588127068
238,5.848920775735884
239,5.849171114034917
240,5.849421573025845
241,5.84967212225047
242,5.849922730814408
243,5.850173367411235
244,5.8504240003470365
245,5.8506745975653915
246,5.8509251266727125
247,5.851175554964001
248,5.851425849448914
249,5.851675976878209
250,5.851925903770475
251,5.852175596439177
252,5.852425021019946
253,5.852674143498136
254,5.852922929736577
255,5.85317134550354
256,5.853419356500841
257,5.853666928392104
258,5.853914026831092
259,5.854160617490134
260,5.854406666088604
261,5.854652138421363
262,5.854897000387217
263,5.85514121801729
264,5.855384757503314
265,5.855627585225784
266,5.855869667781959
267,5.856110972013658
268,5.856351465034809
269,5.856591114258764
270,5.856829887425265
271,5.85706775262712
272,5.857304678336459
273,5.8575406334306175
274,5.857775587217549
275,5.858009509460797
276,5.8582423704039215
277,5.8584741407944145
278,5.85870479190703
279,5.858934295566513
280,5.8591626241697
281,5.859389750706967
282,5.85961564878297
283,5.859840292636695
284,5.860063657160763
285,5.8602857179199646
286,5.8605064511690115
287,5.860725833869504
288,5.860943843706048
289,5.861160459101539
290,5.8613756592315935
291,5.86158942403812
292,5.861801734241947
293,5.862012571354638
294,5.862221917689322
295,5.862429756370665
296,5.862636071343882
297,5.8628408473828415
298,5.863044070097246
299,5.863245725938854
300,5.863445802206818
301,5.863644287052033
302,5.86384116948064
303,5.864036439356523
304,5.864230087402972
305,5.864422105203394
306,5.864612485201154
307,5.864801220698531
308,5.864988305854803
309,5.865173735683478
310,5.865357506048701
311,5.8655396136608235
312,5.865720056071183
313,5.865898831666101
314,5.866075939660116
315,5.866251380088476
316,5.8664251537989145
317,5.866597262442747
318,5.866767708465282
319,5.866936495095594
320,5.8671036263356875
321,5.867269106949065
322,5.867432942448723
323,5.8675951390846315
324,5.867755703830689
325,5.867914644371197
326,5.868071969086918
327,5.8682276870406405
328,5.868381807962438
329,5.868534342234489
330,5.8686853008755975
331,5.868834695525415
332,5.868982538428353
333,5.86912884241727
334,5.8692736208969265
335,5.869416887827241
336,5.869558657706401
337,5.86969894555381
338,5.8698377668929105
339,5.869975137733989
340,5.870111074556808
341,5.870245594293305
342,5.870378714310209
343,5.870510452391706
344,5.870640826722115
345,5.870769855868623
346,5.87089755876411
347,5.871023954690043
348,5.871149063259516
349,5.871272904400405
350,5.871395498338668
351,5.871516865581843
352,5.871637026902704
353,5.871756003323126
354,5.87187381609818
355,5.871990486700426
356,5.8721060368044755
357,5.872220488271797
358,5.872333863135786
359,5.872446183587094
360,5.872557471959281
361,5.872667750714712
362,5.872777042430791
363,5.872885369786481
364,5.87299275554914
365,5.8730992225616765
366,5.873204793730031
367,5.873309492010986
368,5.873413340400276
369,5.8735163619210855
370,5.873618579612817
371,5.873720016520235
372,5.873820695682936
373,5.873920640125142
374,5.874019872845839
375,5.874118416809239
376,5.874216294935582
377,5.8743135300922535
378,5.874410145085245
379,5.874506162650924
380,5.8746016054481025
381,5.87469649605048
382,5.874790856939324
383,5.874884710496504
384,5.874978078997798
385,5.875070984606526
386,5.875163449367425
387,5.875255495200843
388,5.875347143897201
389,5.875438417111706
390,5.8755293363593575
391,5.8756199230101736
392,5.875710198284704
393,5.875800183249758
394,5.875889898814359
395,5.875979365725964
396,5.876068604566861
397,5.8761576357508
398,5.876246479519828
399,5.876335155941305
400,5.876423684905129
401,5.876512086121122
402,5.876600379116601
403,5.876688583234115
404,5.876776717629324
405,5.876864801269059
406,5.876952852929481
407,5.877040891194424
408,5.877128934453816
409,5.877217000902255
410,5.8773051085376915
411,5.877393275160207
412,5.877481518370882
413,5.8775698555707905
414,5.877658303960041
415,5.87774688053692
416,5.877835602097085
417,5.877924485232848
418,5.878013546332495
419,5.87810280157967
420,5.878192266952793
421,5.8782819582245365
422,5.8783718909613105
423,5.878462080522807
424,5.878552542061536
425,5.878643290522402
426,5.878734340642276
427,5.878825706949593
428,5.878917403763939
429,5.879009445195635
430,5.879101845145328
431,5.879194617303544
432,5.87928777515027
433,5.8793813319544626
434,5.879475300773587
435,5.879569694453079
436,5.879664525625825
437,5.879759806711567
438,5.879855549916305
439,5.879951767231622
440,5.880048470434021
441,5.880145671084152
442,5.8802433805260454
443,5.880341609886267
444,5.88044037007303
445,5.880539671775253
446,5.880639525461561
447,5.880739941379225
448,5.880840929553057
449,5.880942499784228
450,5.881044661649037
451,5.8811474244976125
452,5.881250797452547
453,5.881354789407493
454,5.881459409025656
455,5.881564664738249
456,5.881670564742896
457,5.8817771170019295
458,5.881884329240664
459,5.881992208945599
460,5.882100763362528
461,5.882209999494642
462,5.882319924100511
463,5.882430543692063
464,5.882541864532467
465,5.882653892633961
466,5.882766633755654
467,5.882880093401242
468,5.882994276816696
469,5.883109188987881
470,5.88322483463815
471,5.883341218225878
472,5.883458343941957
473,5.883576215707263
474,5.883694837170074
475,5.883814211703463
476,5.883934342402654
477,5.884055232082373
478,5.884176883274144
479,5.884299298223606
480,5.884422478887776
481,5.88454642693233
482,5.884671143728877
483,5.884796630352204
484,5.884922887577574
485,5.885049915877966
486,5.885177715421402
487,5.8853062860682215
488,5.885435627368438
489,5.885565738559077
490,5.885696618561578
491,5.885828265979228
492,5.885960679094634
493,5.886093855867237
494,5.886227793930919
495,5.886362490591628
496,5.886497942825101
497,5.886634147274645
498,5.886771100249016
499,5.886908797720352
500,5.887047235322253
501,5.887186408347899
502,5.88732631174832
503,5.887466940130759
504,5.887608287757153
505,5.887750348542755
506,5.887893116054857
507,5.888036583511697
508,5.8881807437814615
509,5.888325589381484
510,5.888471112477557
511,5.8886173048834625
512,5.888764158060626
513,5.888911663117957
514,5.889059810811906
515,5.889208591546668
516,5.889357995374607
517,5.889508011996868
518,5.8896586307642185
519,5.889809840678069
520,5.889961630391749
521,5.89011398821197
522,5.89026690210056
523,5.89042035967638
524,5.890574348217525
525,5.890728854663753
526,5.890883865619133
527,5.891039367355004
528,5.891195345813123
529,5.891351786609114
530,5.891508675036178
531,5.891665996069032
532,5.89182373436816
533,5.891981874284296
534,5.892140399863206
535,5.892299294850718
536,5.892458542698046
537,5.8926181265673705
538,5.892778029337707
539,5.892938233611038
540,5.8930987217187365
541,5.893259475728232
542,5.893420477449974
543,5.893581708444664
544,5.893743150030739
545,5.893904783292125
546,5.894066589086272
547,5.894228548052416
548,5.894390640620122
549,5.894552847018051
550,5.894715147283011
551,5.894877521269188
552,5.895039948657676
553,5.895202408966189
554,5.89536488155901
555,5.895527345657149
556,5.895689780348711
557,5.895852164599461
558,5.896014477263575
559,5.896176697094571
560,5.896338802756411
561,5.896500772834765
562,5.896662585848431
563,5.896824220260884
564,5.896985654491959
565,5.897146866929661
566,5.897307835942063
567,5.897468539889326
568,5.897628957135764
569,5.897789066062018
570,5.897948845077261
571,5.8981082726314575
572,5.898267327227656
573,5.898425987434294
574,5.898584231897511
575,5.898742039353445
576,5.89889938864053
577,5.89905625871172
578,5.899212628646694
579,5.8993684776639785
580,5.899523785133004
581,5.89967853058606
582,5.89983269373014
583,5.899986254458684
584,5.900139192863168
585,5.900291489244564
586,5.900443124124616
587,5.900594078256971
588,5.900744332638087
589,5.900893868517995
590,5.901042667410777
591,5.901190711104894
592,5.901337981673201
593,5.901484461482794
594,5.901630133204535
595,5.901774979822333
596,5.901918984642139
597,5.902062131300651
598,5.9022044037737285
599,5.902345786384465
600,5.902486263810989
601,5.902625821093897
602,5.90276444364338
603,5.9029021172459855
604,5.903038828071057
605,5.90317456267679
606,5.90330930801597
607,5.9034430514412914
608,5.903575780710353
609,5.903707483990267
610,5.903838149861883
611,5.903967767323647
612,5.904096325795067
613,5.904223815119812
614,5.90435022556842
615,5.904475547840611
616,5.9045997730672575
617,5.9047228928119235
618,5.904844899072058
619,5.904965784279797
620,5.905085541302405
621,5.905204163442308
622,5.905321644436819
623,5.905437978457442
624,5.905553160108839
625,5.905667184427464
626,5.905780046879801
627,5.905891743360321
628,5.906002270189043
629,5.906111624108812
630,5.906219802282232
631,5.906326802288299
632,5.906432622118716
633,5.906537260173934
634,5.906640715258869
635,5.90674298657839
636,5.9068440737324845
637,5.906943976711222
638,5.907042695889404
639,5.907140232021037
640,5.9072365862335365
641,5.90733176002173
642,5.907425755241638
643,5.907518574104078
644,5.9076102191680615
645,5.907700693334039
646,5.90778999983695
647,5.907878142239146
648,5.907965124423157
649,5.908050950584336
650,5.908135625223371
651,5.90821915313869
652,5.908301539418776
653,5.908382789434377
654,5.90846290883066
655,5.908541903519276
656,5.908619779670364
657,5.908696543704551
658,5.908772202284851
659,5.908846762308585
660,5.908920230899257
661,5.908992615398442
662,5.9090639233576425
663,5.909134162530201
664,5.909203340863176
665,5.909271466489285
666,5.909338547718873
667,5.909404593031906
668,5.909469611070029
669,5.909533610628688
670,5.909596600649292
671,5.909658590211473
672,5.9097195885254035
673,5.909779604924196
674,5.909838648856424
675,5.909896729878686
676,5.909953857648315
677,5.910010041916163
678,5.910065292519519
679,5.9101196193751235
680,5.910173032472299
681,5.91022554186622
682,5.910277157671295
683,5.910327890054683
684,5.910377749229929
685,5.910426745450758
686,5.910474889004978
687,5.910522190208543
688,5.910568659399745
689,5.910614306933562
690,5.910659143176114
691,5.910703178499323
692,5.910746423275657
693,5.910788887873069
694,5.910830582650052
695,5.91087151795085
696,5.910911704100833
697,5.910951151401978
698,5.910989870128557
699,5.911027870522912
700,5.911065162791415
701,5.911101757100547
702,5.911137663573154
703,5.911172892284804
704,5.911207453260318
705,5.911241356470439
706,5.911274611828608
707,5.911307229187919
708,5.911339218338188
709,5.911370589003148
710,5.911401350837798
711,5.911431513425858
712,5.911461086277374
713,5.911490078826426
714,5.911518500428974
715,5.9115463603608145
716,5.91157366781568
717,5.911600431903404
718,5.911626661648263
719,5.911652365987369
720,5.911677553769217
721,5.911702233752319
722,5.911726414603917
723,5.9117501048988625
724,5.911773313118511
725,5.911796047649785
726,5.9118183167842755
727,5.9118401287174756
728,5.911861491548058
729,5.911882413277292
730,5.9119029018084746
731,5.911922964946516
732,5.911942610397537
733,5.911961845768579
734,5.911980678567378
735,5.911999116202195
736,5.912017165981732
737,5.912034835115101
738,5.91205213071186
739,5.912069059782096
740,5.912085629236591
741,5.912101845887015
742,5.9121177164461916
743,5.9121332475284
744,5.912148445649742
745,5.912163317228525
746,5.912177868585735
747,5.912192105945505
748,5.91220603543565
749,5.912219663088232
750,5.912232994840171
751,5.912246036533862
752,5.912258793917866
753,5.912271272647589
754,5.912283478286026
755,5.912295416304497
756,5.912307092083451
757,5.912318510913243
758,5.912329677994984
759,5.912340598441368
760,5.91235127727755
761,5.912361719442023
762,5.9123719297875175
763,5.91238191308192
764,5.912391674009198
765,5.912401217170341
766,5.91241054708432
767,5.912419668189033
768,5.912428584842296
769,5.9124373013228055
770,5.9124458218311435
771,5.912454150490747
772,5.912462291348919
773,5.9124702483778275
774,5.912478025475516
775,5.912485626466895
776,5.912493055104764
777,5.912500315070808
778,5.912507409976621
779,5.912514343364704
780,5.912521118709469
781,5.912527739418254
782,5.912534208832318
783,5.91254053022784
784,5.912546706816917
785,5.912552741748553
786,5.912558638109642
787,5.912564398925956
788,5.912570027163111
789,5.91257552572754
790,5.912580897467457
791,5.912586145173807
792,5.912591271581223
793,5.9125962793689535
794,5.912601171161807
795,5.912605949531068
796,5.912610616995417
797,5.912615176021838
798,5.912619629026512
799,5.912623978375716
800,5.91262822638669
801,5.912632375328514
802,5.912636427422976
803,5.912640384845401
804,5.912644249725517
805,5.912648024148271
806,5.912651710154652
807,5.9126553097425045
808,5.912658824867327
809,5.912662257443057
810,5.912665609342861
811,5.912668882399892
812,5.91267207840805
813,5.9126751991227415
814,5.9126782462615965
815,5.912681221505214
816,5.912684126497865
817,5.912686962848201
818,5.912689732129955
819,5.912692435882616
820,5.9126950756121115
821,5.912697652791469
822,5.912700168861457
823,5.912702625231252
824,5.912705023279042
825,5.912707364352675
826,5.912709649770251
827,5.912711880820737
828,5.91271405876455
829,5.912716184834144
830,5.912718260234577
831,5.912720286144082
832,5.912722263714608
833,5.912724194072373
834,5.912726078318391
835,5.912727917528999
836,5.912729712756368
837,5.912731465029013
838,5.912733175352285
839,5.912734844708869
840,5.912736474059237
841,5.91273806434215
842,5.9127396164751005
843,5.912741131354757
844,5.912742609857434
845,5.9127440528395
846,5.912745461137821
847,5.912746835570177
848,5.912748176935672
849,5.91274948601513
850,5.912750763571506
851,5.912752010350257
852,5.912753227079736
853,5.912754414471557
854,5.912755573220958
855,5.912756704007171
856,5.912757807493762
857,5.912758884328973
858,5.912759935146074
859,5.912760960563679
860,5.9127619611860744
861,5.912762937603535
862,5.912763890392645
863,5.912764820116584
864,5.912765727325435
865,5.912766612556485
866,5.912767476334497
867,5.912768319171986
868,5.912769141569521
869,5.912769944015961
870,5.91277072698874
871,5.912771490954109
872,5.9127722363674
873,5.9127729636732695
874,5.912773673305939
875,5.912774365689425
876,5.9127750412377855
877,5.912775700355326
878,5.912776343436844
879,5.912776970867832
880,5.912777583024683
881,5.912778180274918
882,5.912778762977371
883,5.912779331482401
884,5.912779886132081
885,5.912780427260374
886,5.912780955193351
887,5.912781470249345
888,5.912781972739143
889,5.9127824629661525
890,5.912782941226572
891,5.912783407809573
892,5.912783862997436
893,5.912784307065735
894,5.91278474028348
895,5.91278516291327
896,5.912785575211446
897,5.91278597742823
898,5.912786369807884
899,5.91278675258882
900,5.912787126003767
901,5.912787490279885
902,5.912787845638899
903,5.912788192297226
904,5.91278853046611
905,5.91278886035172
906,5.912789182155296
907,5.912789496073242
908,5.912789802297255
909,5.912790101014425
910,5.91279039240735
911,5.912790676654246
912,5.912790953929031
913,5.912791224401456
914,5.912791488237174
915,5.912791745597855
916,5.912791996641275
917,5.912792241521409
918,5.912792480388516
919,5.912792713389237
920,5.912792940666667
921,5.912793162360456
922,5.912793378606878
923,5.912793589538912
924,5.912793795286324
925,5.91279399597575
926,5.912794191730752
927,5.912794382671911
928,5.912794568916886
929,5.912794750580488
930,5.912794927774746
931,5.9127951006089745
932,5.912795269189841
933,5.912795433621422
934,5.9127955940052725
935,5.912795750440482
936,5.9127959030237385
937,5.912796051849378
938,5.912796197009446
939,5.912796338593752
940,5.912796476689923
941,5.91279661138346
942,5.912796742757772
943,5.912796870894257
944,5.912796995872316
945,5.912797117769423
946,5.912797236661174
947,5.912797352621309
948,5.912797465721784
949,5.912797576032794
950,5.912797683622827
951,5.912797788558695
952,5.912797890905592
953,5.912797990727111
954,5.9127980880853
955,5.912798183040686
956,5.912798275652326
957,5.9127983659778245
958,5.912798454073393
959,5.912798539993854
960,5.912798623792702
961,5.912798705522121
962,5.912798785233017
963,5.912798862975055
964,5.912798938796676
965,5.9127990127451495
966,5.912799084866575
967,5.912799155205933
968,5.9127992238071
969,5.912799290712877
970,5.912799355965014
971,5.912799419604246
972,5.912799481670303
973,5.912799542201944
974,5.912799601236978
975,5.912799658812289
976,5.91279971496385
977,5.91279976972676
978,5.912799823135249
979,5.9127998752227136
980,5.912799926021729
981,5.912799975564069
982,5.912800023880728
983,5.912800071001943
984,5.912800116957204
985,5.912800161775274
986,5.912800205484219
987,5.912800248111408
988,5.912800289683539
989,5.912800330226657
990,5.9128003697661615
991,5.912800408326828
992,5.912800445932833
993,5.912800482607741
994,5.912800518374551
995,5.912800553255692
996,5.912800587273037
997,5.912800620447928
998,5.912800652801176
999,5.912800684353082


==> data/traindyn_M=10_iter8.txt <==
,0
0,4.895895728621474
1,4.971567313920969
2,5.040378759197207
3,5.102509493811006
4,5.158408288897086
5,5.208647344839545
6,5.253824506957601
7,5.294509344098229
8,5.331219159871772
9,5.364412253328358
10,5.394489831583709
11,5.421801565766976
12,5.446652168758965
13,5.469307761941884
14,5.490001538952292
15,5.508938600711334
16,5.526300000755323
17,5.542246102170822
18,5.55691936075787
19,5.570446641071346
20,5.582941156427349
21,5.594504107217173
22,5.605226076656229
23,5.6151882303137395
24,5.624463355493186
25,5.633116768491409
26,5.641207111577308
27,5.648787056822218
28,5.655903930351447
29,5.662600267896874
30,5.668914310496653
31,5.674880447642506
32,5.680529613990439
33,5.6858896448319864
34,5.690985594800268
35,5.6958400237062214
36,5.700473252928815
37,5.704903595391132
38,5.709147561822944
39,5.7132200457258
40,5.717134489208481
41,5.72090303164228
42,5.724536642890834
43,5.728045242695429
44,5.731437807639834
45,5.734722466977507
46,5.737906588476047
47,5.7409968553181105
48,5.74399933499325
49,5.746919541020089
50,5.7497624882526885
51,5.752532742447171
52,5.755234464694716
53,5.75787145126388
54,5.760447169338141
55,5.762964789083528
56,5.765427212434894
57,5.7678370989482906
58,5.770196889029577
59,5.772508824816281
60,5.774774968959957
61,5.7769972215295535
62,5.77917733523267
63,5.781316929130147
64,5.783417501000624
65,5.785480438494657
66,5.787507029203006
67,5.789498469750178
68,5.79145587401243
69,5.793380280548728
70,5.795272659323706
71,5.797133917793225
72,5.7989649064157165
73,5.800766423645667
74,5.8025392204598525
75,5.804284004461547
76,5.806001443603291
77,5.807692169564648
78,5.809356780817599
79,5.810995845409057
80,5.812609903486903
81,5.814199469593443
82,5.815765034747773
83,5.817307068336536
84,5.818826019830583
85,5.820322320343517
86,5.821796384046536
87,5.823248609452634
88,5.82467938058211
89,5.8260890680201705
90,5.827478029876488
91,5.828846612655683
92,5.830195152046929
93,5.831523973640136
94,5.832833393575532
95,5.834123719132872
96,5.835395249265946
97,5.836648275087633
98,5.83788308031018
99,5.839099941645095
100,5.840299129166617
101,5.841480906642321
102,5.842645531834252
103,5.843793256773505
104,5.844924328011031
105,5.846038986847159
106,5.847137469542092
107,5.848220007509426
108,5.8492868274945105
109,5.850338151739422
110,5.851374198135957
111,5.852395180368063
112,5.853401308044925
113,5.854392786825784
114,5.8553698185374525
115,5.856332601285423
116,5.8572813295593225
117,5.858216194333364
118,5.859137383162432
119,5.860045080274283
120,5.860939466658339
121,5.861820720151441
122,5.862689015520935
123,5.863544524545283
124,5.86438741609259
125,5.8652178561970825
126,5.866036008133832
127,5.866842032491778
128,5.867636087245181
129,5.86841832782363
130,5.869188907180572
131,5.869947975860519
132,5.87069568206487
133,5.871432171716416
134,5.872157588522539
135,5.872872074037064
136,5.873575767720783
137,5.8742688070006475
138,5.874951327327597
139,5.8756234622329995
140,5.876285343383699
141,5.876937100635635
142,5.877578862086048
143,5.878210754124186
144,5.878832901480577
145,5.879445427274767
146,5.880048453061594
147,5.8806420988759225
148,5.881226483275873
149,5.8818017233845055
150,5.882367934929999
151,5.8829252322843
152,5.883473728500261
153,5.884013535347253
154,5.884544763345304
155,5.885067521797754
156,5.885581918822437
157,5.886088061381442
158,5.886586055309444
159,5.887076005340644
160,5.8875580151343705
161,5.888032187299328
162,5.888498623416546
163,5.888957424061097
164,5.8894086888225505
165,5.889852516324247
166,5.890289004241443
167,5.890718249318315
168,5.891140347383902
169,5.891555393367022
170,5.891963481310176
171,5.892364704382548
172,5.89275915489203
173,5.893146924296447
174,5.89352810321391
175,5.893902781432407
176,5.894271047918637
177,5.8946329908261585
178,5.894988697502852
179,5.895338254497771
180,5.895681747567399
181,5.896019261681365
182,5.89635088102764
183,5.896676689017246
184,5.896996768288547
185,5.897311200711103
186,5.897620067389164
187,5.897923448664818
188,5.8982214241208055
189,5.898514072583081
190,5.89880147212308
191,5.89908370005978
192,5.899360832961559
193,5.899632946647832
194,5.89990011619061
195,5.900162415915831
196,5.900419919404647
197,5.900672699494606
198,5.900920828280717
199,5.9011643771165225
200,5.901403416615092
201,5.9016380166500015
202,5.901868246356308
203,5.902094174131536
204,5.902315867636672
205,5.902533393797203
206,5.9027468188041885
207,5.902956208115397
208,5.903161626456493
209,5.903363137822305
210,5.903560805478175
211,5.903754691961391
212,5.90394485908271
213,5.904131367927989
214,5.904314278859935
215,5.90449365151991
216,5.904669544829925
217,5.9048420169947
218,5.905011125503854
219,5.905176927134233
220,5.9053394779523405
221,5.905498833316912
222,5.905655047881613
223,5.905808175597851
224,5.905958269717733
225,5.906105382797138
226,5.90624956669893
227,5.906390872596273
228,5.906529350976103
229,5.906665051642701
230,5.906798023721382
231,5.906928315662343
232,5.907055975244576
233,5.90718104957994
234,5.907303585117317
235,5.907423627646906
236,5.907541222304595
237,5.9076564135764595
238,5.907769245303353
239,5.907879760685605
240,5.907988002287794
241,5.9080940120436445
242,5.908197831260981
243,5.908299500626786
244,5.908399060212327
245,5.908496549478379
246,5.908592007280506
247,5.908685471874408
248,5.90877698092136
249,5.908866571493691
250,5.908954280080328
251,5.909040142592406
252,5.909124194368918
253,5.909206470182413
254,5.909287004244765
255,5.909365830212946
256,5.909442981194856
257,5.909518489755196
258,5.909592387921359
259,5.909664707189352
260,5.909735478529749
261,5.909804732393649
262,5.909872498718679
263,5.909938806934992
264,5.910003685971269
265,5.910067164260759
266,5.910129269747305
267,5.910190029891371
268,5.910249471676082
269,5.910307621613252
270,5.910364505749412
271,5.910420149671827
272,5.91047457851451
273,5.910527816964206
274,5.910579889266385
275,5.91063081923121
276,5.910680630239457
277,5.91072934524847
278,5.910776986798039
279,5.910823577016285
280,5.910869137625504
281,5.91091368994798
282,5.910957254911779
283,5.9109998530565
284,5.911041504538989
285,5.911082229139037
286,5.911122046265003
287,5.9111609749594525
288,5.91119903390469
289,5.911236241428314
290,5.91127261550868
291,5.9113081737803626
292,5.9113429335395145
293,5.9113769117492545
294,5.911410125044938
295,5.911442589739433
296,5.91147432182831
297,5.911505336995008
298,5.911535650615926
299,5.911565277765503
300,5.911594233221187
301,5.911622531468421
302,5.911650186705512
303,5.911677212848495
304,5.911703623535924
305,5.911729432133594
306,5.911754651739239
307,5.9117792951871575
308,5.911803375052786
309,5.911826903657216
310,5.9118498930716665
311,5.911872355121869
312,5.9118943013924525
313,5.911915743231212
314,5.9119366917533736
315,5.911957157845759
316,5.911977152170924
317,5.911996685171243
318,5.912015767072907
319,5.912034407889908
320,5.912052617427934
321,5.912070405288228
322,5.912087780871381
323,5.912104753381083
324,5.9121213318278
325,5.912137525032425
326,5.91215334162985
327,5.912168790072484
328,5.912183878633751
329,5.912198615411482
330,5.912213008331303
331,5.912227065149949
332,5.912240793458523
333,5.9122542006857035
334,5.912267294100921
335,5.912280080817448
336,5.912292567795484
337,5.912304761845148
338,5.912316669629442
339,5.912328297667173
340,5.9123396523358025
341,5.912350739874276
342,5.912361566385785
343,5.912372137840482
344,5.912382460078173
345,5.912392538810934
346,5.912402379625695
347,5.912411987986776
348,5.912421369238398
349,5.912430528607109
350,5.912439471204215
351,5.912448202028125
352,5.912456725966684
353,5.9124650477994525
354,5.912473172199936
355,5.912481103737804
356,5.912488846881021
357,5.91249640599799
358,5.912503785359613
359,5.912510989141348
360,5.9125180214252
361,5.91252488620169
362,5.912531587371793
363,5.912538128748813
364,5.912544514060253
365,5.912550746949636
366,5.912556830978286
367,5.912562769627076
368,5.912568566298157
369,5.912574224316646
370,5.9125797469322645
371,5.91258513732096
372,5.912590398586515
373,5.912595533762081
374,5.912600545811715
375,5.912605437631884
376,5.912610212052915
377,5.9126148718404465
378,5.912619419696832
379,5.912623858262524
380,5.9126281901174345
381,5.9126324177822305
382,5.912636543719678
383,5.912640570335876
384,5.912644499981527
385,5.912648334953154
386,5.912652077494281
387,5.9126557297966365
388,5.912659294001266
389,5.912662772199685
390,5.912666166434958
391,5.912669478702801
392,5.912672710952609
393,5.912675865088509
394,5.912678942970371
395,5.9126819464147875
396,5.9126848771960585
397,5.912687737047126
398,5.912690527660516
399,5.912693250689243
400,5.912695907747698
401,5.912698500412528
402,5.912701030223483
403,5.91270349868425
404,5.912705907263279
405,5.912708257394567
406,5.912710550478455
407,5.9127127878823895
408,5.912714970941666
409,5.912717100960171
410,5.912719179211083
411,5.9127212069376025
412,5.912723185353599
413,5.912725115644322
414,5.912726998967031
415,5.9127288364516435
416,5.912730629201363
417,5.912732378293312
418,5.912734084779098
419,5.912735749685424
420,5.912737374014668
421,5.9127389587454235
422,5.912740504833069
423,5.912742013210291
424,5.912743484787626
425,5.9127449204539495
426,5.9127463210770035
427,5.91274768750388
428,5.912749020561483
429,5.912750321057027
430,5.912751589778475
431,5.912752827494994
432,5.912754034957393
433,5.9127552128985545
434,5.912756362033846
435,5.91275748306154
436,5.9127585766632045
437,5.912759643504094
438,5.912760684233547
439,5.912761699485337
440,5.912762689878052
441,5.912763656015457
442,5.91276459848682
443,5.912765517867282
444,5.912766414718162
445,5.9127672895873
446,5.912768143009375
447,5.912768975506204
448,5.912769787587061
449,5.912770579748953
450,5.912771352476936
451,5.912772106244372
452,5.912772841513224
453,5.912773558734319
454,5.912774258347616
455,5.91277494078245
456,5.912775606457808
457,5.912776255782553
458,5.912776889155678
459,5.912777506966533
460,5.912778109595056
461,5.912778697412007
462,5.912779270779166
463,5.912779830049569
464,5.912780375567701
465,5.912780907669708
466,5.912781426683596
467,5.912781932929416
468,5.912782426719471
469,5.9127829083584835
470,5.912783378143788
471,5.912783836365511
472,5.912784283306724
473,5.912784719243639
474,5.912785144445753
475,5.912785559176017
476,5.912785963690995
477,5.91278635824101
478,5.912786743070303
479,5.912787118417168
480,5.912787484514109
481,5.912787841587964
482,5.912788189860061
483,5.912788529546322
484,5.9127888608574235
485,5.9127891839989015
486,5.912789499171289
487,5.912789806570226
488,5.91279010638658
489,5.912790398806571
490,5.9127906840118705
491,5.912790962179722
492,5.912791233483034
493,5.9127914980905
494,5.912791756166694
495,5.912792007872173
496,5.912792253363563
497,5.912792492793665
498,5.9127927263115545
499,5.91279295406265
500,5.912793176188821
501,5.912793392828464
502,5.912793604116592
503,5.912793810184912
504,5.91279401116191
505,5.9127942071729285
506,5.912794398340228
507,5.912794584783094
508,5.912794766617876
509,5.9127949439580805
510,5.912795116914426
511,5.912795285594922
512,5.91279545010493
513,5.912795610547227
514,5.91279576702207
515,5.912795919627255
516,5.912796068458185
517,5.912796213607912
518,5.912796355167212
519,5.912796493224631
520,5.91279662786654
521,5.912796759177193
522,5.912796887238766
523,5.9127970121314295
524,5.9127971339333705
525,5.912797252720869
526,5.9127973685683175
527,5.912797481548289
528,5.912797591731567
529,5.912797699187198
530,5.91279780398253
531,5.912797906183254
532,5.912798005853446
533,5.912798103055602
534,5.912798197850687
535,5.912798290298161
536,5.912798380456023
537,5.9127984683808394
538,5.912798554127791
539,5.912798637750698
540,5.912798719302053
541,5.91279879883305
542,5.912798876393637
543,5.912798952032522
544,5.912799025797209
545,5.912799097734043
546,5.912799167888217
547,5.9127992363038135
548,5.9127993030238315
549,5.912799368090203
550,5.912799431543835
551,5.912799493424613
552,5.912799553771453
553,5.912799612622303
554,5.912799670014179
555,5.9127997259831755
556,5.912799780564509
557,5.912799833792513
558,5.912799885700687
559,5.912799936321701
560,5.912799985687409
561,5.912800033828884
562,5.912800080776437
563,5.912800126559627
564,5.91280017120728
565,5.912800214747515
566,5.912800257207752
567,5.912800298614738
568,5.9128003389945505
569,5.912800378372642
570,5.912800416773814
571,5.912800454222269
572,5.9128004907416045
573,5.9128005263548395
574,5.912800561084418
575,5.9128005949522375
576,5.91280062797965
577,5.912800660187473
578,5.912800691596027
579,5.912800722225111
580,5.912800752094041
581,5.912800781221662
582,5.912800809626344
583,5.9128008373260075
584,5.912800864338126
585,5.912800890679746
586,5.9128009163674875
587,5.912800941417563
588,5.912800965845777
589,5.912800989667552
590,5.912801012897925
591,5.912801035551556
592,5.912801057642756
593,5.912801079185461
594,5.91280110019328
595,5.912801120679474
596,5.912801140656987
597,5.9128011601384305
598,5.912801179136109
599,5.912801197662024
600,5.912801215727876
601,5.912801233345078
602,5.9128012505247645
603,5.912801267277783
604,5.912801283614726
605,5.912801299545909
606,5.912801315081408
607,5.912801330231034
608,5.912801345004364
609,5.912801359410736
610,5.91280137345926
611,5.91280138715881
612,5.912801400518051
613,5.912801413545427
614,5.912801426249173
615,5.9128014386373255
616,5.912801450717715
617,5.912801462497981
618,5.9128014739855725
619,5.9128014851877575
620,5.912801496111621
621,5.912801506764067
622,5.91280151715184
623,5.912801527281507
624,5.912801537159476
625,5.9128015467919965
626,5.9128015561851655
627,5.912801565344924
628,5.912801574277065
629,5.912801582987244
630,5.912801591480971
631,5.912801599763621
632,5.912801607840436
633,5.912801615716529
634,5.912801623396881
635,5.912801630886358
636,5.912801638189697
637,5.912801645311523
638,5.912801652256341
639,5.912801659028552
640,5.91280166563244
641,5.912801672072188
642,5.912801678351872
643,5.9128016844754665
644,5.91280169044685
645,5.912801696269807
646,5.91280170194802
647,5.9128017074850865
648,5.912801712884512
649,5.9128017181497174
650,5.912801723284037
651,5.912801728290722
652,5.912801733172945
653,5.912801737933796
654,5.912801742576294
655,5.912801747103375
656,5.912801751517908
657,5.912801755822693
658,5.9128017600204545
659,5.912801764113853
660,5.912801768105481
661,5.912801771997865
662,5.912801775793474
663,5.912801779494717
664,5.912801783103933
665,5.912801786623408
666,5.912801790055377
667,5.912801793402014
668,5.912801796665436
669,5.912801799847716
670,5.912801802950865
671,5.912801805976855
672,5.912801808927601
673,5.912801811804975
674,5.912801814610798
675,5.9128018173468515
676,5.91280182001487
677,5.91280182261654
678,5.912801825153514
679,5.912801827627401
680,5.912801830039767
681,5.912801832392142
682,5.912801834686018
683,5.912801836922849
684,5.912801839104052
685,5.912801841231012
686,5.912801843305077
687,5.912801845327561
688,5.912801847299744
689,5.91280184922288
690,5.9128018510981875
691,5.912801852926856
692,5.912801854710046
693,5.912801856448884
694,5.912801858144478
695,5.912801859797899
696,5.912801861410198
697,5.912801862982397
698,5.91280186451549
699,5.912801866010454
700,5.912801867468235
701,5.912801868889758
702,5.912801870275924
703,5.912801871627608
704,5.912801872945678
705,5.912801874230961
706,5.912801875484274
707,5.912801876706414
708,5.912801877898155
709,5.912801879060251
710,5.912801880193443
711,5.9128018812984475
712,5.912801882375966
713,5.91280188342668
714,5.912801884451261
715,5.912801885450353
716,5.9128018864245915
717,5.912801887374599
718,5.912801888300974
719,5.912801889204305
720,5.912801890085164
721,5.912801890944112
722,5.912801891781689
723,5.912801892598436
724,5.912801893394864
725,5.912801894171478
726,5.912801894928776
727,5.912801895667233
728,5.912801896387318
729,5.912801897089492
730,5.912801897774196
731,5.91280189844187
732,5.912801899092932
733,5.9128018997277945
734,5.912801900346864
735,5.912801900950534
736,5.912801901539187
737,5.912801902113197
738,5.912801902672923
739,5.912801903218724
740,5.912801903750949
741,5.912801904269931
742,5.912801904776005
743,5.912801905269485
744,5.912801905750689
745,5.91280190621992
746,5.91280190667748
747,5.912801907123653
748,5.912801907558729
749,5.9128019079829786
750,5.912801908396672
751,5.912801908800075
752,5.912801909193442
753,5.91280190957702
754,5.912801909951057
755,5.912801910315785
756,5.9128019106714405
757,5.9128019110182475
758,5.912801911356426
759,5.91280191168619
760,5.9128019120077475
761,5.912801912321307
762,5.9128019126270654
763,5.9128019129252145
764,5.912801913215946
765,5.912801913499443
766,5.91280191377589
767,5.912801914045456
768,5.912801914308314
769,5.912801914564632
770,5.912801914814576
771,5.9128019150582976
772,5.912801915295957
773,5.912801915527703
774,5.912801915753679
775,5.912801915974036
776,5.91280191618891
777,5.912801916398436
778,5.912801916602752
779,5.912801916801982
780,5.912801916996255
781,5.9128019171856945
782,5.912801917370419
783,5.9128019175505475
784,5.9128019177261955
785,5.912801917897472
786,5.912801918064486
787,5.912801918227345
788,5.91280191838615
789,5.912801918541005
790,5.912801918692008
791,5.912801918839254
792,5.912801918982833
793,5.912801919122842
794,5.912801919259366
795,5.912801919392491
796,5.912801919522305
797,5.912801919648891
798,5.912801919772326
799,5.912801919892688
800,5.912801920010057
801,5.912801920124505
802,5.912801920236104
803,5.912801920344927
804,5.912801920451042
805,5.912801920554516
806,5.912801920655415
807,5.912801920753804
808,5.912801920849745
809,5.9128019209433
810,5.912801921034524
811,5.912801921123476
812,5.912801921210219
813,5.912801921294804
814,5.91280192137728
815,5.912801921457708
816,5.912801921536133
817,5.912801921612605
818,5.912801921687176
819,5.912801921759891
820,5.912801921830794
821,5.912801921899937
822,5.912801921967358
823,5.9128019220331005
824,5.912801922097207
825,5.9128019221597174
826,5.912801922220674
827,5.9128019222801145
828,5.912801922338073
829,5.912801922394591
830,5.912801922449701
831,5.912801922503439
832,5.912801922555844
833,5.912801922606944
834,5.912801922656769
835,5.912801922705356
836,5.912801922752734
837,5.912801922798932
838,5.912801922843981
839,5.912801922887908
840,5.912801922930745
841,5.912801922972515
842,5.9128019230132445
843,5.9128019230529585
844,5.912801923091687
845,5.912801923129451
846,5.912801923166275
847,5.912801923202185
848,5.912801923237197
849,5.912801923271341
850,5.912801923304633
851,5.9128019233370965
852,5.9128019233687565
853,5.912801923399623
854,5.9128019234297255
855,5.912801923459078
856,5.912801923487697
857,5.912801923515607
858,5.912801923542822
859,5.912801923569359
860,5.912801923595235
861,5.91280192362047
862,5.912801923645076
863,5.912801923669068
864,5.912801923692464
865,5.912801923715277
866,5.912801923737523
867,5.912801923759217
868,5.912801923780367
869,5.912801923800994
870,5.912801923821105
871,5.912801923840718
872,5.912801923859844
873,5.91280192387849
874,5.912801923896673
875,5.912801923914406
876,5.912801923931696
877,5.912801923948556
878,5.912801923964997
879,5.9128019239810286
880,5.91280192399666
881,5.912801924011905
882,5.91280192402677
883,5.912801924041263
884,5.912801924055394
885,5.912801924069175
886,5.912801924082616
887,5.912801924095719
888,5.912801924108496
889,5.912801924120956
890,5.912801924133108
891,5.912801924144954
892,5.912801924156508
893,5.912801924167773
894,5.912801924178758
895,5.912801924189469
896,5.912801924199915
897,5.9128019242101
898,5.912801924220032
899,5.912801924229717
900,5.912801924239159
901,5.912801924248368
902,5.912801924257348
903,5.912801924266104
904,5.912801924274639
905,5.912801924282967
906,5.912801924291084
907,5.912801924299002
908,5.912801924306722
909,5.912801924314248
910,5.912801924321586
911,5.912801924328743
912,5.9128019243357235
913,5.91280192434253
914,5.9128019243491625
915,5.912801924355636
916,5.912801924361947
917,5.9128019243680985
918,5.912801924374098
919,5.912801924379949
920,5.912801924385654
921,5.912801924391214
922,5.912801924396639
923,5.912801924401929
924,5.912801924407087
925,5.912801924412117
926,5.9128019244170185
927,5.9128019244218
928,5.912801924426464
929,5.912801924431013
930,5.912801924435447
931,5.912801924439769
932,5.9128019244439844
933,5.912801924448096
934,5.912801924452104
935,5.912801924456014
936,5.912801924459825
937,5.912801924463544
938,5.912801924467166
939,5.912801924470701
940,5.912801924474145
941,5.912801924477506
942,5.9128019244807835
943,5.912801924483979
944,5.912801924487095
945,5.912801924490134
946,5.912801924493097
947,5.9128019244959855
948,5.912801924498799
949,5.912801924501547
950,5.912801924504228
951,5.91280192450684
952,5.912801924509386
953,5.91280192451187
954,5.912801924514291
955,5.912801924516652
956,5.912801924518954
957,5.912801924521201
958,5.912801924523389
959,5.912801924525524
960,5.912801924527604
961,5.912801924529635
962,5.912801924531616
963,5.912801924533547
964,5.912801924535429
965,5.912801924537264
966,5.912801924539053
967,5.9128019245407994
968,5.912801924542501
969,5.91280192454416
970,5.912801924545776
971,5.912801924547356
972,5.912801924548894
973,5.9128019245503936
974,5.9128019245518555
975,5.912801924553283
976,5.912801924554673
977,5.912801924556032
978,5.9128019245573515
979,5.912801924558641
980,5.912801924559901
981,5.912801924561127
982,5.912801924562323
983,5.912801924563489
984,5.912801924564624
985,5.912801924565732
986,5.912801924566814
987,5.9128019245678685
988,5.912801924568898
989,5.912801924569899
990,5.912801924570877
991,5.912801924571831
992,5.912801924572758
993,5.912801924573666
994,5.9128019245745485
995,5.912801924575411
996,5.912801924576252
997,5.912801924577071
998,5.9128019245778685
999,5.9128019245786465


==> data/traindyn_M=10_iter9.txt <==
,0
0,5.667970224664677
1,5.680060187217044
2,5.69086483936895
3,5.7005402033966766
4,5.709223609725298
5,5.717035550957337
6,5.72408148945587
7,5.730453568884517
8,5.736232199977344
9,5.741487505624595
10,5.746280620919001
11,5.750664850973258
12,5.754686693888
13,5.758386738904064
14,5.761800451064257
15,5.764958854067131
16,5.7678891227400655
17,5.770615095926694
18,5.773157719740335
19,5.77553543019572
20,5.7777644832719615
21,5.779859239529123
22,5.78183240952743
23,5.783695265498283
24,5.785457823994802
25,5.787129003608663
26,5.788716761274793
27,5.790228210191559
28,5.791669721954897
29,5.793047015133602
30,5.794365232192866
31,5.795629006398369
32,5.796842520097343
33,5.798009555571562
34,5.799133539484313
35,5.800217581796714
36,5.80126450990259
37,5.802276898624124
38,5.803257096619136
39,5.804207249672636
40,5.8051293212788515
41,5.806025110863107
42,5.806896269944431
43,5.80774431649828
44,5.80857064774328
45,5.809376551545648
46,5.810163216608884
47,5.810931741593984
48,5.811683143296532
49,5.812418363990206
50,5.813138278032428
51,5.813843697815587
52,5.814535379136625
53,5.815214026048924
54,5.8158802952524
55,5.81653480007101
56,5.817178114060904
57,5.817810774287443
58,5.81843328430471
59,5.81904611686736
60,5.819649716401237
61,5.82024450125622
62,5.820830865762148
63,5.821409182106494
64,5.821979802050292
65,5.822543058497287
66,5.82309926692956
67,5.823648726721535
68,5.824191722343198
69,5.824728524462182
70,5.8252593909533665
71,5.825784567824004
72,5.8263042900614455
73,5.826818782409904
74,5.827328260082317
75,5.827832929412402
76,5.828332988451988
77,5.828828627518011
78,5.829320029693175
79,5.829807371284106
80,5.830290822240319
81,5.830770546537163
82,5.831246702525629
83,5.831719443251607
84,5.8321889167470795
85,5.832655266295492
86,5.833118630673267
87,5.833579144369524
88,5.834036937785644
89,5.834492137416344
90,5.8349448660137835
91,5.835395242736086
92,5.835843383281563
93,5.836289400009831
94,5.836733402050959
95,5.837175495403632
96,5.837615783023326
97,5.8380543649013505
98,5.838491338135584
99,5.838926796993701
100,5.839360832969513
101,5.839793534833168
102,5.840224988675768
103,5.840655277948981
104,5.841084483500154
105,5.841512683603442
106,5.841939953987367
107,5.842366367859276
108,5.842791995926971
109,5.84321690641803
110,5.843641165097001
111,5.844064835280843
112,5.8444879778529115
113,5.84491065127566
114,5.845332911602432
115,5.845754812488429
116,5.846176405201128
117,5.846597738630326
118,5.8470188592980135
119,5.847439811368121
120,5.847860636656424
121,5.848281374640655
122,5.848702062470962
123,5.849122734980821
124,5.849543424698474
125,5.8499641618590825
126,5.850384974417527
127,5.850805888062062
128,5.851226926228804
129,5.85164811011716
130,5.852069458706214
131,5.852490988772162
132,5.8529127149067985
133,5.85333464953708
134,5.8537568029458384
135,5.854179183293641
136,5.854601796641836
137,5.855024646976743
138,5.855447736235101
139,5.855871064330687
140,5.8562946291821465
141,5.856718426742087
142,5.857142451027301
143,5.857566694150261
144,5.857991146351813
145,5.858415796034976
146,5.858840629800035
147,5.859265632480674
148,5.859690787181303
149,5.860116075315474
150,5.86054147664541
151,5.860966969322526
152,5.86139252992905
153,5.861818133520584
154,5.86224375366966
155,5.862669362510169
156,5.863094930782733
157,5.863520427880864
158,5.863945821897943
159,5.864371079674957
160,5.86479616684892
161,5.865221047901967
162,5.865645686211041
163,5.866070044098148
164,5.866494082881102
165,5.866917762924697
166,5.867341043692317
167,5.867763883797835
168,5.868186241057794
169,5.868608072543818
170,5.869029334635178
171,5.869449983071431
172,5.869869973005115
173,5.87028925905442
174,5.870707795355738
175,5.871125535616129
176,5.871542433165497
177,5.871958441008548
178,5.872373511876404
179,5.872787598277823
180,5.873200652549945
181,5.87361262690856
182,5.874023473497802
183,5.874433144439163
184,5.874841591879926
185,5.875248768040749
186,5.8756546252625395
187,5.876059116052461
188,5.8764621931290355
189,5.8768638094663395
190,5.877263918337165
191,5.877662473355225
192,5.878059428516213
193,5.878454738237814
194,5.878848357398523
195,5.87924024137533
196,5.879630346080132
197,5.880018627994989
198,5.880405044206004
199,5.880789552436012
200,5.881172111075879
201,5.881552679214515
202,5.88193121666751
203,5.8823076840044255
204,5.882682042574695
205,5.8830542545321585
206,5.883424282858197
207,5.883792091383503
208,5.884157644808418
209,5.88452090872194
210,5.884881849619287
211,5.885240434918153
212,5.885596632973557
213,5.88595041309135
214,5.886301745540389
215,5.8866506015634155
216,5.886996953386591
217,5.8873407742277895
218,5.887682038303616
219,5.888020720835209
220,5.888356798052822
221,5.88869024719925
222,5.889021046532081
223,5.889349175324862
224,5.889674613867157
225,5.889997343463559
226,5.890317346431702
227,5.89063460609925
228,5.89094910679999
229,5.89126083386897
230,5.891569773636794
231,5.891875913423039
232,5.892179241528925
233,5.892479747229159
234,5.892777420763123
235,5.8930722533253
236,5.8933642370551045
237,5.893653365026054
238,5.89393963123441
239,5.89422303058722
240,5.894503558889899
241,5.894781212833315
242,5.8950559899804285
243,5.895327888752563
244,5.8955969084152615
245,5.895863049063825
246,5.896126311608547
247,5.8963866977596595
248,5.896644210012027
249,5.896898851629638
250,5.897150626629877
251,5.897399539767654
252,5.89764559651938
253,5.897888803066827
254,5.898129166280899
255,5.898366693705315
256,5.898601393540273
257,5.898833274626044
258,5.899062346426595
259,5.899288619013177
260,5.899512103047982
261,5.899732809767789
262,5.899950750967719
263,5.900165938985004
264,5.900378386682897
265,5.900588107434617
266,5.9007951151074405
267,5.900999424046902
268,5.901201049061112
269,5.901400005405208
270,5.901596308765974
271,5.901789975246562
272,5.90198102135145
273,5.902169463971481
274,5.902355320369118
275,5.902538608163877
276,5.902719345317928
277,5.902897550121875
278,5.903073241180737
279,5.9032464374001155
280,5.903417157972557
281,5.903585422364112
282,5.903751250301083
283,5.903914661756991
284,5.9040756769397325
285,5.90423431627895
286,5.904390600413582
287,5.9045445501796525
288,5.90469618659823
289,5.90484553086363
290,5.904992604331798
291,5.905137428508893
292,5.905280025040101
293,5.905420415698646
294,5.9055586223749845
295,5.905694667066243
296,5.905828571865823
297,5.905960358953244
298,5.906090050584156
299,5.9062176690805845
300,5.90634323682136
301,5.90646677623275
302,5.906588309779293
303,5.906707859954847
304,5.906825449273809
305,5.906941100262546
306,5.907054835451042
307,5.907166677364691
308,5.907276648516351
309,5.90738477139853
310,5.907491068475803
311,5.907595562177411
312,5.907698274890043
313,5.90779922895082
314,5.9078984466404565
315,5.9079959501766215
316,5.908091761707473
317,5.9081859033053865
318,5.908278396960857
319,5.9083692645766055
320,5.9084585279618365
321,5.908546208826699
322,5.908632328776916
323,5.908716909308589
324,5.9087999718031945
325,5.908881537522724
326,5.908961627605027
327,5.909040263059307
328,5.9091174647618
329,5.909193253451601
330,5.909267649726677
331,5.909340674040028
332,5.909412346696029
333,5.909482687846907
334,5.9095517174894
335,5.9096194554615575
336,5.909685921439705
337,5.909751134935544
338,5.9098151152934335
339,5.909877881687786
340,5.90993945312063
341,5.909999848419303
342,5.910059086234297
343,5.91011718503724
344,5.910174163119012
345,5.9102300385879865
346,5.91028482936842
347,5.910338553198967
348,5.910391227631305
349,5.910442870028908
350,5.910493497565923
351,5.910543127226175
352,5.910591775802284
353,5.910639459894896
354,5.910686195912028
355,5.910732000068524
356,5.9107768883856
357,5.9108208766905195
358,5.910863980616339
359,5.910906215601785
360,5.91094759689119
361,5.910988139534546
362,5.9110278583876354
363,5.911066768112269
364,5.911104883176572
365,5.911142217855383
366,5.91117878623073
367,5.911214602192349
368,5.911249679438329
369,5.911284031475793
370,5.911317671621643
371,5.911350613003403
372,5.911382868560094
373,5.911414451043186
374,5.911445373017605
375,5.911475646862811
376,5.911505284773879
377,5.911534298762712
378,5.911562700659228
379,5.911590502112643
380,5.911617714592774
381,5.911644349391388
382,5.911670417623601
383,5.911695930229312
384,5.911720897974653
385,5.911745331453517
386,5.91176924108906
387,5.911792637135293
388,5.911815529678654
389,5.9118379286396285
390,5.911859843774401
391,5.911881284676509
392,5.9119022607785325
393,5.911922781353793
394,5.91194285551809
395,5.911962492231417
396,5.911981700299739
397,5.912000488376727
398,5.912018864965569
399,5.912036838420726
400,5.912054416949745
401,5.9120716086150535
402,5.912088421335762
403,5.912104862889499
404,5.912120940914194
405,5.912136662909923
406,5.912152036240707
407,5.91216706813635
408,5.912181765694244
409,5.912196135881178
410,5.912210185535177
411,5.912223921367286
412,5.912237349963382
413,5.912250477785973
414,5.912263311175993
415,5.9122758563545705
416,5.912288119424835
417,5.91230010637365
418,5.912311823073395
419,5.9123232752837005
420,5.912334468653186
421,5.912345408721201
422,5.912356100919514
423,5.912366550574028
424,5.912376762906478
425,5.912386743036077
426,5.912396495981207
427,5.912406026661056
428,5.91241533989724
429,5.912424440415434
430,5.912433332846966
431,5.912442021730405
432,5.9124505115131365
433,5.912458806552911
434,5.912466911119385
435,5.912474829395631
436,5.912482565479668
437,5.912490123385921
438,5.912497507046708
439,5.912504720313679
440,5.912511766959273
441,5.912518650678112
442,5.912525375088418
443,5.912531943733384
444,5.912538360082548
445,5.9125446275331335
446,5.9125507494113805
447,5.912556728973857
448,5.912562569408745
449,5.912568273837128
450,5.912573845314244
451,5.912579286830714
452,5.912584601313773
453,5.912589791628476
454,5.912594860578881
455,5.912599810909214
456,5.9126046453050165
457,5.912609366394296
458,5.912613976748613
459,5.912618478884213
460,5.912622875263077
461,5.912627168294003
462,5.9126313603336484
463,5.912635453687562
464,5.912639450611193
465,5.9126433533108935
466,5.912647163944891
467,5.912650884624254
468,5.912654517413857
469,5.9126580643332804
470,5.912661527357754
471,5.912664908419041
472,5.912668209406335
473,5.912671432167114
474,5.912674578508016
475,5.912677650195654
476,5.912680648957449
477,5.912683576482452
478,5.912686434422125
479,5.912689224391118
480,5.912691947968053
481,5.91269460669626
482,5.912697202084519
483,5.912699735607795
484,5.9127022087079375
485,5.912704622794383
486,5.912706979244841
487,5.912709279405966
488,5.912711524594018
489,5.9127137160955066
490,5.912715855167834
491,5.912717943039901
492,5.912719980912739
493,5.912721969960087
494,5.9127239113289995
495,5.912725806140406
496,5.912727655489685
497,5.912729460447208
498,5.912731222058903
499,5.912732941346752
500,5.912734619309347
501,5.912736256922381
502,5.912737855139143
503,5.912739414891036
504,5.912740937088028
505,5.912742422619141
506,5.912743872352902
507,5.912745287137801
508,5.9127466678027325
509,5.912748015157431
510,5.9127493299928915
511,5.912750613081787
512,5.912751865178878
513,5.912753087021412
514,5.91275427932951
515,5.912755442806551
516,5.91275657813955
517,5.912757685999521
518,5.912758767041835
519,5.912759821906574
520,5.9127608512188825
521,5.912761855589281
522,5.912762835614021
523,5.912763791875402
524,5.912764724942071
525,5.912765635369353
526,5.912766523699538
527,5.912767390462192
528,5.912768236174422
529,5.912769061341192
530,5.9127698664555695
531,5.912770651999018
532,5.912771418441652
533,5.912772166242498
534,5.912772895849752
535,5.912773607701025
536,5.912774302223581
537,5.912774979834591
538,5.912775640941343
539,5.912776285941487
540,5.912776915223253
541,5.91277752916566
542,5.912778128138736
543,5.912778712503735
544,5.912779282613316
545,5.912779838811767
546,5.912780381435183
547,5.9127809108116605
548,5.91278142726149
549,5.912781931097327
550,5.912782422624378
551,5.9127829021405685
552,5.912783369936712
553,5.912783826296686
554,5.9127842714975785
555,5.912784705809864
556,5.912785129497543
557,5.912785542818298
558,5.912785946023651
559,5.912786339359096
560,5.912786723064245
561,5.912787097372961
562,5.912787462513506
563,5.912787818708667
564,5.91278816617587
565,5.912788505127335
566,5.912788835770162
567,5.912789158306498
568,5.912789472933605
569,5.912789779844015
570,5.912790079225618
571,5.912790371261785
572,5.912790656131459
573,5.912790934009285
574,5.912791205065682
575,5.912791469466973
576,5.912791727375453
577,5.912791978949514
578,5.912792224343709
579,5.912792463708871
580,5.9127926971921765
581,5.912792924937252
582,5.912793147084241
583,5.912793363769907
584,5.9127935751277
585,5.912793781287833
586,5.912793982377375
587,5.912794178520306
588,5.912794369837608
589,5.912794556447336
590,5.9127947384646635
591,5.912794916001987
592,5.912795089168968
593,5.912795258072608
594,5.9127954228173065
595,5.912795583504935
596,5.9127957402348805
597,5.912795893104116
598,5.912796042207264
599,5.912796187636639
600,5.912796329482315
601,5.912796467832164
602,5.912796602771932
603,5.912796734385267
604,5.912796862753786
605,5.912796987957116
606,5.912797110072942
607,5.91279722917706
608,5.912797345343409
609,5.912797458644135
610,5.912797569149618
611,5.912797676928526
612,5.912797782047841
613,5.912797884572923
614,5.912797984567526
615,5.912798082093852
616,5.912798177212581
617,5.912798269982912
618,5.912798360462598
619,5.912798448707974
620,5.912798534774009
621,5.9127986187143105
622,5.912798700581196
623,5.912798780425684
624,5.912798858297556
625,5.912798934245371
626,5.912799008316499
627,5.912799080557148
628,5.9127991510124
629,5.912799219726226
630,5.912799286741521
631,5.912799352100137
632,5.912799415842888
633,5.912799478009596
634,5.912799538639099
635,5.912799597769293
636,5.912799655437134
637,5.912799711678671
638,5.9127997665290835
639,5.912799820022668
640,5.9127998721928945
641,5.912799923072399
642,5.912799972693026
643,5.912800021085831
644,5.912800068281106
645,5.912800114308409
646,5.912800159196559
647,5.912800202973678
648,5.912800245667184
649,5.9128002873038366
650,5.912800327909721
651,5.912800367510293
652,5.9128004061303745
653,5.9128004437941835
654,5.912800480525341
655,5.912800516346881
656,5.912800551281275
657,5.912800585350441
658,5.9128006185757584
659,5.912800650978079
660,5.912800682577741
661,5.912800713394581
662,5.9128007434479475
663,5.912800772756715
664,5.912800801339291
665,5.912800829213628
666,5.912800856397237
667,5.9128008829072005
668,5.912800908760175
669,5.912800933972409
670,5.912800958559753
671,5.912800982537659
672,5.912801005921203
673,5.912801028725095
674,5.91280105096367
675,5.912801072650921
676,5.912801093800482
677,5.912801114425664
678,5.912801134539448
679,5.912801154154482
680,5.912801173283118
681,5.912801191937392
682,5.912801210129049
683,5.912801227869542
684,5.912801245170037
685,5.912801262041436
686,5.912801278494356
687,5.912801294539164
688,5.912801310185962
689,5.9128013254446135
690,5.91280134032473
691,5.912801354835684
692,5.9128013689866235
693,5.912801382786467
694,5.912801396243909
695,5.912801409367435
696,5.912801422165316
697,5.912801434645626
698,5.9128014468162275
699,5.9128014586848
700,5.912801470258824
701,5.9128014815456
702,5.912801492552251
703,5.912801503285717
704,5.912801513752771
705,5.912801523960017
706,5.912801533913891
707,5.912801543620679
708,5.912801553086506
709,5.912801562317345
710,5.912801571319022
711,5.912801580097223
712,5.912801588657483
713,5.912801597005213
714,5.9128016051456775
715,5.912801613084019
716,5.9128016208252525
717,5.912801628374263
718,5.912801635735823
719,5.912801642914577
720,5.91280164991506
721,5.912801656741697
722,5.912801663398801
723,5.912801669890577
724,5.912801676221122
725,5.912801682394442
726,5.912801688414438
727,5.91280169428491
728,5.912801700009572
729,5.91280170559204
730,5.912801711035843
731,5.912801716344421
732,5.912801721521132
733,5.9128017265692465
734,5.9128017314919585
735,5.912801736292378
736,5.912801740973542
737,5.9128017455384105
738,5.912801749989871
739,5.912801754330733
740,5.912801758563749
741,5.91280176269159
742,5.912801766716875
743,5.912801770642144
744,5.912801774469878
745,5.912801778202507
746,5.912801781842382
747,5.912801785391815
748,5.912801788853047
749,5.912801792228265
750,5.912801795519615
751,5.912801798729168
752,5.912801801858963
753,5.912801804910977
754,5.912801807887142
755,5.912801810789343
756,5.912801813619417
757,5.9128018163791545
758,5.912801819070305
759,5.912801821694565
760,5.912801824253602
761,5.912801826749034
762,5.91280182918244
763,5.912801831555365
764,5.912801833869306
765,5.912801836125732
766,5.912801838326071
767,5.912801840471712
768,5.91280184256402
769,5.912801844604317
770,5.912801846593895
771,5.912801848534016
772,5.9128018504259074
773,5.912801852270764
774,5.9128018540697616
775,5.912801855824036
776,5.912801857534696
777,5.912801859202828
778,5.9128018608294886
779,5.912801862415707
780,5.912801863962491
781,5.912801865470817
782,5.912801866941642
783,5.912801868375899
784,5.912801869774495
785,5.91280187113832
786,5.912801872468231
787,5.912801873765078
788,5.91280187502968
789,5.912801876262837
790,5.912801877465334
791,5.912801878637927
792,5.912801879781368
793,5.912801880896371
794,5.9128018819836505
795,5.912801883043892
796,5.912801884077773
797,5.912801885085942
798,5.912801886069042
799,5.912801887027692
800,5.912801887962506
801,5.912801888874073
802,5.912801889762969
803,5.91280189062976
804,5.912801891474998
805,5.912801892299214
806,5.912801893102932
807,5.912801893886662
808,5.912801894650903
809,5.912801895396137
810,5.9128018961228355
811,5.912801896831462
812,5.912801897522462
813,5.91280189819628
814,5.912801898853338
815,5.912801899494056
816,5.912801900118838
817,5.912801900728081
818,5.91280190132217
819,5.912801901901483
820,5.91280190246639
821,5.9128019030172405
822,5.912801903554394
823,5.91280190407819
824,5.912801904588955
825,5.912801905087014
826,5.912801905572686
827,5.912801906046279
828,5.912801906508088
829,5.912801906958413
830,5.912801907397538
831,5.912801907825739
832,5.912801908243288
833,5.912801908650452
834,5.912801909047488
835,5.912801909434647
836,5.912801909812177
837,5.912801910180313
838,5.9128019105392955
839,5.912801910889346
840,5.912801911230687
841,5.9128019115635375
842,5.91280191188811
843,5.912801912204609
844,5.912801912513231
845,5.9128019128141815
846,5.912801913107641
847,5.912801913393802
848,5.912801913672844
849,5.912801913944945
850,5.912801914210276
851,5.912801914469006
852,5.9128019147213
853,5.912801914967318
854,5.912801915207213
855,5.912801915441146
856,5.912801915669254
857,5.912801915891689
858,5.91280191610859
859,5.912801916320095
860,5.912801916526338
861,5.9128019167274495
862,5.912801916923559
863,5.912801917114789
864,5.9128019173012625
865,5.912801917483094
866,5.9128019176604045
867,5.912801917833303
868,5.9128019180018985
869,5.9128019181663
870,5.912801918326613
871,5.912801918482936
872,5.91280191863537
873,5.912801918784013
874,5.912801918928956
875,5.912801919070293
876,5.912801919208114
877,5.912801919342507
878,5.912801919473557
879,5.912801919601343
880,5.9128019197259505
881,5.912801919847459
882,5.912801919965943
883,5.912801920081481
884,5.912801920194143
885,5.912801920304001
886,5.912801920411129
887,5.912801920515587
888,5.912801920617449
889,5.912801920716777
890,5.9128019208136315
891,5.912801920908079
892,5.912801921000174
893,5.912801921089978
894,5.912801921177548
895,5.91280192126294
896,5.912801921346205
897,5.9128019214274
898,5.912801921506574
899,5.912801921583781
900,5.912801921659062
901,5.91280192173247
902,5.912801921804055
903,5.912801921873858
904,5.912801921941922
905,5.912801922008295
906,5.9128019220730135
907,5.912801922136126
908,5.912801922197665
909,5.912801922257673
910,5.912801922316188
911,5.912801922373249
912,5.912801922428887
913,5.912801922483142
914,5.912801922536047
915,5.912801922587635
916,5.912801922637939
917,5.9128019226869934
918,5.912801922734825
919,5.912801922781469
920,5.912801922826949
921,5.912801922871301
922,5.912801922914548
923,5.912801922956719
924,5.91280192299784
925,5.912801923037936
926,5.9128019230770335
927,5.912801923115163
928,5.912801923152341
929,5.912801923188594
930,5.912801923223945
931,5.912801923258415
932,5.912801923292031
933,5.912801923324809
934,5.912801923356769
935,5.912801923387934
936,5.912801923418326
937,5.91280192344796
938,5.912801923476856
939,5.912801923505034
940,5.912801923532512
941,5.912801923559306
942,5.912801923585431
943,5.91280192361091
944,5.912801923635749
945,5.912801923659974
946,5.912801923683596
947,5.912801923706629
948,5.91280192372909
949,5.91280192375099
950,5.912801923772346
951,5.912801923793172
952,5.912801923813479
953,5.91280192383328
954,5.912801923852588
955,5.912801923871417
956,5.9128019238897735
957,5.912801923907679
958,5.912801923925136
959,5.91280192394216
960,5.912801923958755
961,5.9128019239749445
962,5.912801923990725
963,5.912801924006118
964,5.912801924021125
965,5.91280192403576
966,5.912801924050031
967,5.912801924063944
968,5.91280192407751
969,5.9128019240907435
970,5.912801924103645
971,5.912801924116225
972,5.912801924128494
973,5.912801924140455
974,5.912801924152119
975,5.912801924163494
976,5.912801924174586
977,5.912801924185402
978,5.912801924195947
979,5.912801924206231
980,5.912801924216257
981,5.912801924226038
982,5.912801924235572
983,5.912801924244869
984,5.912801924253937
985,5.912801924262775
986,5.912801924271396
987,5.912801924279801
988,5.912801924287999
989,5.912801924295993
990,5.912801924303785
991,5.912801924311385
992,5.912801924318796
993,5.912801924326023
994,5.9128019243330705
995,5.91280192433994
996,5.91280192434664
997,5.912801924353174
998,5.912801924359545
999,5.912801924365759


==> data/traindyn_frobdists_M=10_iter0.txt <==
,0
0,0.7833947876601625
1,0.7743603253131301
2,0.7661572707321781
3,0.7586476005595454
4,0.7517142718455424
5,0.7452602126450656
6,0.7392062257062619
7,0.733488368342714
8,0.728055258350127
9,0.7228655954081932
10,0.717886039265442
11,0.713089479278634
12,0.7084536678249721
13,0.7039601626378102
14,0.6995935172578478
15,0.6953406639724801
16,0.6911904429911448
17,0.6871332414617161
18,0.6831607146220287
19,0.6792655684012276
20,0.6754413881853863
21,0.6716825024961075
22,0.6679838732950375
23,0.6643410067867059
24,0.6607498801607014
25,0.6572068808547838
26,0.6537087557531395
27,0.650252568345347
28,0.6468356623238551
29,0.6434556304350421
30,0.640110287652716
31,0.6367976479356366
32,0.6335159039783194
33,0.630263409478638
34,0.6270386635348725
35,0.6238402968550214
36,0.6206670595168914
37,0.6175178100620212
38,0.6143915057423922
39,0.611287193768009
40,0.6082040034272332
41,0.6051411389712972
42,0.6020978731705938
43,0.5990735414637637
44,0.5960675366318077
45,0.5930793039388697
46,0.5901083366892381
47,0.5871541721568355
48,0.5842163878491288
49,0.5812945980722597
50,0.5783884507683091
51,0.5754976245991777
52,0.5726218262545881
53,0.5697607879643639
54,0.5669142651973884
55,0.5640820345316135
56,0.5612638916812049
57,0.558459649668366
58,0.5556691371286967
59,0.5528921967400552
60,0.550128683765881
61,0.5473784647048017
62,0.5446414160391019
63,0.5419174230753039
64,0.5392063788706999
65,0.53650818324019
66,0.5338227418382481
67,0.5311499653112519
68,0.5284897685157633
69,0.5258420697986919
70,0.5232067903355502
71,0.5205838535232826
72,0.5179731844243819
73,0.5153747092592205
74,0.5127883549437229
75,0.5102140486696792
76,0.5076517175251586
77,0.5051012881526369
78,0.5025626864425822
79,0.5000358372603714
80,0.49752066420452584
81,0.49501708939436606
82,0.4925250332852786
83,0.4900444145098915
84,0.4875751497435392
85,0.4851171535924776
86,0.4826703385033954
87,0.48023461469283546
88,0.4778098900952138
89,0.4753960703281866
90,0.4729930586741826
91,0.47060075607697255
92,0.4682190611522082
93,0.46584787021091567
94,0.4634870772949787
95,0.46113657422369303
96,0.4587962506505292
97,0.4564659941292715
98,0.45414569018875345
99,0.4518352224154459
100,0.4495344725431892
101,0.4472433205494055
102,0.44496164475714894
103,0.44268932194239813
104,0.44042622744601223
105,0.4381722352898156
106,0.43592721829629144
107,0.43369104821140053
108,0.43146359583006
109,0.4292447311238472
110,0.4270343233705102
111,0.4248322412848936
112,0.4226383531509061
113,0.4204525269541743
114,0.41827463051505165
115,0.4161045316216619
116,0.4139420981626784
117,0.41178719825955507
118,0.40963970039793884
119,0.4074994735580109
120,0.40536638734351504
121,0.4032403121092452
122,0.4011211190867813
123,0.3990086805082665
124,0.39690286972803984
125,0.39480356134194183
126,0.39271063130412703
127,0.3906239570412247
128,0.3885434175637014
129,0.38646889357428416
130,0.38440026757332163
131,0.38233742396095766
132,0.38028024913601316
133,0.3782286315914692
134,0.37618246200646244
135,0.3741416333347062
136,0.3721060408892605
137,0.37007558242358135
138,0.3680501582087897
139,0.3660296711071051
140,0.36401402664139676
141,0.36200313306081366
142,0.3599969014024615
143,0.3579952455490999
144,0.3559980822828403
145,0.35400533133483475
146,0.35201691543094665
147,0.3500327603334053
148,0.34805279487844976
149,0.34607695100997465
150,0.3441051638091965
151,0.342137371520361
152,0.34017351557252545
153,0.3382135405974461
154,0.33625739444361186
155,0.33430502818646934
156,0.33235639613488704
157,0.33041145583391385
158,0.328470168063889
159,0.3265324968359683
160,0.3245984093841298
161,0.32266787615373443
162,0.32074087078671065
163,0.31881737010344535
164,0.31689735408146075
165,0.3149808058309613
166,0.31306771156733815
167,0.3111580605807225
168,0.3092518452026794
169,0.3073490607701379
170,0.3054497055866537
171,0.3035537808811049
172,0.301661290763922
173,0.2997722421809523
174,0.29788664486506605
175,0.2960045112856071
176,0.29412585659579443
177,0.2922506985781816
178,0.2903790575882825
179,0.28851095649646896
180,0.28664642062824963
181,0.28478547770303797
182,0.28292815777151575
183,0.28107449315170124
184,0.27922451836382756
185,0.27737827006413623
186,0.27553578697769376
187,0.27369710983033285
188,0.27186228127982187
189,0.2700313458463638
190,0.268204349842525
191,0.2663813413026912
192,0.2645623699121479
193,0.262747486935879
194,0.2609367451471765
195,0.2591301987561513
196,0.2573279033382329
197,0.2555299157627446
198,0.2537362941216349
199,0.25194709765844914
200,0.2501623866976163
201,0.248382222574128
202,0.24660666756368055
203,0.24483578481335214
204,0.24306963827287903
205,0.24130829262659786
206,0.23955181322611135
207,0.23780026602373897
208,0.23605371750680534
209,0.23431223463281908
210,0.23257588476559146
211,0.2308447356123406
212,0.2291188551618243
213,0.2273983116235421
214,0.2256831733680434
215,0.2239735088683765
216,0.2222693866427092
217,0.22057087519815108
218,0.21887804297580188
219,0.21719095829705062
220,0.21550968931114511
221,0.2138343039440503
222,0.21216486984861066
223,0.21050145435603054
224,0.20884412442868192
225,0.20719294661424897
226,0.20554798700121502
227,0.2039093111756964
228,0.20227698417962506
229,0.20065107047027925
230,0.19903163388116255
231,0.19741873758422426
232,0.19581244405341966
233,0.19421281502960003
234,0.1926199114867261
235,0.19103379359939396
236,0.18945452071166258
237,0.18788215130717073
238,0.18631674298052936
239,0.18475835240997474
240,0.18320703533126717
241,0.181662846512818
242,0.18012583973202834
243,0.1785960677528204
244,0.1770735823043437
245,0.17555843406083563
246,0.17405067262261786
247,0.17255034649820603
248,0.17105750308751413
249,0.1695721886661323
250,0.1680944483706535
251,0.16662432618503276
252,0.1651618649279528
253,0.16370710624117538
254,0.16226009057885887
255,0.16082085719781583
256,0.15938944414869244
257,0.15796588826804622
258,0.15655022517130046
259,0.155142489246554
260,0.1537427136492252
261,0.15235093029750787
262,0.15096716986861952
263,0.14959146179582067
264,0.14822383426618316
265,0.14686431421909021
266,0.1455129273454456
267,0.14416969808757396
268,0.14283464963979142
269,0.14150780394962933
270,0.14018918171969072
271,0.1388788024101218
272,0.1375766842416807
273,0.13628284419938555
274,0.1349972980367235
275,0.13372006028040595
276,0.13245114423565002
277,0.13119056199197346
278,0.12993832442948344
279,0.1286944412256459
280,0.12745892086251873
281,0.126231770634434
282,0.12501299665611432
283,0.12380260387120846
284,0.12260059606123185
285,0.12140697585489857
286,0.12022174473783002
287,0.11904490306262723
288,0.11787645005929348
289,0.11671638384599384
290,0.11556470144013897
291,0.11442139876978041
292,0.11328647068530513
293,0.11215991097141619
294,0.11104171235938894
295,0.10993186653958943
296,0.10883036417424409
297,0.10773719491044906
298,0.10665234739340743
299,0.10557580927988379
300,0.10450756725186441
301,0.10344760703041266
302,0.10239591338970826
303,0.10135247017126126
304,0.10031726029828747
305,0.09929026579023867
306,0.09827146777747418
307,0.09726084651606558
308,0.09625838140272412
309,0.09526405098984116
310,0.09427783300063175
311,0.09329970434437188
312,0.09232964113172072
313,0.09136761869011707
314,0.09041361157924299
315,0.08946759360654334
316,0.08852953784279426
317,0.0875994166377111
318,0.08667720163558686
319,0.08576286379095352
320,0.0848563733842575
321,0.08395770003754095
322,0.08306681273012143
323,0.08218367981426156
324,0.08130826903082147
325,0.08044054752488584
326,0.07958048186135863
327,0.07872803804051866
328,0.07788318151352762
329,0.07704587719788487
330,0.07621608949282226
331,0.07539378229463105
332,0.07457891901191623
333,0.07377146258077096
334,0.07297137547986497
335,0.07217861974544214
336,0.07139315698621973
337,0.07061494839818556
338,0.06984395477928668
339,0.06908013654400412
340,0.06832345373781
341,0.06757386605150083
342,0.06683133283540246
343,0.06609581311344379
344,0.06536726559709202
345,0.06464564869914893
346,0.06393092054740072
347,0.06322303899812015
348,0.0625219616494164
349,0.061827645854429014
350,0.06114004873436384
351,0.06045912719136649
352,0.05978483792123104
353,0.05911713742594188
354,0.05845598202604499
355,0.05780132787284743
356,0.05715313096044227
357,0.05651134713755646
358,0.055875932119220956
359,0.055246841498260674
360,0.05462403075660229
361,0.05400745527639957
362,0.05339707035097414
363,0.05279283119557093
364,0.05219469295792735
365,0.05160261072865566
366,0.05101653955143674
367,0.05043643443302687
368,0.04986225035307445
369,0.049293942273748954
370,0.0487314651491802
371,0.04817477393470881
372,0.04762382359594799
373,0.04707856911765605
374,0.04653896551242113
375,0.04600496782915784
376,0.04547653116141693
377,0.04495361065550761
378,0.04443616151843486
379,0.04392413902565152
380,0.04341749852862593
381,0.042916195462227226
382,0.04242018535192841
383,0.04192942382082924
384,0.04144386659649916
385,0.04096346951764268
386,0.0404881885405886
387,0.040017979745603754
388,0.03955279934303307
389,0.039092603679268874
390,0.03863734924254913
391,0.03818699266858779
392,0.03774149074603869
393,0.03730080042179441
394,0.03686487880612258
395,0.03643368317764153
396,0.03600717098813665
397,0.035585299867220165
398,0.035168027626835865
399,0.034755312265611515
400,0.03434711197306028
401,0.033943385133633375
402,0.03354409033062761
403,0.03314918634994714
404,0.03275863218372428
405,0.03237238703380032
406,0.03199041031506903
407,0.03161266165868411
408,0.031239100915134824
409,0.030869688157189618
410,0.030504383682712053
411,0.03014314801735002
412,0.029785941917101152
413,0.029432726370756584
414,0.02908346260222493
415,0.028738112072739533
416,0.0283966364829502
417,0.028058997774902603
418,0.027725158133907253
419,0.02739507999030004
420,0.02706872602109697
421,0.026746059151544904
422,0.026427042556570923
423,0.026111639662132168
424,0.025799814146468356
425,0.025491529941259645
426,0.02518675123269071
427,0.024885442462425054
428,0.024587568328489774
429,0.02429309378607381
430,0.02400198404824236
431,0.023714204586567294
432,0.023429721131678734
433,0.023148499673736573
434,0.022870506462826803
435,0.022595708009281637
436,0.022324071083928792
437,0.022055562718268543
438,0.021790150204582442
439,0.02152780109597487
440,0.021268483206349543
441,0.021012164610322282
442,0.020758813643072256
443,0.020508398900133482
444,0.020260889237127933
445,0.020016253769442032
446,0.019774461871848704
447,0.019535483178075883
448,0.01929928758032364
449,0.019065845228731358
450,0.018835126530796192
451,0.018607102150745146
452,0.0183817430088614
453,0.018159020280766387
454,0.017938905396660446
455,0.01772137004052172
456,0.017506386149265536
457,0.017293925911865106
458,0.017083961768436802
459,0.016876466409287985
460,0.01667141277393187
461,0.01646877405006862
462,0.016268523672535555
463,0.016070635322225402
464,0.015875082924976733
465,0.015681840650435284
466,0.015490882910888253
467,0.01530218436007299
468,0.015115719891960712
469,0.014931464639516565
470,0.014749393973436538
471,0.0145694835008632
472,0.014391709064080537
473,0.014216046739188701
474,0.014042472834760856
475,0.013870963890481048
476,0.013701496675766138
477,0.013534048188371057
478,0.013368595652979053
479,0.013205116519778055
480,0.013043588463022159
481,0.012883989379582284
482,0.012726297387483316
483,0.012570490824431029
484,0.012416548246327947
485,0.012264448425779765
486,0.012114170350593173
487,0.011965693222264198
488,0.011818996454460346
489,0.011674059671494527
490,0.011530862706793417
491,0.011389385601359499
492,0.01124960860222817
493,0.01111151216092041
494,0.010975076931890995
495,0.01084028377097378
496,0.010707113733823369
497,0.010575548074354867
498,0.010445568243181736
499,0.010317155886051537
500,0.010190292842281592
501,0.010064961143193286
502,0.009941143010546912
503,0.00981882085497634
504,0.009697977274424962
505,0.009578595052582198
506,0.009460657157322286
507,0.009344146739144054
508,0.009229047129613714
509,0.009115341839810052
510,0.009003014558772811
511,0.008892049151953364
512,0.008782429659670573
513,0.008674140295569337
514,0.008567165445083739
515,0.008461489663904738
516,0.008357097676452723
517,0.008253974374354548
518,0.008152104814926878
519,0.008051474219663471
520,0.007952067972730176
521,0.00785387161946416
522,0.007756870864879904
523,0.0076610515721826505
524,0.0075663997612866836
525,0.007472901607341447
526,0.007380543439264373
527,0.007289311738281294
528,0.0071991931364732975
529,0.007110174415331472
530,0.007022242504319832
531,0.0069353844794447965
532,0.006849587561833744
533,0.006764839116320979
534,0.006681126650041737
535,0.0065984378110349445
536,0.006516760386854037
537,0.006436082303185949
538,0.006356391622479826
539,0.0062776765425829415
540,0.006199925395386233
541,0.006123126645478795
542,0.006047268888810849
543,0.005972340851365721
544,0.0058983313878414245
545,0.005825229480340579
546,0.005753024237070319
547,0.005681704891050859
548,0.0056112607988334255
549,0.005541681439227824
550,0.005472956412039059
551,0.005405075436813567
552,0.005338028351594691
553,0.005271805111687823
554,0.005206395788434823
555,0.0051417905679983335
556,0.005077979750154834
557,0.0050149537470986225
558,0.004952703082253489
559,0.004891218389095796
560,0.004830490409985801
561,0.004770509995009401
562,0.004711268100828709
563,0.004652755789542948
564,0.004594964227558436
565,0.004537884684468016
566,0.004481508531940691
567,0.004425827242620042
568,0.004370832389032337
569,0.004316515642504708
570,0.0042628687720921
571,0.004209883643513974
572,0.004157552218100332
573,0.004105866551747384
574,0.004054818793882533
575,0.00400440118643822
576,0.0039546060628359615
577,0.0039054258469788956
578,0.0038568530522540222
579,0.0038088802805434497
580,0.003761500221245009
581,0.0037147056503015236
582,0.0036684894292401005
583,0.0036228445042198122
584,0.003577763905087975
585,0.003533240744446859
586,0.0034892682167275584
587,0.003445839597274025
588,0.0034029482414356456
589,0.0033605875836681706
590,0.0033187511366440754
591,0.0032774324903706337
592,0.0032366253113180828
593,0.003196323341554878
594,0.003156520397892599
595,0.0031172103710384214
596,0.003078387224757191
597,0.003040044995040443
598,0.003002177789285271
599,0.0029647797854801534
600,0.00292784523139978
601,0.0028913684438079813
602,0.002855343807668259
603,0.0028197657753629758
604,0.0027846288659202825
605,0.0027499276642490357
606,0.002715656820381283
607,0.0026818110487234694
608,0.0026483851273138947
609,0.002615373897089524
610,0.002582772261159496
611,0.002550575184086326
612,0.002518777691174792
613,0.0024873748677683503
614,0.0024563618585527955
615,0.0024257338668672683
616,0.002395486154022682
617,0.0023656140386278646
618,0.002336112895921366
619,0.0023069781571122376
620,0.0022782053087266607
621,0.0022497898919620215
622,0.002221727502048037
623,0.0021940137876140407
624,0.002166644450064385
625,0.0021396152429592704
626,0.002112921971402989
627,0.002086560491438924
628,0.0020605267094508067
629,0.002034816581570496
630,0.0020094261130924377
631,0.0019843513578946467
632,0.0019595884178652905
633,0.0019351334423369393
634,0.001910982627525613
635,0.0018871322159769671
636,0.001863578496018055
637,0.0018403178012157692
638,0.001817346509840511
639,0.0017946610443366235
640,0.0017722578707980844
641,0.0017501334984504353
642,0.0017282844791381901
643,0.0017067074068184758
644,0.0016853989170596453
645,0.0016643556865462339
646,0.0016435744325890304
647,0.0016230519126405934
648,0.0016027849238168762
649,0.0015827703024234047
650,0.0015630049234873855
651,0.0015434857002949171
652,0.0015242095839333998
653,0.0015051735628395916
654,0.0014863746623517441
655,0.0014678099442683257
656,0.0014494765064101843
657,0.0014313714821894065
658,0.0014134920401815034
659,0.001395835383703356
660,0.0013783987503961487
661,0.0013611794118122745
662,0.0013441746730081204
663,0.00132738187214033
664,0.0013107983800677014
665,0.001294421599957103
666,0.0012782489668939545
667,0.001262277947498038
668,0.001246506039542239
669,0.0012309307715770328
670,0.0012155497025586315
671,0.0012003604214819753
672,0.001185360547017291
673,0.00117054772715153
674,0.0011559196388336627
675,0.0011414739876238799
676,0.0011272085073475123
677,0.0011131209597526712
678,0.0010992091341714696
679,0.0010854708471858669
680,0.0010719039422973056
681,0.001058506289599608
682,0.001045275785456699
683,0.0010322103521831604
684,0.0010193079377292917
685,0.001006566515369274
686,0.0009939840833934582
687,0.0009815586648041432
688,0.0009692883070146453
689,0.0009571710815524557
690,0.0009452050837654822
691,0.000933388432531929
692,0.0009217192699735435
693,0.0009101957611723528
694,0.0008988160938905151
695,0.0008875784782941516
696,0.0008764811466792896
697,0.0008655223532023485
698,0.0008547003736130916
699,0.0008440135049903739
700,0.0008334600654823175
701,0.0008230383940484344
702,0.0008127468502050507
703,0.0008025838137742179
704,0.0007925476846349668
705,0.0007826368824785723
706,0.0007728498465649704
707,0.0007631850354841912
708,0.0007536409269189985
709,0.0007442160174111289
710,0.0007349088221303689
711,0.000725717874646025
712,0.0007166417267014454
713,0.000707678947991025
714,0.0006988281259399554
715,0.0006900878654868567
716,0.0006814567888686852
717,0.000672933535408208
718,0.0006645167613046993
719,0.0006562051394258294
720,0.0006479973591038158
721,0.0006398921259321645
722,0.0006318881615664688
723,0.0006239842035267687
724,0.0006161790050020888
725,0.0006084713346581234
726,0.0006008599764466699
727,0.0005933437294174611
728,0.0005859214075323554
729,0.0005785918394817807
730,0.0005713538685033242
731,0.000564206352202502
732,0.0005571481623759003
733,0.0005501781848362301
734,0.000543295319239315
735,0.0005364984789141447
736,0.0005297865906933909
737,0.0005231585947476265
738,0.00051661344442035
739,0.0005101501060657355
740,0.0005037675588879155
741,0.0004974647947824733
742,0.0004912408181798225
743,0.00048509464589031057
744,0.0004790253069515924
745,0.00047303184247721896
746,0.00046711330550792827
747,0.0004612687608639406
748,0.00045549728499964706
749,0.00044979796585959753
750,0.0004441699027366375
751,0.00043861220613147724
752,0.0004331239976141427
753,0.000427704409687435
754,0.00042235258565078
755,0.0004170676794679551
756,0.0004118488556339141
757,0.00040669528904529583
758,0.0004016061648713051
759,0.00039658067842643753
760,0.0003916180350455059
761,0.0003867174499587932
762,0.00038187814817003044
763,0.00037709936433509523
764,0.00037238034264255334
765,0.0003677203366956185
766,0.0003631186093953232
767,0.00035857443282526387
768,0.00035408708813819694
769,0.0003496558654431885
770,0.0003452800636947001
771,0.0003409589905830259
772,0.0003366919624258331
773,0.0003324783040613289
774,0.00032831734874234447
775,0.00032420843803224295
776,0.00032015092170144916
777,0.00031614415762601416
778,0.0003121875116866333
779,0.0003082803576697838
780,0.0003044220771691651
781,0.0003006120594889318
782,0.000296849701548009
783,0.0002931344077855619
784,0.0002894655900676829
785,0.00028584266759468707
786,0.00028226506681070396
787,0.0002787322213133352
788,0.0002752435717646991
789,0.00027179856580394104
790,0.00026839665796035076
791,0.0002650373095677563
792,0.0002617199886799823
793,0.00025844416998736715
794,0.0002552093347343282
795,0.0002520149706376245
796,0.0002488605718062329
797,0.0002457456386617138
798,0.00024266967785956426
799,0.00023963220221195024
800,0.000236632730611009
801,0.00023367078795336768
802,0.00023074590506501802
803,0.00022785761862832197
804,0.00022500547110833682
805,0.00022218901068134266
806,0.00021940779116390131
807,0.00021666137194206403
808,0.00021394931790273103
809,0.00021127119936471654
810,0.00020862659201149994
811,0.00020601507682413122
812,0.00020343624001548807
813,0.0002008896729649645
814,0.00019837497215428697
815,0.00019589173910417482
816,0.00019343958031092575
817,0.0001910181071854021
818,0.00018862693599093984
819,0.00018626568778342035
820,0.00018393398835144743
821,0.0001816314681573962
822,0.00017935776227923975
823,0.00017711251035282095
824,0.00017489535651535386
825,0.0001727059493491906
826,0.0001705439418266505
827,0.00016840899125483664
828,0.0001663007592219791
829,0.00016421891154416116
830,0.00016216311821229997
831,0.00016013305334037099
832,0.0001581283951139774
833,0.0001561488257394228
834,0.00015419403139353777
835,0.0001522637021747783
836,0.00015035753205367523
837,0.00014847521882463795
838,0.0001466164640586414
839,0.00014478097305577068
840,0.00014296845479891488
841,0.00014117862190764173
842,0.00013941119059310863
843,0.00013766588061327377
844,0.0001359424152281028
845,0.0001342405211566607
846,0.0001325599285333969
847,0.00013090037086590606
848,0.00012926158499257658
849,0.00012764331104105355
850,0.00012604529238737864
851,0.00012446727561538854
852,0.0001229090104766214
853,0.00012137024985094611
854,0.00011985074970714951
855,0.00011835026906494299
856,0.00011686856995644061
857,0.00011540541738873009
858,0.00011396057930662135
859,0.00011253382655632444
860,0.0001111249328488292
861,0.00010973367472432589
862,0.00010835983151687815
863,0.00010700318531966244
864,0.00010566352095014043
865,0.00010434062591650644
866,0.00010303429038393649
867,0.00010174430714119187
868,0.00010047047156815503
869,9.921258160330166e-05
870,9.797043771196658e-05
871,9.674384285439216e-05
872,9.553260245507405e-05
873,9.433652437140197e-05
874,9.315541886407817e-05
875,9.198909856609176e-05
876,9.083737845410208e-05
877,8.970007581831565e-05
878,8.857701023422994e-05
879,8.746800353377196e-05
880,8.637287977706041e-05
881,8.529146522468584e-05
882,8.422358831036682e-05
883,8.316907961345345e-05
884,8.212777183248724e-05
885,8.109949975856932e-05
886,8.008410024887103e-05
887,7.908141220167183e-05
888,7.809127653000165e-05
889,7.711353613676681e-05
890,7.614803589021348e-05
891,7.519462259891409e-05
892,7.425314498754574e-05
893,7.332345367347284e-05
894,7.240540114242698e-05
895,7.14988417254958e-05
896,7.060363157598989e-05
897,6.971962864696521e-05
898,6.884669266802074e-05
899,6.798468512401255e-05
900,6.713346923211437e-05
901,6.629290992129073e-05
902,6.546287380982531e-05
903,6.464322918485517e-05
904,6.383384598143274e-05
905,6.303459576181143e-05
906,6.224535169496456e-05
907,6.146598853674898e-05
908,6.069638261013291e-05
909,5.9936411785397925e-05
910,5.9185955460642425e-05
911,5.844489454333987e-05
912,5.771311143053351e-05
913,5.699048999110144e-05
914,5.627691554673974e-05
915,5.557227485408877e-05
916,5.487645608682951e-05
917,5.418934881767515e-05
918,5.351084400123078e-05
919,5.2840833956471414e-05
920,5.217921234988165e-05
921,5.152587417835877e-05
922,5.088071575278301e-05
923,5.0243634681397566e-05
924,4.961452985381255e-05
925,4.899330142490764e-05
926,4.8379850798940765e-05
927,4.77740806139458e-05
928,4.7175894726298864e-05
929,4.658519819553991e-05
930,4.6001897269203296e-05
931,4.542589936818513e-05
932,4.485711307181638e-05
933,4.429544810353246e-05
934,4.3740815316581824e-05
935,4.319312667962976e-05
936,4.265229526335002e-05
937,4.211823522587199e-05
938,4.159086180012053e-05
939,4.107009127934285e-05
940,4.055584100472828e-05
941,4.0048029351908e-05
942,3.9546575717879346e-05
943,3.905140050855071e-05
944,3.8562425125860765e-05
945,3.807957195557316e-05
946,3.7602764354642124e-05
947,3.713192663944018e-05
948,3.6666984073490296e-05
949,3.6207862855591536e-05
950,3.575449010847352e-05
951,3.5306793866580204e-05
952,3.4864703065585294e-05
953,3.4428147530185533e-05
954,3.3997057963645094e-05
955,3.357136593632622e-05
956,3.315100387537708e-05
957,3.273590505344652e-05
958,3.2326003578387697e-05
959,3.192123438303029e-05
960,3.152153321439818e-05
961,3.112683662377551e-05
962,3.073708195668527e-05
963,3.035220734283352e-05
964,2.9972151686246165e-05
965,2.9596854655986657e-05
966,2.9226256675920187e-05
967,2.8860298915728485e-05
968,2.8498923281664573e-05
969,2.8142072406960018e-05
970,2.7789689642934076e-05
971,2.7441719050083192e-05
972,2.709810538893867e-05
973,2.675879411185313e-05
974,2.642373135355223e-05
975,2.6092863923187326e-05
976,2.576613929585187e-05
977,2.5443505603907317e-05
978,2.5124911629193486e-05
979,2.481030679436492e-05
980,2.4499641155719147e-05
981,2.4192865394220847e-05
982,2.3889930808474698e-05
983,2.3590789306597878e-05
984,2.3295393398940976e-05
985,2.3003696190001417e-05
986,2.2715651371699442e-05
987,2.2431213215249156e-05
988,2.2150336564561763e-05
989,2.1872976828868763e-05
990,2.1599089975406335e-05
991,2.132863252266418e-05
992,2.1061561533741964e-05
993,2.0797834608720843e-05
994,2.0537409879002524e-05
995,2.0280245999739123e-05
996,2.002630214379091e-05
997,1.9775537995277688e-05
998,1.9527913742749878e-05
999,1.9283390073256063e-05


==> data/traindyn_frobdists_M=15_iter0.txt <==
,0
0,0.9844887279718346
1,0.9758668095346218
2,0.9677224753507342
3,0.9599938051258953
4,0.9526304081152441
5,0.9455908665875393
6,0.938840769349094
7,0.9323512139118325
8,0.9260976689217895
9,0.9200591084581532
10,0.914217349605777
11,0.9085565415452405
12,0.9030627677175153
13,0.8977237327307784
14,0.8925285131843077
15,0.88746735709044
16,0.8825315205893239
17,0.8777131335710465
18,0.873005087945199
19,0.8684009438490867
20,0.8638948502223222
21,0.8594814770125506
22,0.8551559568972265
23,0.8509138348690762
24,0.8467510243807786
25,0.8426637690081422
26,0.8386486087928554
27,0.8347023505816787
28,0.8308220418004667
29,0.8270049471970953
30,0.8232485281635007
31,0.8195504243081914
32,0.8159084370001987
33,0.8123205146460436
34,0.8087847394948253
35,0.8052993157944568
36,0.8018625591454841
37,0.7984728869187057
38,0.7951288096196129
39,0.7918289230970392
40,0.78857190150575
41,0.7853564909433491
42,0.7821815036911174
43,0.779045812996422
44,0.7759483483413427
45,0.7728880911482956
46,0.7698640708788205
47,0.7668753614864289
48,0.7639210781885923
49,0.7610003745266396
50,0.7581124396855974
51,0.7552564960489108
52,0.7524317969655498
53,0.7496376247093027
54,0.7468732886120927
55,0.7441381233549788
56,0.7414314874021236
57,0.7387527615644648
58,0.7361013476811324
59,0.733476667407811
60,0.7308781611023027
61,0.7283052867984746
62,0.7257575192606293
63,0.723234349111083
64,0.7207352820244325
65,0.7182598379825962
66,0.7158075505852743
67,0.7133779664109744
68,0.7109706444241941
69,0.708585155424769
70,0.7062210815357557
71,0.7038780157265531
72,0.7015555613682745
73,0.6992533318186415
74,0.6969709500339357
75,0.6947080482057516
76,0.6924642674205067
77,0.6902392573398463
78,0.6880326759002469
79,0.6858441890302733
80,0.6836734703840824
81,0.6815202010898921
82,0.6793840695122463
83,0.6772647710270095
84,0.6751620078081192
85,0.673075488625206
86,0.6710049286512796
87,0.6689500492797273
88,0.6669105779499638
89,0.6648862479811031
90,0.6628767984130949
91,0.6608819738548055
92,0.6589015243385691
93,0.6569352051807831
94,0.654982776848141
95,0.6530440048291473
96,0.6511186595105776
97,0.6492065160585753
98,0.6473073543041105
99,0.6454209586325339
100,0.6435471178769939
101,0.6416856252154971
102,0.6398362780714056
103,0.6379988780171926
104,0.636173230681276
105,0.6343591456577771
106,0.6325564364190541
107,0.6307649202308746
108,0.6289844180700999
109,0.6272147545447642
110,0.6254557578164387
111,0.6237072595247786
112,0.6219690947141558
113,0.6202411017622937
114,0.6185231223108122
115,0.6168150011976111
116,0.6151165863910188
117,0.6134277289256296
118,0.6117482828397732
119,0.61007810511455
120,0.6084170556143748
121,0.6067649970289718
122,0.605121794816774
123,0.6034873171496697
124,0.6018614348590546
125,0.6002440213831427
126,0.5986349527154889
127,0.5970341073546891
128,0.5954413662552129
129,0.5938566127793317
130,0.5922797326501072
131,0.5907106139054077
132,0.58914914685291
133,0.587595224026067
134,0.5860487401409984
135,0.584509592054282
136,0.5829776787216139
137,0.5814529011573087
138,0.5799351623946176
139,0.5784243674468306
140,0.5769204232691454
141,0.5754232387212751
142,0.5739327245307719
143,0.5724487932570438
144,0.5709713592560444
145,0.5695003386456119
146,0.5680356492714419
147,0.5665772106736684
148,0.5651249440540389
149,0.5636787722436643
150,0.5622386196713244
151,0.5608044123323165
152,0.559376077757825
153,0.5579535449848035
154,0.5565367445263476
155,0.5551256083425501
156,0.5537200698118219
157,0.5523200637026658
158,0.5509255261458923
159,0.549536394607263
160,0.5481526078605538
161,0.5467741059610229
162,0.545400830219279
163,0.5440327231755324
164,0.5426697285742286
165,0.541311791339047
166,0.5399588575482663
167,0.5386108744104755
168,0.5372677902406392
169,0.5359295544364966
170,0.5345961174552964
171,0.5332674307908571
172,0.5319434469509499
173,0.5306241194349957
174,0.5293094027120764
175,0.5279992521992518
176,0.5266936242401781
177,0.5253924760840264
178,0.5240957658646984
179,0.5228034525803322
180,0.5215154960730982
181,0.5202318570092824
182,0.5189524968596548
183,0.5176773778801195
184,0.5164064630926449
185,0.5151397162664751
186,0.5138771018996161
187,0.5126185852006007
188,0.5113641320705259
189,0.5101137090853685
190,0.5088672834785692
191,0.5076248231238937
192,0.5063862965185632
193,0.5051516727666586
194,0.5039209215627946
195,0.502694013176065
196,0.5014709184342608
197,0.5002516087083565
198,0.4990360558972677
199,0.49782423241288093
200,0.4966161111653514
201,0.495411665548673
202,0.49421086942651793
203,0.49301369711834575
204,0.49182012338578496
205,0.49063012341928247
206,0.48944367282502393
207,0.48826074761212346
208,0.48708132418008376
209,0.48590537930652516
210,0.48473289013518206
211,0.4835638341641705
212,0.4823981892345224
213,0.48123593351898614
214,0.48007704551109665
215,0.4789215040145084
216,0.4777692881325964
217,0.4766203772583194
218,0.4754747510643471
219,0.4743323894934497
220,0.4731932727491482
221,0.4720573812866224
222,0.47092469580387986
223,0.4697951972331791
224,0.468668866732708
225,0.46754568567851434
226,0.46642563565668893
227,0.46530869845579637
228,0.4641948560595515
229,0.46308409063974276
230,0.461976384549395
231,0.460871720316173
232,0.459770080636022
233,0.45867144836704027
234,0.45757580652358576
235,0.45648313827060844
236,0.4553934269182088
237,0.45430665591641783
238,0.45322280885019556
239,0.45214186943464557
240,0.45106382151043867
241,0.4499886490394478
242,0.4489163361005842
243,0.4478468668858366
244,0.44678022569650455
245,0.44571639693962634
246,0.44465536512459425
247,0.44359711485995434
248,0.44254163085038706
249,0.44148889789386186
250,0.44043890087896653
251,0.43939162478239974
252,0.43834705466662893
253,0.4373051756777055
254,0.43626597304323206
255,0.4352294320704809
256,0.43419553814465434
257,0.433164276727285
258,0.4321356333547716
259,0.43110959363704293
260,0.43008614325634803
261,0.4290652679661658
262,0.4280469535902292
263,0.4270311860216615
264,0.4260179512222161
265,0.4250072352216173
266,0.4239990241169972
267,0.42299330407242336
268,0.4219900613185107
269,0.4209892821521159
270,0.41999095293610783
271,0.4189950600992073
272,0.41800159013589516
273,0.4170105296063814
274,0.4160218651366301
275,0.41503558341843766
276,0.41405167120955766
277,0.413070115333869
278,0.412090902681582
279,0.4111140202094772
280,0.41013945494117565
281,0.4091671939674313
282,0.4081972244464458
283,0.4072295336041986
284,0.40626410873478963
285,0.40530093720078786
286,0.4043400064335877
287,0.40338130393376076
288,0.40242481727140694
289,0.40147053408649624
290,0.4005184420891993
291,0.3995685290602039
292,0.39862078285101193
293,0.3976751913842146
294,0.39673174265374406
295,0.3957904247250947
296,0.39485122573551473
297,0.39391413389416347
298,0.39297913748223073
299,0.3920462248530175
300,0.39111538443197397
301,0.39018660471669364
302,0.38925987427685904
303,0.38833518175414
304,0.3874125158620396
305,0.3864918653856871
306,0.38557321918157683
307,0.3846565661772494
308,0.3837418953709154
309,0.3828291958310195
310,0.3819184566957442
311,0.3810096671724506
312,0.38010281653705735
313,0.3791978941333559
314,0.37829488937225975
315,0.3773937917309909
316,0.376494590752199
317,0.37559727604301596
318,0.3747018372740427
319,0.3738082641782728
320,0.3729165465499469
321,0.3720266742433432
322,0.37113863717150286
323,0.37025242530488883
324,0.36936802866998125
325,0.3684854373478095
326,0.3676046414724201
327,0.3667256312292843
328,0.365848396853644
329,0.36497292862879704
330,0.3640992168843266
331,0.3632272519942712
332,0.36235702437524075
333,0.3614885244844784
334,0.36062174281786996
335,0.35975666990790317
336,0.3588932963215798
337,0.35803161265827926
338,0.35717160954758026
339,0.3563132776470383
340,0.35545660763992515
341,0.3546015902329297
342,0.35374821615382457
343,0.3528964761491
344,0.3520463609815667
345,0.35119786142793336
346,0.350350968276358
347,0.3495056723239774
348,0.34866196437441793
349,0.34781983523529053
350,0.3469792757156701
351,0.34614027662356706
352,0.34530282876338897
353,0.344466922933399
354,0.3436325499231723
355,0.3427997005110531
356,0.3419683654616173
357,0.34113853552314183
358,0.340310201425084
359,0.33948335387557577
360,0.3386579835589334
361,0.33783408113318764
362,0.3370116372276351
363,0.33619064244041813
364,0.33537108733612986
365,0.33455296244345434
366,0.333736258252839
367,0.3329209652142059
368,0.3321070737347035
369,0.3312945741765015
370,0.3304834568546316
371,0.32967371203487894
372,0.328865329931723
373,0.3280583007063352
374,0.3272526144646315
375,0.32644826125538723
376,0.3256452310684118
377,0.3248435138327894
378,0.32404309941518694
379,0.32324397761823015
380,0.32244613817895346
381,0.32164957076732187
382,0.3208542649848295
383,0.32006021036317694
384,0.3192673963630276
385,0.3184758123728462
386,0.3176854477078212
387,0.31689629160887284
388,0.3161083332417473
389,0.3153215616962003
390,0.31453596598527117
391,0.3137515350446459
392,0.3129682577321162
393,0.31218612282712926
394,0.3114051190304352
395,0.31062523496382755
396,0.30984645916998305
397,0.30906878011239725
398,0.30829218617541987
399,0.30751666566438735
400,0.30674220680585673
401,0.30596879774793706
402,0.30519642656072354
403,0.3044250812368304
404,0.3036547496920239
405,0.30288541976595823
406,0.30211707922300873
407,0.30134971575320874
408,0.30058331697328355
409,0.2998178704277869
410,0.29905336359033535
411,0.2982897838649414
412,0.29752711858744635
413,0.2967653550270496
414,0.2960044803879352
415,0.295244481810995
416,0.2944853463756465
417,0.29372706110174507
418,0.29296961295158913
419,0.29221298883201796
420,0.29145717559659984
421,0.29070216004790883
422,0.2899479289398925
423,0.28919446898032236
424,0.28844176683333345
425,0.28768980912204506
426,0.28693858243126424
427,0.28618807331027074
428,0.28543826827567903
429,0.284689153814378
430,0.2839407163865463
431,0.2831929424287399
432,0.2824458183570518
433,0.2816993305703401
434,0.2809534654535242
435,0.28020820938094576
436,0.27946354871979356
437,0.2787194698335881
438,0.2779759590857259
439,0.2772330028430805
440,0.27649058747965777
441,0.2757486993803027
442,0.2750073249444573
443,0.2742664505899654
444,0.27352606275692254
445,0.2727861479115692
446,0.27204669255022473
447,0.27130768320325904
448,0.2705691064391001
449,0.2698309488682758
450,0.26909319714748564
451,0.2683558379837019
452,0.26761885813829667
453,0.26688224443119296
454,0.2661459837450368
455,0.2654100630293891
456,0.26467446930493294
457,0.26393918966769664
458,0.26320421129328675
459,0.2624695214411325
460,0.2617351074587353
461,0.2610009567859241
462,0.26026705695911345
463,0.2595333956155597
464,0.2587999604976165
465,0.25806673945698594
466,0.25733372045896025
467,0.25660089158665705
468,0.2558682410452415
469,0.25513575716613535
470,0.2544034284112095
471,0.2536712433769589
472,0.25293919079865684
473,0.2522072595544871
474,0.2514754386696505
475,0.25074371732044715
476,0.25001208483832654
477,0.24928053071390993
478,0.2485490446009781
479,0.24781761632042543
480,0.2470862358641762
481,0.24635489339906302
482,0.2456235792706649
483,0.24489228400710197
484,0.2441609983227869
485,0.24342971312212983
486,0.24269841950319546
487,0.24196710876131114
488,0.24123577239262334
489,0.24050440209760113
490,0.2397729897844855
491,0.23904152757268202
492,0.23831000779609698
493,0.23757842300641235
494,0.23684676597630247
495,0.23611502970258655
496,0.2353832074093187
497,0.23465129255081205
498,0.23391927881459798
499,0.23318716012431592
500,0.23245493064253578
501,0.231722584773509
502,0.23099011716584877
503,0.23025752271513722
504,0.22952479656645955
505,0.22879193411686255
506,0.22805893101773753
507,0.2273257831771259
508,0.22659248676194732
509,0.22585903820014844
510,0.22512543418277173
511,0.22439167166594373
512,0.22365774787278114
513,0.22292366029521496
514,0.22218940669573076
515,0.22145498510902525
516,0.2207203938435781
517,0.2199856314831374
518,0.21925069688812038
519,0.2185155891969257
520,0.21778030782715965
521,0.21704485247677413
522,0.21630922312511522
523,0.21557342003388416
524,0.21483744374800817
525,0.2141012950964213
526,0.2133649751927559
527,0.2126284854359427
528,0.21189182751072044
529,0.21115500338805415
530,0.21041801532546248
531,0.2096808658672535
532,0.2089435578446678
533,0.20820609437593057
534,0.20746847886621209
535,0.20673071500749515
536,0.2059928067783507
537,0.20525475844362237
538,0.2045165745540176
539,0.20377825994560747
540,0.20303981973923507
541,0.20230125933983165
542,0.20156258443564104
543,0.20082380099735406
544,0.2000849152771499
545,0.19934593380764853
546,0.19860686340077224
547,0.19786771114651605
548,0.19712848441163008
549,0.1963891908382116
550,0.19564983834220853
551,0.19491043511183492
552,0.19417098960589815
553,0.19343151055203997
554,0.19269200694488958
555,0.19195248804413217
556,0.19121296337249113
557,0.19047344271362615
558,0.18973393610994813
559,0.18899445386034971
560,0.18825500651785482
561,0.1875156048871863
562,0.18677626002225334
563,0.186036983223559
564,0.1852977860355295
565,0.18455868024376534
566,0.18381967787221706
567,0.18308079118028367
568,0.18234203265983814
569,0.18160341503217828
570,0.18086495124490695
571,0.18012665446873952
572,0.17938853809424268
573,0.17865061572850457
574,0.17791290119173675
575,0.1771754085138111
576,0.17643815193073195
577,0.175701145881044
578,0.1749644050021795
579,0.17422794412674394
580,0.1734917782787435
581,0.1727559226697542
582,0.1720203926950353
583,0.1712852039295879
584,0.1705503721241608
585,0.16981591320120498
586,0.1690818432507772
587,0.1683481785263969
588,0.16761493544085554
589,0.16688213056198048
590,0.16614978060835717
591,0.16541790244500823
592,0.16468651307903354
593,0.16395562965521193
594,0.16322526945156632
595,0.16249544987489498
596,0.16176618845626878
597,0.161037502846499
598,0.16030941081157446
599,0.15958193022807196
600,0.15885507907854143
601,0.15812887544686716
602,0.1574033375136067
603,0.1566784835513106
604,0.15595433191982366
605,0.15523090106157014
606,0.15450820949682398
607,0.15378627581896784
608,0.1530651186897404
609,0.15234475683447543
610,0.1516252090373343
611,0.15090649413653337
612,0.15018863101956814
613,0.1494716386184369
614,0.1487555359048649
615,0.14804034188553053
616,0.14732607559729732
617,0.14661275610245114
618,0.14590040248394587
619,0.14518903384066012
620,0.14447866928266465
621,0.14376932792650396
622,0.14306102889049363
623,0.1423537912900349
624,0.1416476342329486
625,0.14094257681482902
626,0.14023863811442194
627,0.13953583718902582
628,0.13883419306991954
629,0.13813372475781804
630,0.13743445121835693
631,0.13673639137760907
632,0.13603956411763254
633,0.13534398827205432
634,0.1346496826216889
635,0.13395666589019475
636,0.13326495673976935
637,0.1325745737668857
638,0.13188553549806895
639,0.1311978603857184
640,0.1305115668039725
641,0.12982667304462123
642,0.12914319731306526
643,0.12846115772432432
644,0.12778057229909479
645,0.1271014589598601
646,0.12642383552705166
647,0.12574771971526552
648,0.12507312912953208
649,0.12440008126164294
650,0.12372859348653396
651,0.12305868305872691
652,0.12239036710882958
653,0.12172366264009649
654,0.1210585865250496
655,0.1203951555021618
656,0.1197333861726019
657,0.11907329499704405
658,0.11841489829254054
659,0.11775821222945985
660,0.11710325282849011
661,0.11645003595770886
662,0.11579857732971964
663,0.11514889249885543
664,0.11450099685845104
665,0.11385490563818267
666,0.11321063390147729
667,0.11256819654299052
668,0.11192760828615442
669,0.11128888368079527
670,0.11065203710082158
671,0.11001708274198198
672,0.10938403461969473
673,0.10875290656694726
674,0.10812371223226717
675,0.10749646507776386
676,0.10687117837724187
677,0.10624786521438477
678,0.10562653848101085
679,0.10500721087539908
680,0.10438989490068691
681,0.10377460286333828
682,0.103161346871683
683,0.10255013883452593
684,0.10194099045982728
685,0.10133391325345242
686,0.10072891851799137
687,0.10012601735164874
688,0.0995252206472013
689,0.09892653909102533
690,0.09832998316219217
691,0.09773556313163137
692,0.09714328906136119
693,0.0965531708037864
694,0.09596521800106246
695,0.09537944008452484
696,0.09479584627418447
697,0.09421444557828786
698,0.09363524679293987
699,0.0930582585017923
700,0.09248348907579289
701,0.09191094667299773
702,0.09134063923844443
703,0.0907725745040863
704,0.09020675998878594
705,0.08964320299836807
706,0.0890819106257311
707,0.08852288975101509
708,0.08796614704182774
709,0.08741168895352505
710,0.08685952172954758
711,0.08630965140181095
712,0.08576208379114848
713,0.085216824507808
714,0.08467387895199832
715,0.08413325231448733
716,0.08359494957724913
717,0.0830589755141601
718,0.08252533469174286
719,0.08199403146995643
720,0.08146507000303276
721,0.08093845424035798
722,0.08041418792739696
723,0.07989227460666237
724,0.07937271761872353
725,0.07885552010325768
726,0.07834068500014106
727,0.07782821505057835
728,0.07731811279827117
729,0.07681038059062203
730,0.07630502057997596
731,0.0758020347248961
732,0.07530142479147377
733,0.07480319235467123
734,0.07430733879969716
735,0.07381386532341261
736,0.07332277293576718
737,0.07283406246126481
738,0.07234773454045705
739,0.0718637896314639
740,0.07138222801152104
741,0.07090304977855195
742,0.0704262548527646
743,0.06995184297827162
744,0.06947981372473248
745,0.0690101664890181
746,0.06854290049689457
747,0.06807801480472853
748,0.06761550830120915
749,0.06715537970909015
750,0.06669762758694701
751,0.06624225033095155
752,0.06578924617666097
753,0.06533861320082184
754,0.06489034932318737
755,0.06444445230834743
756,0.06400091976757022
757,0.06355974916065588
758,0.06312093779779904
759,0.06268448284146202
760,0.06225038130825603
761,0.06181863007083102
762,0.06138922585977127
763,0.06096216526549923
764,0.060537444740183986
765,0.06011506059965453
766,0.059695009025318116
767,0.059277286066081465
768,0.058861887640275216
769,0.058448809537580436
770,0.05803804742095702
771,0.057629596828572556
772,0.057223453175731666
773,0.05681961175680525
774,0.05641806774715848
775,0.05601881620507734
776,0.05562185207369343
777,0.05522717018290533
778,0.0548347652512977
779,0.05444463188805601
780,0.054056764594877044
781,0.05367115776787474
782,0.053287805699480606
783,0.052906702580338985
784,0.05252784250119485
785,0.052151219454776084
786,0.051776827337667954
787,0.05140465995217989
788,0.051034711008205134
789,0.05066697412507074
790,0.050301442833379374
791,0.04993811057684234
792,0.049576970714102074
793,0.04921801652054516
794,0.04886124119010532
795,0.04850663783705544
796,0.04815419949778852
797,0.047803919132587504
798,0.04745578962738369
799,0.04710980379550298
800,0.0467659543794006
801,0.04642423405238174
802,0.04608463542031206
803,0.0457471510233131
804,0.04541177333744534
805,0.0450784947763781
806,0.044747307693045385
807,0.044418204381288004
808,0.04409117707748215
809,0.043766217962152784
810,0.04344331916157393
811,0.043122472749353075
812,0.04280367074800208
813,0.04248690513049209
814,0.042172167821794546
815,0.0418594507004063
816,0.04154874559985976
817,0.041240044310217674
818,0.0409333385795522
819,0.040628620115408985
820,0.04032588058625477
821,0.040025111622909886
822,0.039726304819965017
823,0.03942945173718101
824,0.03913454390087411
825,0.03884157280528451
826,0.03855052991392879
827,0.03826140666093647
828,0.03797419445237022
829,0.03768888466753042
830,0.03740546866024277
831,0.037123937760130586
832,0.03684428327387018
833,0.03656649648643047
834,0.036290568662296255
835,0.03601649104667534
836,0.035744254866689515
837,0.03547385133254944
838,0.035205271638713
839,0.034938506965028496
840,0.03467354847786053
841,0.03441038733120106
842,0.03414901466776365
843,0.03388942162006248
844,0.033631599311474504
845,0.033375538857287036
846,0.03312123136572849
847,0.03286866793898403
848,0.032617839674195445
849,0.03236873766444549
850,0.032121352999726696
851,0.031875676767894844
852,0.0316317000556071
853,0.03138941394924474
854,0.031148809535821168
855,0.030909877903874068
856,0.0306726101443439
857,0.03043699735143611
858,0.030203030623469247
859,0.029970701063708735
860,0.029739999781185307
861,0.02951091789149952
862,0.029283446517611795
863,0.029057576790618024
864,0.028833299850511005
865,0.028610606846928725
866,0.028389488939887013
867,0.028169937300500183
868,0.02795194311168673
869,0.02773549756886227
870,0.027520591880618398
871,0.02730721726938856
872,0.027095364972101032
873,0.026885026240817896
874,0.02667619234336198
875,0.02646885456393059
876,0.026263004203696653
877,0.026058632581396596
878,0.025855731033907186
879,0.02565429091680867
880,0.025454303604936522
881,0.025255760492920505
882,0.025058652995712718
883,0.0248629725491028
884,0.02466871061022218
885,0.024475858658036274
886,0.02428440819382593
887,0.024094350741656792
888,0.023905677848837792
889,0.023718381086369367
890,0.02353245204937926
891,0.023347882357549126
892,0.023164663655529428
893,0.02298278761334421
894,0.022802245926785755
895,0.022623030317798443
896,0.02244513253485288
897,0.02226854435330981
898,0.022093257575774697
899,0.021919264032441786
900,0.021746555581429378
901,0.021575124109104612
902,0.021404961530400207
903,0.02123605978912089
904,0.02106841085824124
905,0.020902006740194642
906,0.020736839467152924
907,0.020572901101298
908,0.020410183735084096
909,0.02024867949149222
910,0.020088380524275862
911,0.01992927901819893
912,0.019771367189264675
913,0.019614637284937755
914,0.019459081584357503
915,0.01930469239854438
916,0.019151462070597782
917,0.018999382975886995
918,0.018848447522234548
919,0.018698648150092718
920,0.018549977332712006
921,0.018402427576302994
922,0.01825599142019199
923,0.018110661436968486
924,0.017966430232627024
925,0.017823290446701615
926,0.01768123475239461
927,0.01754025585669811
928,0.017400346500510113
929,0.01726149945874348
930,0.017123707540430074
931,0.016986963588817315
932,0.016851260481460593
933,0.016716591130308527
934,0.016582948481783374
935,0.016450325516855602
936,0.016318715251113072
937,0.016188110734824436
938,0.01605850505299836
939,0.015929891325436266
940,0.01580226270678057
941,0.015675612386558364
942,0.015549933589219451
943,0.015425219574169872
944,0.015301463635801196
945,0.015178659103514274
946,0.01505679934173898
947,0.014935877749949894
948,0.01481588776267689
949,0.014696822849511541
950,0.014578676515110165
951,0.014461442299191532
952,0.014345113776531518
953,0.01422968455695344
954,0.014115148285314592
955,0.014001498641488619
956,0.013888729340345152
957,0.013776834131724496
958,0.01366580680041005
959,0.01355564116609642
960,0.013446331083354367
961,0.01333787044159237
962,0.013230253165015266
963,0.013123473212579057
964,0.0130175245779434
965,0.012912401289420483
966,0.012808097409920666
967,0.012704607036896394
968,0.012601924302281952
969,0.012500043372431087
970,0.012398958448052035
971,0.012298663764139456
972,0.012199153589903906
973,0.012100422228699417
974,0.012002464017947691
975,0.01190527332905999
976,0.011808844567357842
977,0.011713172171989748
978,0.011618250615847255
979,0.011524074405477482
980,0.011430638080994626
981,0.011337936215988614
982,0.011245963417432572
983,0.011154714325587203
984,0.011064183613904656
985,0.010974365988929147
986,0.01088525619019689
987,0.01079684899013384
988,0.010709139193951311
989,0.010622121639541036
990,0.010535791197367366
991,0.010450142770358835
992,0.010365171293797859
993,0.010280871735208951
994,0.01019723909424568
995,0.010114268402575786
996,0.010031954723766074
997,0.00995029315316446
998,0.009869278817782118
999,0.009788906876173691


==> data/traindyn_frobdists_M=20_iter0.txt <==
,0
0,1.1415920134614903
1,1.1332195142132127
2,1.1253146932889808
3,1.117802728330411
4,1.110626934763031
5,1.1037434173114553
6,1.0971174452279608
7,1.0907209828634228
8,1.084530986296934
9,1.0785282090577177
10,1.0726963495385613
11,1.0670214309980326
12,1.0614913424517392
13,1.0560954927356436
14,1.0508245455144523
15,1.045670213129696
16,1.0406250938877968
17,1.0356825418965998
18,1.0308365616346673
19,1.0260817215665319
20,1.021413082611075
21,1.0168261383324178
22,1.012316764487498
23,1.0078811761216695
24,1.0035158908142419
25,0.9992176969817346
26,0.9949836263768504
27,0.9908109300962653
28,0.9866970575447582
29,0.9826396379074336
30,0.9786364637632963
31,0.9746854765377915
32,0.9707847535431258
33,0.9669324963962777
34,0.9631270206378505
35,0.9593667464019923
36,0.9556501900098424
37,0.951975956377321
38,0.9483427321433453
39,0.9447492794373391
40,0.9411944302156321
41,0.9376770811054448
42,0.9341961887028754
43,0.9307507652778949
44,0.9273398748450231
45,0.9239626295632177
46,0.9206181864327287
47,0.9173057442603129
48,0.9140245408673908
49,0.9107738505184937
50,0.9075529815497846
51,0.9043612741795639
52,0.9011980984845555
53,0.8980628525274135
54,0.8949549606223643
55,0.8918738717271901
56,0.8888190579509184
57,0.8857900131675979
58,0.882786251727462
59,0.8798073072575985
60,0.8768527315449639
61,0.8739220934952464
62,0.8710149781616575
63,0.8681309858382688
64,0.8652697312129731
65,0.8624308425755897
66,0.859613961077004
67,0.8568187400355968
68,0.8540448442875133
69,0.8512919495776297
70,0.8485597419883105
71,0.8458479174033071
72,0.8431561810043388
73,0.8404842467981136
74,0.8378318371717037
75,0.8351986824743652
76,0.8325845206240298
77,0.8299890967368371
78,0.8274121627781941
79,0.8248534772339607
80,0.822312804800471
81,0.8197899160921798
82,0.8172845873658268
83,0.814796600260078
84,0.8123257415496842
85,0.8098718029132582
86,0.8074345807138423
87,0.805013875791486
88,0.8026094932671131
89,0.8002212423570004
90,0.7978489361972441
91,0.7954923916776193
92,0.7931514292842887
93,0.7908258729508442
94,0.788515549917199
95,0.7862202905958859
96,0.7839399284453329
97,0.7816742998497287
98,0.7794232440050997
99,0.7771866028112583
100,0.7749642207692912
101,0.772755944884283
102,0.7705616245729875
103,0.7683811115761756
104,0.7662142598754033
105,0.7640609256139641
106,0.7619209670217963
107,0.7597942443441354
108,0.7576806197737092
109,0.7555799573862886
110,0.7534921230794158
111,0.7514169845141414
112,0.7493544110596123
113,0.7473042737403609
114,0.7452664451861553
115,0.7432407995842742
116,0.741227212634085
117,0.7392255615038013
118,0.73723572478931
119,0.735257582474961
120,0.7332910158962173
121,0.7313359077040728
122,0.7293921418311442
123,0.7274596034593536
124,0.7255381789891211
125,0.723627756009989
126,0.721728223272606
127,0.7198394706620037
128,0.7179613891720965
129,0.7160938708813478
130,0.7142368089295391
131,0.7123900974955915
132,0.7105536317763803
133,0.7087273079664992
134,0.7069110232389227
135,0.7051046757265222
136,0.7033081645043938
137,0.7015213895729564
138,0.6997442518417828
139,0.6979766531141248
140,0.6962184960721006
141,0.694469684262509
142,0.6927301220832396
143,0.6909997147702519
144,0.6892783683850896
145,0.6875659898029084
146,0.6858624867009901
147,0.6841677675477171
148,0.6824817415919864
149,0.680804318853041
150,0.679135410110697
151,0.677474926895947
152,0.6758227814819217
153,0.6741788868751908
154,0.6725431568073874
155,0.6709155057271403
156,0.6692958487922959
157,0.6676841018624188
158,0.6660801814915562
159,0.6644840049212528
160,0.6628954900738012
161,0.6613145555457237
162,0.659741120601464
163,0.6581751051672868
164,0.6566164298253716
165,0.6550650158080895
166,0.6535207849924589
167,0.6519836598947657
168,0.6504535636653449
169,0.6489304200835125
170,0.6474141535526429
171,0.645904689095381
172,0.6444019523489892
173,0.6429058695608141
174,0.6414163675838755
175,0.6399333738725672
176,0.6384568164784648
177,0.6369866240462373
178,0.6355227258096571
179,0.6340650515877011
180,0.6326135317807453
181,0.6311680973668404
182,0.6297286798980718
183,0.6282952114969967
184,0.6268676248531561
185,0.6254458532196573
186,0.6240298304098263
187,0.6226194907939246
188,0.6212147692959296
189,0.6198156013903752
190,0.61842192309925
191,0.6170336709889521
192,0.6156507821672967
193,0.6142731942805755
194,0.6129008455106663
195,0.6115336745721903
196,0.6101716207097151
197,0.6088146236950033
198,0.6074626238243035
199,0.6061155619156829
200,0.6047733793064026
201,0.6034360178503276
202,0.6021034199153795
203,0.6007755283810223
204,0.5994522866357866
205,0.5981336385748274
206,0.596819528597514
207,0.5955099016050568
208,0.5942047029981623
209,0.5929038786747199
210,0.5916073750275215
211,0.5903151389420066
212,0.5890271177940404
213,0.587743259447717
214,0.5864635122531908
215,0.5851878250445357
216,0.583916147137629
217,0.5826484283280616
218,0.5813846188890734
219,0.5801246695695118
220,0.5788685315918151
221,0.5776161566500193
222,0.5763674969077858
223,0.5751225049964529
224,0.5738811340131085
225,0.5726433375186829
226,0.5714090695360633
227,0.5701782845482277
228,0.5689509374963969
229,0.5677269837782085
230,0.5665063792459061
231,0.5652890802045474
232,0.5640750434102306
233,0.5628642260683366
234,0.5616565858317865
235,0.5604520807993162
236,0.5592506695137665
237,0.5580523109603855
238,0.556856964565147
239,0.5556645901930816
240,0.5544751481466207
241,0.5532885991639529
242,0.5521049044173919
243,0.5509240255117553
244,0.549745924482755
245,0.5485705637953956
246,0.547397906342384
247,0.5462279154425471
248,0.5450605548392568
249,0.5438957886988633
250,0.5427335816091353
251,0.5415738985777059
252,0.540416705030524
253,0.5392619668103116
254,0.538109650175024
255,0.536959721796315
256,0.535812148758004
257,0.534666898554546
258,0.5335239390895035
259,0.5323832386740183
260,0.5312447660252858
261,0.5301084902650266
262,0.5289743809179587
263,0.5278424079102676
264,0.5267125415680746
265,0.525584752615901
266,0.5244590121751309
267,0.5233352917624671
268,0.5222135632883846
269,0.5210937990555767
270,0.5199759717573967
271,0.5188600544762912
272,0.5177460206822269
273,0.5166338442311094
274,0.5155234993631933
275,0.5144149607014826
276,0.513308203250122
277,0.5122032023927766
278,0.5110999338910026
279,0.5099983738826039
280,0.5088984988799784
281,0.5078002857684506
282,0.5067037118045921
283,0.5056087546145259
284,0.5045153921922196
285,0.5034236028977611
286,0.50233336545562
287,0.5012446589528936
288,0.5001574628375357
289,0.499071756916569
290,0.49798752135428104
291,0.49690473667040075
292,0.4958233837382591
293,0.49474344378292984
294,0.49366489837935135
295,0.4925877294504308
296,0.49151191926512655
297,0.49043745043651293
298,0.48936430591982294
299,0.48829246901047163
300,0.48722192334205827
301,0.48615265288434784
302,0.48508464194123024
303,0.4840178751486592
304,0.48295233747256866
305,0.4818880142067679
306,0.48082489097081366
307,0.4797629537078606
308,0.47870218868248987
309,0.47764258247851366
310,0.476584121996759
311,0.47552679445282714
312,0.47447058737483205
313,0.4734154886011141
314,0.4723614862779326
315,0.4713085688571349
316,0.4702567250938024
317,0.46920594404387433
318,0.46815621506174904
319,0.46710752779786185
320,0.466059872196241
321,0.46501323849204124
322,0.4639676172090548
323,0.46292299915720075
324,0.46187937542999197
325,0.46083673740198033
326,0.45979507672618086
327,0.4587543853314745
328,0.4577146554199887
329,0.4566758794644593
330,0.4556380502055698
331,0.4546011606492716
332,0.45356520406408407
333,0.45253017397837514
334,0.4514960641776221
335,0.4504628687016544
336,0.44943058184187734
337,0.44839919813847784
338,0.4473687123776125
339,0.4463391195885788
340,0.4453104150409689
341,0.44428259424180716
342,0.44325565293267266
343,0.44222958708680465
344,0.44120439290619523
345,0.4401800668186656
346,0.4391566054749299
347,0.43813400574564487
348,0.4371122647184475
349,0.43609137969497924
350,0.43507134818790055
351,0.434052167917892
352,0.43303383681064667
353,0.43201635299385227
354,0.4309997147941631
355,0.42998392073416514
356,0.428968969529331
357,0.4279548600849695
358,0.42694159149316674
359,0.42592916302972306
360,0.42491757415108217
361,0.4239068244912577
362,0.4228969138587549
363,0.421887842233488
364,0.4208796097636964
365,0.4198722167628581
366,0.4188656637066007
367,0.41785995122961467
368,0.41685508012256267
369,0.4158510513289936
370,0.41484786594225465
371,0.4138455252024083
372,0.4128440304931499
373,0.4118433833387306
374,0.41084358540088295
375,0.4098446384757531
376,0.40884654449083696
377,0.40784930550192416
378,0.406852923690048
379,0.40585740135844406
380,0.40486274092951685
381,0.4038689449418151
382,0.4028760160470183
383,0.401883957006932
384,0.400892770690496
385,0.3999024600708035
386,0.39891302822213254
387,0.39792447831699246
388,0.39693681362318145
389,0.39595003750086166
390,0.3949641533996474
391,0.39397916485571016
392,0.3929950754889003
393,0.39201188899988526
394,0.3910296091673057
395,0.39004823984495096
396,0.38906778495895245
397,0.38808824850499674
398,0.38710963454555963
399,0.38613194720716043
400,0.3851551906776375
401,0.38417936920344625
402,0.3832044870869792
403,0.38223054868390927
404,0.3812575584005563
405,0.38028552069127863
406,0.37931444005588777
407,0.37834432103708965
408,0.37737516821795003
409,0.376406986219388
410,0.3754397796976938
411,0.3744735533420748
412,0.37350831187222905
413,0.37254406003594637
414,0.3715808026067375
415,0.3706185443814924
416,0.36965729017816745
417,0.36869704483350246
418,0.3677378132007664
419,0.366779600147535
420,0.36582241055349757
421,0.3648662493082948
422,0.36391112130938885
423,0.3629570314599639
424,0.3620039846668578
425,0.36105198583852827
426,0.3601010398830487
427,0.3591511517061379
428,0.35820232620922265
429,0.3572545682875327
430,0.3563078828282295
431,0.3553622747085683
432,0.3544177487940934
433,0.35347430993686796
434,0.35253196297373673
435,0.3515907127246242
436,0.35065056399086536
437,0.3497115215535725
438,0.3487735901720345
439,0.3478367745821529
440,0.34690107949491034
441,0.34596650959487546
442,0.3450330695387412
443,0.3441007639538985
444,0.34316959743704506
445,0.3422395745528282
446,0.3413106998325228
447,0.34038297777274423
448,0.3394564128341959
449,0.3385310094404514
450,0.3376067719767716
451,0.33668370478895626
452,0.3357618121822301
453,0.3348410984201638
454,0.33392156772362847
455,0.3330032242697858
456,0.3320860721911108
457,0.33117011557445014
458,0.33025535846011345
459,0.32934180484099845
460,0.32842945866175044
461,0.3275183238179546
462,0.3266084041553614
463,0.325699703469146
464,0.3247922255032002
465,0.3238859739494566
466,0.322980952447246
467,0.322077164582687
468,0.32117461388810714
469,0.32027330384149666
470,0.3193732378659934
471,0.31847441932939924
472,0.31757685154372745
473,0.3166805377647813
474,0.31578548119176253
475,0.31489168496691133
476,0.3139991521751749
477,0.31310788584390636
478,0.31221788894259417
479,0.31132916438261815
480,0.31044171501703705
481,0.30955554364040255
482,0.3086706529886028
483,0.3077870457387331
484,0.3069047245089939
485,0.30602369185861716
486,0.3051439502878177
487,0.3042655022377729
488,0.30338835009062726
489,0.3025124961695235
490,0.3016379427386586
491,0.3007646920033651
492,0.29989274611021705
493,0.29902210714716043
494,0.29815277714366756
495,0.2972847580709146
496,0.29641805184198283
497,0.29555266031208255
498,0.29468858527879915
499,0.293825828482362
500,0.2929643916059336
501,0.29210427627592167
502,0.29124548406231054
503,0.29038801647901435
504,0.28953187498424965
505,0.28867706098092744
506,0.28782357581706486
507,0.286971420786216
508,0.2861205971279206
509,0.28527110602817096
510,0.28442294861989714
511,0.28357612598346843
512,0.28273063914721236
513,0.28188648908794983
514,0.2810436767315466
515,0.2802022029534799
516,0.27936206857942075
517,0.2785232743858309
518,0.2776858211005743
519,0.2768497094035418
520,0.276014939927291
521,0.2751815132576977
522,0.2743494299346211
523,0.27351869045258087
524,0.27268929526144653
525,0.27186124476713835
526,0.27103453933233884
527,0.27020917927721605
528,0.2693851648801563
529,0.2685624963785072
530,0.2677411739693307
531,0.2669211978101641
532,0.2661025680197911
533,0.2652852846790208
534,0.2644693478314741
535,0.26365475748437844
536,0.2628415136093698
537,0.26202961614330056
538,0.26121906498905495
539,0.2604098600163698
540,0.259602001062661
541,0.258795487933856
542,0.2579903204052299
543,0.2571864982222476
544,0.2563840211014085
545,0.25558288873109675
546,0.25478310077243305
547,0.2539846568601313
548,0.2531875566033567
549,0.2523917995865863
550,0.2515973853704729
551,0.25080431349270815
552,0.2500125834688893
553,0.24922219479338575
554,0.24843314694020555
555,0.24764543936386385
556,0.24685907150024997
557,0.24607404276749387
558,0.24529035256683318
559,0.2445080002834777
560,0.2437269852874731
561,0.24294730693456343
562,0.24216896456704998
563,0.2413919575146497
564,0.2406162850953494
565,0.23984194661625782
566,0.23906894137445361
567,0.23829726865783069
568,0.23752692774593903
569,0.2367579179108209
570,0.23599023841784386
571,0.23522388852652734
572,0.23445886749136552
573,0.23369517456264405
574,0.23293280898725163
575,0.23217177000948505
576,0.23141205687184882
577,0.23065366881584803
578,0.22989660508277418
579,0.22914086491448452
580,0.2283864475541742
581,0.2276333522471406
582,0.22688157824154045
583,0.22613112478913844
584,0.22538199114604812
585,0.22463417657346452
586,0.22388768033838743
587,0.22314250171433672
588,0.2223986399820582
589,0.22165609443021986
590,0.22091486435609947
591,0.22017494906626175
592,0.21943634787722605
593,0.2186990601161238
594,0.21796308512134596
595,0.2172284222431798
596,0.2164950708444349
597,0.2157630303010589
598,0.2150323000027419
599,0.21430287935350978
600,0.21357476777230616
601,0.21284796469356343
602,0.21212246956776137
603,0.21139828186197482
604,0.21067540106040913
605,0.2099538266649236
606,0.20923355819554268
607,0.2085145951909555
608,0.20779693720900205
609,0.207080583827148
610,0.20636553464294594
611,0.20565178927448483
612,0.2049393473608256
613,0.20422820856242488
614,0.20351837256154529
615,0.20280983906265238
616,0.20210260779279943
617,0.20139667850199766
618,0.20069205096357445
619,0.19998872497451742
620,0.19928670035580526
621,0.19858597695272565
622,0.19788655463517882
623,0.1971884332979685
624,0.19649161286107844
625,0.19579609326993597
626,0.19510187449566171
627,0.19440895653530552
628,0.1937173394120691
629,0.19302702317551446
630,0.19233800790175942
631,0.19165029369365874
632,0.1909638806809717
633,0.19027876902051677
634,0.1895949588963113
635,0.18891245051969896
636,0.18823124412946293
637,0.18755133999192486
638,0.18687273840103197
639,0.18619543967842905
640,0.18551944417351784
641,0.18484475226350283
642,0.1841713643534235
643,0.18349928087617398
644,0.1828285022925083
645,0.1821590290910336
646,0.1814908617881897
647,0.18082400092821582
648,0.1801584470831041
649,0.17949420085254073
650,0.178831262863834
651,0.1781696337718298
652,0.17750931425881444
653,0.17685030503440524
654,0.17619260683542848
655,0.17553622042578534
656,0.17488114659630571
657,0.1742273861645895
658,0.17357493997483714
659,0.17292380889766676
660,0.17227399382992126
661,0.17162549569446317
662,0.1709783154399576
663,0.17033245404064537
664,0.16968791249610346
665,0.1690446918309958
666,0.1684027930948125
667,0.16776221736159877
668,0.1671229657296734
669,0.16648503932133651
670,0.16584843928256773
671,0.1652131667827137
672,0.16457922301416672
673,0.16394660919203247
674,0.16331532655378925
675,0.16268537635893762
676,0.16205675988864074
677,0.16142947844535555
678,0.16080353335245612
679,0.16017892595384725
680,0.15955565761357043
681,0.15893372971540112
682,0.15831314366243834
683,0.15769390087668644
684,0.15707600279862866
685,0.15645945088679405
686,0.1558442466173166
687,0.15523039148348736
688,0.1546178869953
689,0.15400673467898895
690,0.1533969360765626
691,0.15278849274532844
692,0.15218140625741308
693,0.1515756781992769
694,0.15097131017122173
695,0.15036830378689434
696,0.14976666067278407
697,0.14916638246771544
698,0.14856747082233615
699,0.1479699273986005
700,0.1473737538692477
701,0.14677895191727758
702,0.1461855232354204
703,0.14559346952560404
704,0.14500279249841752
705,0.14441349387257046
706,0.14382557537435064
707,0.14323903873707713
708,0.14265388570055176
709,0.14207011801050765
710,0.14148773741805523
711,0.1409067456791265
712,0.140327144553917
713,0.13974893580632636
714,0.13917212120339728
715,0.1385967025147526
716,0.13802268151203223
717,0.13745005996832832
718,0.13687883965762024
719,0.1363090223542085
720,0.13574060983214883
721,0.13517360386468608
722,0.1346080062236871
723,0.13404381867907586
724,0.13348104299826713
725,0.1329196809456016
726,0.13235973428178183
727,0.13180120476330875
728,0.13124409414191965
729,0.1306884041640275
730,0.13013413657016162
731,0.12958129309441013
732,0.12902987546386396
733,0.12847988539806365
734,0.12793132460844733
735,0.12738419479780183
736,0.1268384976597158
737,0.12629423487803637
738,0.12575140812632718
739,0.12521001906733073
740,0.12467006935243341
741,0.12413156062113397
742,0.12359449450051475
743,0.12305887260471776
744,0.12252469653442345
745,0.12199196787633347
746,0.12146068820265846
747,0.12093085907060855
748,0.12040248202188918
749,0.11987555858220074
750,0.11935009026074354
751,0.11882607854972634
752,0.11830352492388056
753,0.11778243083997919
754,0.11726279773636056
755,0.1167446270324572
756,0.11622792012833029
757,0.11571267840420939
758,0.11519890322003712
759,0.11468659591502013
760,0.11417575780718527
761,0.11366639019294189
762,0.11315849434664912
763,0.11265207152019062
764,0.11214712294255383
765,0.11164364981941617
766,0.1111416533327371
767,0.11064113464035681
768,0.11014209487560078
769,0.10964453514689122
770,0.1091484565373645
771,0.10865386010449557
772,0.10816074687972892
773,0.10766911786811564
774,0.10717897404795843
775,0.10669031637046172
776,0.10620314575939062
777,0.10571746311073471
778,0.1052332692923802
779,0.10475056514378848
780,0.10426935147568188
781,0.10378962906973635
782,0.10331139867828111
783,0.10283466102400576
784,0.10235941679967424
785,0.10188566666784607
786,0.10141341126060469
787,0.10094265117929313
788,0.10047338699425688
789,0.10000561924459415
790,0.09953934843791272
791,0.09907457505009522
792,0.09861129952507038
793,0.09814952227459273
794,0.0976892436780287
795,0.09723046408215064
796,0.09677318380093759
797,0.09631740311538381
798,0.09586312227331413
799,0.09541034148920675
800,0.09495906094402366
801,0.09450928078504767
802,0.09406100112572692
803,0.09361422204552672
804,0.09316894358978847
805,0.09272516576959543
806,0.09228288856164645
807,0.09184211190813597
808,0.0914028357166412
809,0.09096505986001698
810,0.09052878417629673
811,0.09009400846860155
812,0.08966073250505495
813,0.08922895601870547
814,0.08879867870745585
815,0.08836990023399859
816,0.08794262022575933
817,0.08751683827484592
818,0.08709255393800486
819,0.08666976673658391
820,0.08624847615650158
821,0.08582868164822337
822,0.08541038262674394
823,0.084993578471576
824,0.08457826852674598
825,0.08416445210079522
826,0.08375212846678833
827,0.08334129686232679
828,0.08293195648956958
829,0.08252410651525954
830,0.08211774607075556
831,0.08171287425207108
832,0.08130949011991831
833,0.08090759269975858
834,0.08050718098185758
835,0.08010825392134777
836,0.07971081043829484
837,0.079314849417771
838,0.07892036970993316
839,0.07852737013010651
840,0.07813584945887367
841,0.07774580644216911
842,0.07735723979137847
843,0.07697014818344389
844,0.0765845302609729
845,0.076200384632354
846,0.0758177098718759
847,0.07543650451985219
848,0.07505676708275079
849,0.07467849603332756
850,0.0743016898107654
851,0.07392634682081692
852,0.0735524654359527
853,0.07318004399551244
854,0.07280908080586217
855,0.07243957414055403
856,0.0720715222404916
857,0.07170492331409822
858,0.07133977553748996
859,0.07097607705465231
860,0.07061382597762064
861,0.07025302038666457
862,0.06989365833047592
863,0.06953573782636023
864,0.06917925686043203
865,0.06882421338781325
866,0.06847060533283528
867,0.06811843058924404
868,0.06776768702040858
869,0.06741837245953261
870,0.06707048470986922
871,0.06672402154493826
872,0.06637898070874723
873,0.06603535991601439
874,0.06569315685239506
875,0.06535236917471023
876,0.06501299451117824
877,0.06467503046164848
878,0.0643384745978378
879,0.06400332446356946
880,0.06366957757501394
881,0.06333723142093262
882,0.06300628346292289
883,0.06267673113566571
884,0.06234857184717545
885,0.06202180297905115
886,0.06169642188672991
887,0.06137242589974222
888,0.06104981232196865
889,0.06072857843189852
890,0.06040872148288997
891,0.06009023870343187
892,0.05977312729740648
893,0.05945738444435442
894,0.059143007299740084
895,0.05882999299521921
896,0.05851833863890652
897,0.05820804131564566
898,0.057899098087279215
899,0.057591505992920594
900,0.05728526204922595
901,0.0569803632506676
902,0.05667680656980826
903,0.056374588957575536
904,0.056073707343537386
905,0.055774158636178725
906,0.055475939723177374
907,0.05517904747168183
908,0.05488347872858853
909,0.05458923032082018
910,0.054296299055603965
911,0.054004681720750174
912,0.05371437508493136
913,0.05342537589796101
914,0.05313768089107305
915,0.05285128677720106
916,0.05256619025125771
917,0.05228238799041337
918,0.05199987665437633
919,0.05171865288567121
920,0.05143871330991789
921,0.051160054536110375
922,0.05088267315689488
923,0.05060656574884854
924,0.05033172887275641
925,0.05005815907388922
926,0.04978585288228022
927,0.04951480681300145
928,0.04924501736643958
929,0.0489764810285713
930,0.048709194271238064
931,0.048443153552419696
932,0.04817835531650833
933,0.04791479599458039
934,0.04765247200466873
935,0.047391379752033745
936,0.04713151562943319
937,0.04687287601739182
938,0.04661545728446942
939,0.04635925578752874
940,0.046104267872001545
941,0.04585048987215398
942,0.04559791811135154
943,0.045346548902321676
944,0.045096378547416605
945,0.044847403338874194
946,0.044599619559077805
947,0.04435302348081511
948,0.04410761136753583
949,0.043863379473607494
950,0.0436203240445711
951,0.04337844131739434
952,0.043137727520724194
953,0.04289817887513809
954,0.04265979159339334
955,0.04242256188067566
956,0.04218648593484606
957,0.04195155994668596
958,0.04171778010014175
959,0.0414851425725669
960,0.041253643534963136
961,0.041023279152220024
962,0.04079404558335266
963,0.04056593898173882
964,0.04033895549535294
965,0.040113091267000106
966,0.03988834243454742
967,0.03966470513115432
968,0.03944217548550077
969,0.03922074962201444
970,0.03900042366109563
971,0.038781193719340745
972,0.0385630559097644
973,0.03834600634201921
974,0.03813004112261454
975,0.03791515635513303
976,0.037701348140445755
977,0.037488612576925234
978,0.03727694576065729
979,0.037066343785650484
980,0.036856802744044445
981,0.03664831872631587
982,0.03644088782148327
983,0.036234506117309224
984,0.03602916970050174
985,0.03582487465691307
986,0.03562161707173737
987,0.03541939302970544
988,0.035218198615279445
989,0.03501802991284405
990,0.03481888300689683
991,0.03462075398223632
992,0.03442363892414864
993,0.034227533918591825
994,0.03403243505237894
995,0.033838338413358766
996,0.03364524009059488
997,0.03345313617454326
998,0.03326202275722709
999,0.03307189593241138


==> data/traindyn_frobdists_M=30_iter0.txt <==
,0
0,1.3451358535240439
1,1.3355578862878195
2,1.326953511243481
3,1.3191051584850957
4,1.3118591137365099
5,1.3051036772240174
6,1.2987554788852096
7,1.2927507766332242
8,1.2870397914577318
9,1.2815829226711914
10,1.2763481540864927
11,1.271309233495847
12,1.2664443666763436
13,1.2617352617194464
14,1.2571664170250438
15,1.252724582123635
16,1.2483983432979515
17,1.2441778008104103
18,1.2400543143875515
19,1.2360203002687031
20,1.2320690677047959
21,1.2281946859937383
22,1.2243918754092922
23,1.2206559170135158
24,1.2169825775325913
25,1.2133680463529781
26,1.2098088823487125
27,1.2063019687432035
28,1.2028444745834936
29,1.1994338216925322
30,1.1960676561876447
31,1.1927438238271655
32,1.1894603485839061
33,1.1862154139524108
34,1.1830073465833684
35,1.1798346019079107
36,1.1766957514705885
37,1.1735894717353692
38,1.1705145341662508
39,1.167469796414666
40,1.1644541944711437
41,1.1614667356596589
42,1.1585064923705994
43,1.1555725964429278
44,1.1526642341184303
45,1.1497806415013692
46,1.146921100465658
47,1.1440849349592002
48,1.141271507661435
49,1.1384802169556323
50,1.1357104941821945
51,1.1329618011433038
52,1.1302336278327545
53,1.1275254903678908
54,1.1248369291031968
55,1.1221675069074153
56,1.1195168075880901
57,1.1168844344491988
58,1.114270008969086
59,1.1116731695872941
60,1.1090935705900764
61,1.1065308810854473
62,1.1039847840595705
63,1.101454975507112
64,1.0989411636289348
65,1.0964430680911617
66,1.0939604193402286
67,1.0914929579690666
68,1.0890404341300224
69,1.0866026069905468
70,1.084179244228049
71,1.0817701215606588
72,1.0793750223109302
73,1.0769937369998053
74,1.0746260629683833
75,1.0722718040252768
76,1.069930770117524
77,1.0676027770232075
78,1.0652876460640974
79,1.0629852038367749
80,1.0606952819608275
81,1.0584177168428313
82,1.0561523494549394
83,1.0538990251269973
84,1.0516575933511945
85,1.0494279075983424
86,1.0472098251449478
87,1.0450032069103112
88,1.0428079173029476
89,1.040623824075681
90,1.0384507981888151
91,1.0362887136808263
92,1.03413744754608
93,1.0319968796190913
94,1.0298668924649055
95,1.0277473712751963
96,1.0256382037697107
97,1.0235392801027206
98,1.0214504927741646
99,1.0193717365451855
100,1.0173029083577936
101,1.0152439072584005
102,1.013194634324993
103,1.011154992597727
104,1.0091248870127407
105,1.0071042243389976
106,1.0050929131179858
107,1.0030908636061098
108,1.0010979877196242
109,0.9991141989819641
110,0.9971394124733459
111,0.9951735447825087
112,0.993216513960486
113,0.9912682394762982
114,0.9893286421744609
115,0.9873976442342263
116,0.9854751691304516
117,0.9835611415960297
118,0.981655487585791
119,0.9797581342418107
120,0.9778690098600493
121,0.9759880438582643
122,0.9741151667451307
123,0.9722503100905147
124,0.9703934064968452
125,0.9685443895715358
126,0.9667031939004037
127,0.9648697550220481
128,0.9630440094031392
129,0.9612258944145807
130,0.9594153483085085
131,0.9576123101960872
132,0.9558167200260714
133,0.9540285185641039
134,0.9522476473727105
135,0.9504740487919741
136,0.9487076659208519
137,0.9469484425991147
138,0.9451963233898809
139,0.943451253562723
140,0.9417131790773244
141,0.9399820465676637
142,0.938257803326709
143,0.9365403972916007
144,0.9348297770293033
145,0.9331258917227142
146,0.9314286911572055
147,0.9297381257075882
148,0.9280541463254816
149,0.9263767045270729
150,0.9247057523812541
151,0.9230412424981229
152,0.9213831280178331
153,0.9197313625997837
154,0.9180859004121374
155,0.9164466961216506
156,0.9148137048838119
157,0.9131868823332723
158,0.9115661845745623
159,0.9099515681730828
160,0.9083429901463618
161,0.9067404079555692
162,0.9051437794972798
163,0.9035530630954762
164,0.9019682174937854
165,0.9003892018479404
166,0.8988159757184587
167,0.8972484990635339
168,0.8956867322321291
169,0.8941306359572685
170,0.8925801713495222
171,0.8910352998906743
172,0.8894959834275714
173,0.887962184166145
174,0.8864338646656014
175,0.8849109878327767
176,0.8833935169166475
177,0.8818814155029975
178,0.880374647509229
179,0.8788731771793221
180,0.8773769690789308
181,0.8758859880906141
182,0.8744001994091994
183,0.8729195685372724
184,0.8714440612807888
185,0.8699736437448069
186,0.8685082823293349
187,0.8670479437252891
188,0.8655925949105642
189,0.8641422031462036
190,0.8626967359726767
191,0.8612561612062523
192,0.8598204469354681
193,0.8583895615176942
194,0.8569634735757851
195,0.8555421519948208
196,0.854125565918931
197,0.8527136847482009
198,0.8513064781356592
199,0.8499039159843396
200,0.8485059684444191
201,0.8471126059104281
202,0.8457237990185303
203,0.8443395186438704
204,0.8429597358979888
205,0.8415844221262962
206,0.8402135489056162
207,0.8388470880417815
208,0.8374850115672917
209,0.8361272917390247
210,0.8347739010360048
211,0.8334248121572219
212,0.8320799980195009
213,0.830739431755422
214,0.8294030867112869
215,0.828070936445133
216,0.8267429547247898
217,0.8254191155259809
218,0.8240993930304661
219,0.8227837616242244
220,0.8214721958956754
221,0.8201646706339398
222,0.818861160827135
223,0.8175616416607069
224,0.8162660885157944
225,0.8149744769676294
226,0.8136867827839648
227,0.8124029819235373
228,0.811123050534557
229,0.8098469649532262
230,0.8085747017022866
231,0.8073062374895928
232,0.806041549206711
233,0.8047806139275431
234,0.8035234089069746
235,0.8022699115795456
236,0.8010200995581436
237,0.7997739506327182
238,0.7985314427690162
239,0.7972925541073378
240,0.7960572629613089
241,0.7948255478166749
242,0.7935973873301112
243,0.7923727603280503
244,0.7911516458055252
245,0.7899340229250302
246,0.7887198710153943
247,0.7875091695706719
248,0.7863018982490446
249,0.7850980368717394
250,0.7838975654219572
251,0.7827004640438161
252,0.7815067130413035
253,0.7803162928772429
254,0.7791291841722697
255,0.7779453677038171
256,0.7767648244051134
257,0.775587535364188
258,0.7744134818228863
259,0.7732426451758946
260,0.7720750069697717
261,0.7709105489019904
262,0.7697492528199842
263,0.7685911007202036
264,0.7674360747471792
265,0.766284157192588
266,0.7651353304943326
267,0.7639895772356191
268,0.7628468801440459
269,0.761707222090696
270,0.7605705860892349
271,0.7594369552950129
272,0.7583063130041731
273,0.7571786426527625
274,0.7560539278158486
275,0.7549321522066399
276,0.753813299675609
277,0.7526973542096208
278,0.7515842999310637
279,0.7504741210969826
280,0.7493668020982179
281,0.7482623274585447
282,0.7471606818338156
283,0.7460618500111071
284,0.744965816907867
285,0.7438725675710649
286,0.742782087176345
287,0.7416943610271802
288,0.7406093745540292
289,0.7395271133134947
290,0.7384475629874843
291,0.7373707093823698
292,0.7362965384281542
293,0.7352250361776346
294,0.7341561888055679
295,0.7330899826078395
296,0.7320264040006321
297,0.7309654395195957
298,0.7299070758190181
299,0.7288512996709984
300,0.7277980979646188
301,0.7267474577051203
302,0.7256993660130778
303,0.7246538101235751
304,0.7236107773853842
305,0.7225702552601403
306,0.7215322313215241
307,0.720496693254438
308,0.7194636288541894
309,0.7184330260256699
310,0.7174048727825387
311,0.716379157246405
312,0.7153558676460108
313,0.7143349923164172
314,0.7133165196981874
315,0.7123004383365745
316,0.7112867368807071
317,0.7102754040827779
318,0.7092664287972316
319,0.7082597999799541
320,0.7072555066874636
321,0.7062535380761006
322,0.7052538834012205
323,0.7042565320163874
324,0.7032614733725664
325,0.7022686970173204
326,0.7012781925940048
327,0.700289949840966
328,0.6993039585907381
329,0.6983202087692437
330,0.6973386903949941
331,0.696359393578291
332,0.6953823085204304
333,0.6944074255129065
334,0.6934347349366173
335,0.6924642272610734
336,0.6914958930436051
337,0.6905297229285742
338,0.689565707646585
339,0.6886038380136981
340,0.687644104930646
341,0.6866864993820497
342,0.6857310124356377
343,0.6847776352414664
344,0.683826359031143
345,0.6828771751170494
346,0.6819300748915693
347,0.6809850498263164
348,0.680042091471365
349,0.6791011914544832
350,0.6781623414803679
351,0.6772255333298822
352,0.6762907588592948
353,0.6753580099995228
354,0.6744272787553763
355,0.6734985572048048
356,0.6725718374981482
357,0.6716471118573887
358,0.6707243725754055
359,0.6698036120152335
360,0.6688848226093245
361,0.6679679968588093
362,0.6670531273327654
363,0.6661402066674873
364,0.6652292275657576
365,0.6643201827961245
366,0.6634130651921797
367,0.6625078676518408
368,0.6616045831366378
369,0.6607032046710013
370,0.6598037253415547
371,0.658906138296411
372,0.6580104367444707
373,0.6571166139547263
374,0.6562246632555679
375,0.6553345780340943
376,0.6544463517354258
377,0.6535599778620231
378,0.6526754499730087
379,0.6517927616834926
380,0.6509119066639012
381,0.6500328786393119
382,0.649155671388789
383,0.6482802787447282
384,0.6474066945921991
385,0.6465349128682978
386,0.6456649275614995
387,0.6447967327110183
388,0.6439303224061695
389,0.6430656907857366
390,0.6422028320373433
391,0.6413417403968298
392,0.6404824101476332
393,0.6396248356201726
394,0.6387690111912386
395,0.6379149312833886
396,0.6370625903643451
397,0.6362119829463989
398,0.6353631035858189
399,0.6345159468822643
400,0.6336705074782025
401,0.6328267800583325
402,0.6319847593490119
403,0.6311444401176904
404,0.6303058171723462
405,0.6294688853609292
406,0.6286336395708074
407,0.6278000747282205
408,0.6269681857977364
409,0.6261379677817142
410,0.6253094157197707
411,0.6244825246882544
412,0.6236572897997219
413,0.6228337062024217
414,0.6220117690797816
415,0.621191473649902
416,0.620372815165054
417,0.6195557889111832
418,0.6187403902074183
419,0.6179266144055853
420,0.617114456889726
421,0.6163039130756232
422,0.6154949784103294
423,0.6146876483717035
424,0.6138819184679486
425,0.6130777842371599
426,0.6122752412468734
427,0.6114742850936233
428,0.6106749114025035
429,0.6098771158267328
430,0.6090808940472279
431,0.608286241772181
432,0.6074931547366418
433,0.606701628702105
434,0.6059116594561037
435,0.6051232428118083
436,0.6043363746076297
437,0.6035510507068281
438,0.6027672669971277
439,0.6019850193903358
440,0.6012043038219677
441,0.6004251162508767
442,0.5996474526588895
443,0.5988713090504459
444,0.5980966814522456
445,0.597323565912898
446,0.5965519585025783
447,0.5957818553126895
448,0.5950132524555277
449,0.5942461460639542
450,0.5934805322910719
451,0.5927164073099065
452,0.5919537673130937
453,0.591192608512571
454,0.5904329271392738
455,0.5896747194428379
456,0.588917981691306
457,0.5881627101708392
458,0.5874089011854341
459,0.5866565510566433
460,0.5859056561233036
461,0.5851562127412653
462,0.5844082172831297
463,0.5836616661379893
464,0.5829165557111735
465,0.5821728824239993
466,0.581430642713526
467,0.5806898330323144
468,0.5799504498481929
469,0.5792124896440247
470,0.5784759489174818
471,0.5777408241808237
472,0.5770071119606792
473,0.5762748087978339
474,0.5755439112470211
475,0.5748144158767186
476,0.5740863192689472
477,0.5733596180190772
478,0.5726343087356358
479,0.5719103880401207
480,0.5711878525668166
481,0.5704666989626173
482,0.5697469238868508
483,0.5690285240111089
484,0.5683114960190807
485,0.5675958366063902
486,0.5668815424804374
487,0.5661686103602449
488,0.5654570369763048
489,0.5647468190704344
490,0.5640379533956318
491,0.5633304367159355
492,0.5626242658062907
493,0.5619194374524153
494,0.5612159484506725
495,0.5605137956079453
496,0.5598129757415153
497,0.5591134856789443
498,0.5584153222579598
499,0.5577184823263436
500,0.5570229627418243
501,0.5563287603719723
502,0.5556358720940978
503,0.5549442947951535
504,0.5542540253716385
505,0.5535650607295065
506,0.5528773977840769
507,0.5521910334599487
508,0.5515059646909165
509,0.5508221884198916
510,0.5501397015988233
511,0.5494585011886246
512,0.5487785841591007
513,0.548099947488879
514,0.547422588165343
515,0.5467465031845683
516,0.5460716895512604
517,0.545398144278697
518,0.5447258643886701
519,0.5440548469114328
520,0.5433850888856471
521,0.5427165873583343
522,0.5420493393848284
523,0.5413833420287301
524,0.5407185923618651
525,0.5400550874642417
526,0.5393928244240143
527,0.5387318003374445
528,0.5380720123088679
529,0.5374134574506609
530,0.5367561328832091
531,0.5361000357348796
532,0.5354451631419921
533,0.5347915122487942
534,0.534139080207438
535,0.5334878641779566
536,0.5328378613282445
537,0.5321890688340375
538,0.5315414838788962
539,0.5308951036541892
540,0.5302499253590784
541,0.529605946200506
542,0.5289631633931818
543,0.5283215741595735
544,0.5276811757298958
545,0.5270419653421036
546,0.5264039402418836
547,0.5257670976826496
548,0.5251314349255359
549,0.5244969492393947
550,0.5238636379007925
551,0.5232314981940082
552,0.5226005274110325
553,0.5219707228515668
554,0.5213420818230242
555,0.5207146016405315
556,0.5200882796269306
557,0.5194631131127813
558,0.518839099436365
559,0.5182162359436896
560,0.5175945199884929
561,0.5169739489322489
562,0.5163545201441735
563,0.5157362310012304
564,0.5151190788881383
565,0.5145030611973783
566,0.5138881753292007
567,0.5132744186916338
568,0.5126617887004916
569,0.5120502827793827
570,0.5114398983597189
571,0.5108306328807244
572,0.5102224837894448
573,0.5096154485407566
574,0.5090095245973767
575,0.5084047094298718
576,0.5078010005166691
577,0.5071983953440641
578,0.5065968914062319
579,0.5059964862052366
580,0.5053971772510405
581,0.5047989620615144
582,0.5042018381624461
583,0.5036058030875511
584,0.5030108543784806
585,0.5024169895848313
586,0.5018242062641544
587,0.5012325019819632
588,0.5006418743117431
589,0.5000523208349585
590,0.4994638391410613
591,0.49887642682749794
592,0.4982900814997172
593,0.4977048007711769
594,0.4971205822633503
595,0.4965374236057323
596,0.49595532243584506
597,0.49537427639924386
598,0.49479428314952106
599,0.4942153403483114
600,0.4936374456652952
601,0.4930605967782023
602,0.492484791372815
603,0.49191002714296994
604,0.4913363017905607
605,0.4907636130255387
606,0.49019195856591413
607,0.489621336137756
608,0.4890517434751919
609,0.48848317832040733
610,0.487915638423643
611,0.48734912154319393
612,0.48678362544540593
613,0.48621914790467213
614,0.4856556867034289
615,0.48509323963215156
616,0.48453180448934746
617,0.48397137908155186
618,0.4834119612233194
619,0.4828535487372174
620,0.4822961394538178
621,0.4817397312116875
622,0.48118432185737964
623,0.4806299092454227
624,0.4800764912383095
625,0.4795240657064856
626,0.478972630528337
627,0.47842218359017635
628,0.4778727227862297
629,0.4773242460186213
630,0.47677675119735863
631,0.4762302362403159
632,0.4756846990732173
633,0.4751401376296196
634,0.4745965498508936
635,0.47405393368620524
636,0.4735122870924952
637,0.4729716080344595
638,0.4724318944845273
639,0.4718931444228394
640,0.471355355837225
641,0.47081852672317887
642,0.47028265508383676
643,0.4697477389299507
644,0.46921377627986366
645,0.4686807651594828
646,0.4681487036022524
647,0.4676175896491272
648,0.46708742134854253
649,0.4665581967563862
650,0.46602991393596904
651,0.4655025709579931
652,0.4649761659005218
653,0.4644506968489479
654,0.4639261618959611
655,0.46340255914151446
656,0.46287988669279145
657,0.4623581426641712
658,0.4618373251771935
659,0.4613174323605237
660,0.4607984623499163
661,0.4602804132881777
662,0.45976328332512995
663,0.45924707061757153
664,0.4587317733292405
665,0.4582173896307735
666,0.457703917699668
667,0.457191355720241
668,0.45667970188358914
669,0.456168954387547
670,0.45565911143664567
671,0.45515017124207097
672,0.45464213202162035
673,0.4541349919996601
674,0.4536287494070813
675,0.45312340248125726
676,0.4526189494659974
677,0.4521153886115034
678,0.451612718174324
679,0.4511109364173093
680,0.45061004160956475
681,0.4501100320264043
682,0.44961090594930503
683,0.4491126616658589
684,0.4486152974697259
685,0.4481188116605865
686,0.4476232025440933
687,0.4471284684318234
688,0.4466346076412297
689,0.44614161849559136
690,0.4456494993239664
691,0.44515824846114094
692,0.4446678642475807
693,0.44417834502938136
694,0.44368968915821794
695,0.4432018949912961
696,0.44271496089130097
697,0.44222888522634723
698,0.4417436663699292
699,0.44125930270086955
700,0.44077579260326927
701,0.44029313446645674
702,0.43981132668493694
703,0.4393303676583413
704,0.4388502557913761
705,0.4383709894937719
706,0.4378925671802327
707,0.4374149872703852
708,0.4369382481887278
709,0.4364623483645801
710,0.4359872862320317
711,0.435513060229892
712,0.43503966880163925
713,0.4345671103953704
714,0.43409538346375
715,0.433624486463961
716,0.43315441785765374
717,0.4326851761108961
718,0.4322167596941244
719,0.43174916708209227
720,0.4312823967538227
721,0.4308164471925579
722,0.43035131688571077
723,0.4298870043248155
724,0.42942350800547957
725,0.4289608264273349
726,0.4284989580939904
727,0.4280379015129841
728,0.4275776551957346
729,0.4271182176574959
730,0.42665958741730875
731,0.4262017629979551
732,0.4257447429259118
733,0.42528852573130466
734,0.4248331099478629
735,0.4243784941128745
736,0.42392467676714135
737,0.4234716564549348
738,0.4230194317239519
739,0.42256800112527243
740,0.42211736321331533
741,0.4216675165457964
742,0.42121845968368615
743,0.4207701911911689
744,0.4203227096356002
745,0.4198760135874678
746,0.4194301016203504
747,0.4189849723108783
748,0.41854062423869476
749,0.41809705598641694
750,0.4176542661395978
751,0.4172122532866891
752,0.41677101601900374
753,0.41633055293068033
754,0.4158908626186464
755,0.4154519436825838
756,0.41501379472489364
757,0.4145764143506628
758,0.41413980116762955
759,0.413703953786152
760,0.41326887081917485
761,0.41283455088219767
762,0.41240099259324486
763,0.41196819457283446
764,0.4115361554439489
765,0.4111048738320054
766,0.4106743483648284
767,0.41024457767262096
768,0.4098155603879382
769,0.4093872951456604
770,0.4089597805829677
771,0.4085330153393148
772,0.4081069980564065
773,0.4076817273781736
774,0.4072572019507509
775,0.4068334204224537
776,0.40641038144375663
777,0.40598808366727285
778,0.4055665257477333
779,0.40514570634196756
780,0.4047256241088843
781,0.40430627770945404
782,0.4038876658066908
783,0.40346978706563574
784,0.40305264015334114
785,0.4026362237388547
786,0.4022205364932051
787,0.40180557708938813
788,0.40139134420235306
789,0.4009778365089905
790,0.4005650526881201
791,0.40015299142048016
792,0.39974165138871653
793,0.39933103127737274
794,0.3989211297728815
795,0.3985119455635566
796,0.3981034773395838
797,0.3976957237930159
798,0.3972886836177647
799,0.3968823555095968
800,0.39647673816612794
801,0.39607183028681864
802,0.39566763057297155
803,0.39526413772772767
804,0.39486135045606496
805,0.39445926746479615
806,0.39405788746256815
807,0.39365720915986246
808,0.39325723126899437
809,0.3928579525041153
810,0.39245937158121386
811,0.3920614872181185
812,0.39166429813450027
813,0.39126780305187703
814,0.39087200069361716
815,0.3904768897849445
816,0.39008246905294436
817,0.38968873722656877
818,0.38929569303664385
819,0.38890333521587683
820,0.3885116624988639
821,0.38812067362209857
822,0.3877303673239805
823,0.38734074234482535
824,0.3869517974268749
825,0.38656353131430726
826,0.3861759427532479
827,0.3857890304917819
828,0.38540279327996624
829,0.3850172298698408
830,0.38463233901544386
831,0.3842481194728243
832,0.3838645700000557
833,0.38348168935725147
834,0.3830994763065797
835,0.38271792961227835
836,0.38233704804067153
837,0.38195683036018535
838,0.3815772753413654
839,0.3811983817568929
840,0.380820148381603
841,0.3804425739925024
842,0.38006565736878745
843,0.3796893972918628
844,0.3793137925453609
845,0.37893884191516064
846,0.3785645441894071
847,0.37819089815853146
848,0.37781790261527176
849,0.3774455563546924
850,0.37707385817420597
851,0.37670280687359314
852,0.3763324012550254
853,0.37596264012308495
854,0.37559352228478765
855,0.37522504654960465
856,0.37485721172948416
857,0.37449001663887405
858,0.37412346009474445
859,0.37375754091661045
860,0.3733922579265547
861,0.37302760994925027
862,0.3726635958119839
863,0.37230021434467914
864,0.3719374643799197
865,0.3715753447529724
866,0.3712138543018111
867,0.3708529918671397
868,0.3704927562924159
869,0.3701331464238746
870,0.36977416111055145
871,0.3694157992043066
872,0.3690580595598478
873,0.36870094103475376
874,0.3683444424894991
875,0.3679885627874751
876,0.36763330079501566
877,0.36727865538141874
878,0.3669246254189705
879,0.36657120978296776
880,0.3662184073517412
881,0.36586621700667826
882,0.36551463763224523
883,0.36516366811601036
884,0.36481330734866574
885,0.3644635542240495
886,0.3641144076391678
887,0.36376586649421633
888,0.36341792969260206
889,0.36307059614096376
890,0.362723864749194
891,0.36237773443045906
892,0.36203220410121945
893,0.36168727268124995
894,0.3613429390936599
895,0.3609992022649122
896,0.36065606112484244
897,0.36031351460667793
898,0.359971561647056
899,0.3596302011860424
900,0.35928943216714826
901,0.35894925353734797
902,0.3586096642470959
903,0.35827066325034285
904,0.3579322495045522
905,0.3575944219707152
906,0.3572571796133664
907,0.35692052140059793
908,0.35658444630407427
909,0.35624895329904555
910,0.35591404136436067
911,0.3555797094824798
912,0.35524595663948755
913,0.35491278182510344
914,0.3545801840326935
915,0.35424816225928063
916,0.35391671550555465
917,0.35358584277588184
918,0.3532555430783135
919,0.352925815424594
920,0.35259665883016866
921,0.3522680723141909
922,0.35194005489952784
923,0.3516126056127669
924,0.35128572348422044
925,0.35095940754793015
926,0.35063365684167075
927,0.35030847040695334
928,0.34998384728902765
929,0.34965978653688395
930,0.34933628720325366
931,0.34901334834461
932,0.3486909690211678
933,0.34836914829688204
934,0.34804788523944585
935,0.34772717892028865
936,0.3474070284145724
937,0.34708743280118726
938,0.34676839116274766
939,0.34644990258558606
940,0.3461319661597467
941,0.3458145809789787
942,0.3454977461407284
943,0.34518146074613015
944,0.3448657238999975
945,0.3445505347108125
946,0.3442358922907149
947,0.3439217957554906
948,0.34360824422455855
949,0.3432952368209574
950,0.34298277267133187
951,0.3426708509059167
952,0.3423594706585217
953,0.3420486310665146
954,0.3417383312708035
955,0.3414285704158187
956,0.3411193476494933
957,0.34081066212324357
958,0.34050251299194767
959,0.34019489941392406
960,0.3398878205509094
961,0.3395812755680345
962,0.33927526363380056
963,0.338969783920054
964,0.33866483560196065
965,0.33836041785797877
966,0.33805652986983176
967,0.3377531708224794
968,0.33745033990408907
969,0.33714803630600493
970,0.33684625922271766
971,0.33654500785183256
972,0.33624428139403617
973,0.3359440790530637
974,0.3356444000356642
975,0.3353452435515657
976,0.3350466088134389
977,0.33474849503686055
978,0.33445090144027595
979,0.33415382724496007
980,0.3338572716749787
981,0.3335612339571478
982,0.3332657133209932
983,0.3329707089987085
984,0.3326762202251123
985,0.3323822462376054
986,0.3320887862761261
987,0.33179583958310566
988,0.3315034054034222
989,0.3312114829843547
990,0.3309200715755346
991,0.33062917042889917
992,0.3303387787986417
993,0.330048895941162
994,0.32975952111501605
995,0.3294706535808651
996,0.32918229260142357
997,0.32889443744140656
998,0.3286070873674763
999,0.3283202416481885


==> data/traindyn_frobdists_M=4_iter0.txt <==
,0
0,0.7369125370969509
1,0.7257552634100624
2,0.7148446534958267
3,0.7041211805513029
4,0.6935309883891672
5,0.683029329324712
6,0.6725819573345702
7,0.662164977056801
8,0.6517637566051826
9,0.6413714187259679
10,0.6309872580251459
11,0.6206152759210921
12,0.6102629132211066
13,0.5999399941914173
14,0.5896578641053587
15,0.5794286914161056
16,0.5692649058127702
17,0.5591787480509113
18,0.5491819130496711
19,0.539285272642204
20,0.5294986679606972
21,0.5198307637037455
22,0.5102889577030189
23,0.5008793395992756
24,0.4916066923762476
25,0.48247453026031234
26,0.4734851662828445
27,0.4646398027564644
28,0.4559386381035945
29,0.44738098390598535
30,0.43896538668528257
31,0.43068974971938284
32,0.4225514510784793
33,0.41454745496078177
34,0.40667441426313716
35,0.3989287630928435
36,0.3913067985863971
37,0.3838047519360528
38,0.3764188489354891
39,0.369145360650121
40,0.3619806450099463
41,0.3549211802304033
42,0.34796359100730323
43,0.34110466842226567
44,0.3343413844500984
45,0.3276709018916471
46,0.3210905804747829
47,0.31459797977992426
48,0.3081908595603397
49,0.30186717794517276
50,0.29562508793704734
51,0.2894629325475499
52,0.28337923885337557
53,0.2773727112034745
54,0.27144222376276483
55,0.2655868125403602
56,0.25980566701909835
57,0.25409812147777633
58,0.24846364607720692
59,0.2429018377653661
60,0.23741241104492247
61,0.23199518863778615
62,0.22665009207550796
63,0.22137713224097372
64,0.21617639988544782
65,0.2110480561452778
66,0.20599232308410112
67,0.20100947428885504
68,0.19609982555096475
69,0.1912637256674343
70,0.18650154739990996
71,0.18181367863282819
72,0.17720051377426865
73,0.17266244544488063
74,0.1681998565010767
75,0.16381311243846955
76,0.15950255422019266
77,0.1552684915722927
78,0.1511111967848279
79,0.1470308990527637
80,0.14302777938532762
81,0.13910196610635212
82,0.1352535309614673
83,0.13148248584101374
84,0.12778878012042882
85,0.12417229861281698
86,0.12063286012163056
87,0.11717021657502893
88,0.11378405271768285
89,0.11047398633067136
90,0.10723956894574051
91,0.10408028701663175
92,0.10099556350743893
93,0.09798475985603221
94,0.0950471782694517
95,0.09218206430778994
96,0.08938860971337188
97,0.08666595544294893
98,0.0840131948620535
99,0.08142937706254039
100,0.07891351026657706
101,0.07646456528286431
102,0.07408147898358404
103,0.07176315777341787
104,0.0695084810248897
105,0.06731630445719969
106,0.06518546343859083
107,0.06311477619507704
108,0.061103046911030856
109,0.05914906870965628
110,0.05725162650373405
111,0.05540949970921381
112,0.05362146481622679
113,0.05188629781390896
114,0.05020277646704842
115,0.04856968244401377
116,0.0469858032966868
117,0.045449934294217655
118,0.04396088011335919
119,0.04251745638892738
120,0.04111849112858662
121,0.03976282599668741
122,0.038449317472299085
123,0.037176837886893854
124,0.0359442763473616
125,0.034750539550178074
126,0.03359455249262455
127,0.03247525908696758
128,0.031391622683474514
129,0.030342626508052944
130,0.029327274020190548
131,0.028344589196718468
132,0.027393616746753953
133,0.02647342226298477
134,0.025583092314254097
135,0.024721734484187973
136,0.023888477360388717
137,0.023082470478487487
138,0.022302884225126
139,0.021548909703709193
140,0.020819758566547927
141,0.020114662816791914
142,0.0194328745833394
143,0.018773665871702403
144,0.01813632829360661
145,0.01752017277791322
146,0.01692452926526448
147,0.01634874638868003
148,0.015792191142163355
149,0.015254248539218284
150,0.014734321263027116
151,0.014231829309897142
152,0.013746209627451156
153,0.013276915748912103
154,0.012823417424711462
155,0.012385200252543901
156,0.01196176530688569
157,0.01155262876889957
158,0.011157321557557245
159,0.010775388962729955
160,0.010406390280917992
161,0.010049898454220106
162,0.009705499713075846
163,0.009372793223254105
164,0.00905139073750303
165,0.008740916252225247
166,0.00844100566949531
167,0.008151306464689026
168,0.007871477359956936
169,0.007601188003736604
170,0.0073401186564628716
171,0.007087959882606321
172,0.006844412249140159
173,0.006609186030512434
174,0.006382000920173606
175,0.006162585748693545
176,0.005950678208476971
177,0.005746024585074622
178,0.005548379495068853
179,0.005357505630498397
180,0.005173173509777247
181,0.004995161235048835
182,0.004823254255908502
183,0.004657245139417524
184,0.004496933346326661
185,0.004342125013417334
186,0.004192632741865359
187,0.0040482753915270795
188,0.003908877881041865
189,0.0037742709936438336
190,0.0036442911885705706
191,0.00351878041795641
192,0.003397585949094873
193,0.0032805601919527554
194,0.003167560531819979
195,0.00305844916697664
196,0.0029530929512588235
197,0.00285136324140583
198,0.0027531357490710516
199,0.0026582903973796815
200,0.002566711181917285
201,0.00247828603603418
202,0.0023929067003523657
203,0.0023104685963617937
204,0.002230870703996464
205,0.0021540154430802986
206,0.0020798085585355575
207,0.0020081590092484855
208,0.0019389788604884416
209,0.0018721831797782955
210,0.0018076899361177034
211,0.0017454199024592688
212,0.0016852965613446751
213,0.001627246013605209
214,0.0015711968900361023
215,0.0015170802659552575
216,0.0014648295785596069
217,0.0014143805469926775
218,0.0013656710950421152
219,0.0013186412763851764
220,0.0012732332023032186
221,0.0012293909717897085
222,0.0011870606039750058
223,0.0011461899727974974
224,0.0011067287438480283
225,0.0010686283133208904
226,0.0010318417490027129
227,0.0009963237332353857
228,0.0009620305077896881
229,0.0009289198205876493
230,0.0008969508742148066
231,0.0008660842761638954
232,0.0008362819907544225
233,0.0008075072926733054
234,0.0007797247220834284
235,0.0007529000412499467
236,0.0007270001926331191
237,0.0007019932584007525
238,0.0006778484213130665
239,0.0006545359269343849
240,0.0006320270471284353
241,0.0006102940447943858
242,0.0005893101398018497
243,0.0005690494760870514
244,0.0005494870898681695
245,0.0005305988789461366
246,0.0005123615730515171
247,0.0004947527052047796
248,0.0004777505840546851
249,0.0004613342671620176
250,0.00044548353519790085
251,0.0004301788670243467
252,0.00041540141562889624
253,0.00040113298488332204
254,0.0003873560070995696
255,0.0003740535213547083
256,0.00036120915256015085
257,0.0003488070912493654
258,0.000336832074059588
259,0.0003252693648839672
260,0.0003141047366721003
261,0.0003033244538550602
262,0.0002929152553768001
263,0.00028286433830752226
264,0.0002731593420221744
265,0.0002637883329231825
266,0.00025473978968994075
267,0.0002460025890352484
268,0.00023756599195385813
269,0.00022941963044419494
270,0.00022155349468825714
271,0.00021395792067302265
272,0.00020662357823983702
273,0.0001995414595449639
274,0.00019270286791925074
275,0.0001860994071115204
276,0.0001797229709040131
277,0.0001735657330856831
278,0.000167620137772329
279,0.00016187889006044972
280,0.00015633494700446855
281,0.0001509815089054082
282,0.0001458120109006049
283,0.00014082011484406982
284,0.00013599970146745206
285,0.00013134486281188396
286,0.00012684989492167697
287,0.00012250929079031793
288,0.00011831773355065799
289,0.00011427008990031654
290,0.00011036140375449405
291,0.00010658689011863269
292,0.0001029419291723917
293,9.942206055859042e-05
294,9.6022977870045e-05
295,9.274052332654641e-05
296,8.957068263597571e-05
297,8.650958003395067e-05
298,8.355347349406295e-05
299,8.06987501048957e-05
300,7.794192160592187e-05
301,7.527962007876024e-05
302,7.270859378714013e-05
303,7.022570316069085e-05
304,6.782791691799138e-05
305,6.551230832360667e-05
306,6.327605157479873e-05
307,6.111641831301826e-05
308,5.903077425646383e-05
309,5.701657594870932e-05
310,5.507136762060763e-05
311,5.3192778159629515e-05
312,5.1378518185359776e-05
313,4.9626377225302904e-05
314,4.79342209888112e-05
315,4.6299988735174746e-05
316,4.472169073287836e-05
317,4.319740580682037e-05
318,4.172527897016287e-05
319,4.030351913857566e-05
320,3.8930396922908436e-05
321,3.7604242499094665e-05
322,3.632344355082327e-05
323,3.508644328398053e-05
324,3.389173850994415e-05
325,3.2737877794408736e-05
326,3.1623459670968585e-05
327,3.0547130916438684e-05
328,2.9507584885190495e-05
329,2.850355990204126e-05
330,2.7533837709952135e-05
331,2.6597241971661135e-05
332,2.5692636823561373e-05
333,2.4818925478832345e-05
334,2.397504887941784e-05
335,2.31599843944409e-05
336,2.237274456361111e-05
337,2.1612375884347274e-05
338,2.0877957640037924e-05
339,2.016860077010858e-05
340,1.9483446777777026e-05
341,1.8821666676497205e-05
342,1.818245997260868e-05
343,1.75650536827953e-05
344,1.696870138585133e-05
345,1.6392682307353966e-05
346,1.583630043541312e-05
347,1.5298883667478893e-05
348,1.4779782986416506e-05
349,1.4278371665333924e-05
350,1.379404449901453e-05
351,1.3326217063057465e-05
352,1.287432499800617e-05
353,1.2437823318123485e-05
354,1.2016185744106238e-05
355,1.160890405904054e-05
356,1.1215487486587703e-05
357,1.0835462090223377e-05
358,1.0468370193763905e-05
359,1.0113769821505949e-05
360,9.771234157932891e-06
361,9.440351026004055e-06
362,9.120722383180972e-06
363,8.811963835440026e-06
364,8.513704167366159e-06
365,8.225584889034998e-06
366,7.94725979821501e-06
367,7.6783945577484e-06
368,7.418666287349433e-06
369,7.167763169940687e-06
370,6.925384071175411e-06
371,6.691238171967242e-06
372,6.465044614152981e-06
373,6.246532157976736e-06
374,6.035438851674604e-06
375,5.83151171208441e-06
376,5.63450641661187e-06
377,5.44418700581446e-06
378,5.2603255958585586e-06
379,5.082702101235408e-06
380,4.9111039669494355e-06
381,4.745325910040477e-06
382,4.5851696695392675e-06
383,4.4304437656803904e-06
384,4.280963267101566e-06
385,4.136549565925725e-06
386,3.9970301609055826e-06
387,3.862238447424809e-06
388,3.7320135160106425e-06
389,3.6061999559414896e-06
390,3.4846476674413587e-06
391,3.3672116791559784e-06
392,3.2537519720433875e-06
393,3.1441333099480837e-06
394,3.038225075494547e-06
395,2.935901111622888e-06
396,2.83703956877946e-06
397,2.7415227571432894e-06
398,2.6492370042995968e-06
399,2.5600725173657454e-06
400,2.473923250306982e-06
401,2.390686775289266e-06
402,2.31026415874465e-06
403,2.2325598420588928e-06
404,2.157481525524827e-06
405,2.084940057222598e-06
406,2.0148493248278256e-06
407,1.9471261516982237e-06
408,1.8816901965074275e-06
409,1.8184638561786092e-06
410,1.7573721720681768e-06
411,1.698342739487505e-06
412,1.6413056205387008e-06
413,1.5861932594594412e-06
414,1.532940401249881e-06
415,1.4814840131722624e-06
416,1.431763208594506e-06
417,1.3837191735488585e-06
418,1.3372950959529694e-06
419,1.292436097359924e-06
420,1.2490891665201808e-06
421,1.2072030959712806e-06
422,1.1667284201037511e-06
423,1.1276173558397306e-06
424,1.0898237450706222e-06
425,1.053302999186677e-06
426,1.018012045559319e-06
427,9.83909275650206e-07
428,9.509544950565551e-07
429,9.191088754378622e-07
430,8.883349075113927e-07
431,8.585963564646282e-07
432,8.29858218292754e-07
433,8.020866775154928e-07
434,7.752490673194072e-07
435,7.493138296337908e-07
436,7.2425047792745e-07
437,7.000295601748866e-07
438,6.766226241649333e-07
439,6.540021827909206e-07
440,6.321416815480158e-07
441,6.11015466804636e-07
442,5.90598754771338e-07
443,5.708676021811591e-07
444,5.517988776290591e-07
445,5.333702337025149e-07
446,5.155600805309571e-07
447,4.983475598474032e-07
448,4.817125201194982e-07
449,4.656354926099161e-07
450,4.5009766785973134e-07
451,4.3508087363070644e-07
452,4.205675529682832e-07
453,4.065407432279933e-07
454,3.9298405614423506e-07
455,3.798816579690548e-07
456,3.672182510034384e-07
457,3.5497905478855874e-07
458,3.4314978930241207e-07
459,3.317166571748324e-07
460,3.206663278341003e-07
461,3.099859215165415e-07
462,2.9966299363868474e-07
463,2.896855204772666e-07
464,2.8004188479240363e-07
465,2.707208615773077e-07
466,2.6171160534325913e-07
467,2.530036368127484e-07
468,2.4458683078944126e-07
469,2.3645140384122573e-07
470,2.2858790296013792e-07
471,2.2098719426984824e-07
472,2.1364045219616693e-07
473,2.0653914884694446e-07
474,1.9967504424198203e-07
475,1.9304017640767594e-07
476,1.866268518424307e-07
477,1.8042763644438444e-07
478,1.7443534702412636e-07
479,1.68643042304599e-07
480,1.630440151289486e-07
481,1.5763178436820742e-07
482,1.524000874075677e-07
483,1.4734287236420824e-07
484,1.4245429137422449e-07
485,1.3772869357169377e-07
486,1.3316061832683018e-07
487,1.2874478877820747e-07
488,1.2447610595440646e-07
489,1.2034964225731007e-07
490,1.1636063597087086e-07
491,1.1250448571246608e-07
492,1.0877674471489419e-07
493,1.051731159226681e-07
494,1.0168944668782256e-07
495,9.832172407650174e-08
496,9.506607003020252e-08
497,9.191873675791711e-08
498,8.887610262651607e-08
499,8.59346673838229e-08
500,8.309104865319287e-08
501,8.034197760855365e-08
502,7.768429511461702e-08
503,7.51149481294011e-08
504,7.26309861570486e-08
505,7.02295578192404e-08
506,6.790790720136442e-08
507,6.566337109862635e-08
508,6.349337549530885e-08
509,6.139543283701844e-08
510,5.9367138887459106e-08
511,5.740617017277269e-08
512,5.551028092074852e-08
513,5.367730078840798e-08
514,5.1905132183080014e-08
515,5.019174768455224e-08
516,4.8535187952154985e-08
517,4.693355907917035e-08
518,4.5385030755229196e-08
519,4.388783396072216e-08
520,4.244025877853347e-08
521,4.1040652670218715e-08
522,3.968741823879591e-08
523,3.8379011755417324e-08
524,3.711394100468212e-08
525,3.589076371744012e-08
526,3.470808576525887e-08
527,3.356455987588568e-08
528,3.245888360478084e-08
529,3.138979808269827e-08
530,3.0356086662249346e-08
531,2.935657324067404e-08
532,2.8390120943473928e-08
533,2.7455630890136203e-08
534,2.655204112535307e-08
535,2.567832489737822e-08
536,2.483348990670721e-08
537,2.401657681407068e-08
538,2.3226658391570117e-08
539,2.2462838528694234e-08
540,2.1724250570432112e-08
541,2.10100572940366e-08
542,2.0319448957547717e-08
543,1.965164313201688e-08
544,1.9005883329162533e-08
545,1.8381438329148002e-08
546,1.7777601235940796e-08
547,1.719368869604386e-08
548,1.6629040304546066e-08
549,1.6083017431605166e-08
550,1.555500280295812e-08
551,1.5044399682400223e-08
552,1.4550631372324619e-08
553,1.4073140170585628e-08
554,1.3611386899169515e-08
555,1.3164850504633766e-08
556,1.2733027238232082e-08
557,1.23154299355568e-08
558,1.1911587897906994e-08
559,1.1521045893723533e-08
560,1.1143363811991261e-08
561,1.0778116368197921e-08
562,1.0424892165503244e-08
563,1.0083293676769694e-08
564,9.752936503560305e-09
565,9.43344907147163e-09
566,9.124471951140166e-09
567,8.825657988120992e-09
568,8.536671240155513e-09
569,8.25718712493361e-09
570,7.986891699476111e-09
571,7.7254815175303e-09
572,7.472663205657138e-09
573,7.228153072738951e-09
574,6.991676854122892e-09
575,6.762969420137752e-09
576,6.5417744081045444e-09
577,6.327843922729413e-09
578,6.120938345870366e-09
579,5.920825980703155e-09
580,5.727282773787254e-09
581,5.540092101143966e-09
582,5.359044597891202e-09
583,5.183937734097725e-09
584,5.014575799922915e-09
585,4.850769409311191e-09
586,4.692335506066988e-09
587,4.5390971739086776e-09
588,4.390883243992615e-09
589,4.2475282959302825e-09
590,4.108872328406003e-09
591,3.9747606548053286e-09
592,3.845043640938629e-09
593,3.7195767362779797e-09
594,3.598220148168931e-09
595,3.4808384904156506e-09
596,3.367301091154563e-09
597,3.2574815633735e-09
598,3.151257579913725e-09
599,3.0485109309839446e-09
600,2.949127276624632e-09
601,2.8529961710828457e-09
602,2.7600105577073704e-09
603,2.6700672261790666e-09
604,2.5830661963737604e-09
605,2.498910808657001e-09
606,2.4175075007304926e-09
607,2.3387660897383288e-09
608,2.2625989632253504e-09
609,2.188921778071628e-09
610,2.1176527184019215e-09
611,2.048712800615435e-09
612,1.9820255557005953e-09
613,1.9175171246562003e-09
614,1.8551159278769508e-09
615,1.7947529566054751e-09
616,1.7363613210105267e-09
617,1.6798764215854362e-09
618,1.625235639608723e-09
619,1.5723786416191813e-09
620,1.5212469378168387e-09
621,1.471783940271488e-09
622,1.4239351012471334e-09
623,1.3776473494466404e-09
624,1.332869663918837e-09
625,1.2895525422562287e-09
626,1.2476482093084328e-09
627,1.2071103703094935e-09
628,1.1678942826970615e-09
629,1.1299567210355073e-09
630,1.0932558314361754e-09
631,1.0577511109684562e-09
632,1.0234034462686123e-09
633,9.901749897752271e-10
634,9.580291346802908e-10
635,9.269304777135135e-10
636,8.968447288514512e-10
637,8.677388451159486e-10
638,8.395807455361791e-10
639,8.1233946674444e-10
640,7.859850326501266e-10
641,7.604884723460495e-10
642,7.35821751063048e-10
643,7.119577791252009e-10
644,6.888703181180726e-10
645,6.665339774136867e-10
646,6.449243107691877e-10
647,6.240175353971369e-10
648,6.037906922261839e-10
649,5.8422162343149e-10
650,5.65288845096463e-10
651,5.469716044869909e-10
652,5.2924973370261e-10
653,5.121039574589338e-10
654,4.955154093701132e-10
655,4.79465908688762e-10
656,4.6393787687208297e-10
657,4.4891434267093627e-10
658,4.343788391256565e-10
659,4.2031538101292174e-10
660,4.067086804535526e-10
661,3.935439094091057e-10
662,3.808064705487766e-10
663,3.6848262090799175e-10
664,3.565588086179254e-10
665,3.450220149092357e-10
666,3.3385964256617914e-10
667,3.23059466937776e-10
668,3.12609725270008e-10
669,3.0249905323022213e-10
670,2.9271632450068883e-10
671,2.8325088572914915e-10
672,2.740924783002605e-10
673,2.6523103028374835e-10
674,2.56656951470669e-10
675,2.483608099595921e-10
676,2.403336388754428e-10
677,2.3256658920848415e-10
678,2.250513480806482e-10
679,2.1777961833352348e-10
680,2.107435900032177e-10
681,2.0393545696551665e-10
682,1.973478944954305e-10
683,1.9097369294632362e-10
684,1.848059811705831e-10
685,1.7883803245421498e-10
686,1.7306332308201372e-10
687,1.6747562466405238e-10
688,1.6206881108985263e-10
689,1.568369905568751e-10
690,1.517745896865662e-10
691,1.4687603125037568e-10
692,1.4213597625214266e-10
693,1.3754929885882906e-10
694,1.3311102223037758e-10
695,1.2881632583974297e-10
696,1.2466060330430654e-10
697,1.206392294517666e-10
698,1.1674794546447774e-10
699,1.129825543343358e-10
700,1.0933889741376595e-10
701,1.0581303466759386e-10
702,1.0240118945624243e-10
703,9.909966028044342e-11
704,9.590479715500155e-11
705,9.281322277082999e-11
706,8.982157881398942e-11
707,8.692654636503866e-11
708,8.412503986759275e-11
709,8.141410000044852e-11
710,7.879070506636954e-11
711,7.625207329156551e-11
712,7.379546302646419e-11
713,7.14181104345121e-11
714,6.911761976191505e-11
715,6.689137318274565e-11
716,6.473701182281487e-11
717,6.265223852529873e-11
718,6.063470597079988e-11
719,5.868230068747646e-11
720,5.679292633273332e-11
721,5.496453904957504e-11
722,5.319512005972633e-11
723,5.148286124966774e-11
724,4.982579440253771e-11
725,4.8222192279539214e-11
726,4.6670352846311324e-11
727,4.5168519720482226e-11
728,4.371519403596998e-11
729,4.230865774660317e-11
730,4.094748788529266e-11
731,3.963026113030212e-11
732,3.835542613082261e-11
733,3.712174938642411e-11
734,3.5927768667345876e-11
735,3.477234925672725e-11
736,3.365416644124986e-11
737,3.2571967990243756e-11
738,3.152470646204869e-11
739,3.051116409531048e-11
740,2.953023940653932e-11
741,2.8580958214983482e-11
742,2.7662237220452574e-11
743,2.677313761436251e-11
744,2.5912626435340408e-11
745,2.5079850390273587e-11
746,2.427387751497192e-11
747,2.3493939253151224e-11
748,2.2739056355797615e-11
749,2.2008488403457208e-11
750,2.1301434231126368e-11
751,2.0617156304426617e-11
752,1.9954870643780815e-11
753,1.9313941531922305e-11
754,1.8693632139770742e-11
755,1.8093271430708764e-11
756,1.7512172432295525e-11
757,1.6949868257680692e-11
758,1.6405588157274972e-11
759,1.5878854772156146e-11
760,1.536904459393608e-11
761,1.4875613821699994e-11
762,1.4398076461035505e-11
763,1.3935882366959416e-11
764,1.3488623367576971e-11
765,1.3055689659435143e-11
766,1.2636708438364945e-11
767,1.223117082142865e-11
768,1.1838652509860405e-11
769,1.1458826972597437e-11
770,1.1091165573903135e-11
771,1.073531676174957e-11
772,1.0390913386993593e-11
773,1.0057586385478529e-11
774,9.73496688983348e-12
775,9.422668276009688e-12
776,9.12046705723724e-12
777,8.82795820827326e-12
778,8.544801071377482e-12
779,8.270756611726747e-12
780,8.00558487236625e-12
781,7.748849376091762e-12
782,7.500465155478686e-12
783,7.259967384662448e-12
784,7.027218848900727e-12
785,6.801928554357096e-12
786,6.583898994185431e-12
787,6.372836897761537e-12
788,6.1685747315036875e-12
789,5.970852575642975e-12
790,5.779471954084789e-12
791,5.594231243814289e-12
792,5.414978879802891e-12
793,5.241465419785486e-12
794,5.0735066192178394e-12
795,4.91091141264546e-12
796,4.753579327659658e-12
797,4.601303061236716e-12
798,4.453886266978569e-12
799,4.31123579994954e-12
800,4.1731473187766084e-12
801,4.0394379703471576e-12
802,3.910029928369689e-12
803,3.784801549617857e-12
804,3.6636226492369445e-12
805,3.546296641371785e-12
806,3.432703101694712e-12
807,3.322784016322007e-12
808,3.2163770662436276e-12
809,3.1133613199444453e-12
810,3.0136820623225125e-12
811,2.9171783677366783e-12
812,2.8238176794860083e-12
813,2.733420680071636e-12
814,2.6459416442465708e-12
815,2.5612015835264462e-12
816,2.4792945330707643e-12
817,2.3999486068453223e-12
818,2.3231336083426836e-12
819,2.248744711470782e-12
820,2.176812719264509e-12
821,2.1071325231976655e-12
822,2.0397137069234873e-12
823,1.9745013457802275e-12
824,1.9112936358050376e-12
825,1.8501343449584432e-12
826,1.7909386692387752e-12
827,1.733653486627333e-12
828,1.6782190851451252e-12
829,1.6244886798465675e-12
830,1.5725065532433055e-12
831,1.5222402420623742e-12
832,1.4735423502498204e-12
833,1.4264159546059618e-12
834,1.3808082471115025e-12
835,1.336627321876928e-12
836,1.2938765793164027e-12
837,1.2524412164184238e-12
838,1.2123774028072188e-12
839,1.173613672894583e-12
840,1.1360515131559248e-12
841,1.0997453542852233e-12
842,1.0645500125489046e-12
843,1.0305170086844168e-12
844,9.975607725722466e-13
845,9.656641234916498e-13
846,9.348180567766078e-13
847,9.049670870079009e-13
848,8.759740199943717e-13
849,8.479846525887245e-13
850,8.20873990782398e-13
851,7.947102473594703e-13
852,7.692952787111702e-13
853,7.44694586775051e-13
854,7.209147348627009e-13
855,6.978914294422363e-13
856,6.755760731390983e-13
857,6.54004340521484e-13
858,6.331050314522555e-13
859,6.128840825804758e-13
860,5.93317519027215e-13
861,5.743408434694502e-13
862,5.560026056004465e-13
863,5.382694338664754e-13
864,5.210920351353252e-13
865,5.044408644707004e-13
866,4.883030892666945e-13
867,4.727225293555617e-13
868,4.576199424874811e-13
869,4.429858595813226e-13
870,4.28848871349543e-13
871,4.1515385271260534e-13
872,4.019136555212797e-13
873,3.890811972155903e-13
874,3.7660841338630104e-13
875,3.645899452331902e-13
876,3.529590955577934e-13
877,3.416697841224215e-13
878,3.307629034770637e-13
879,3.2019517250660463e-13
880,3.099729127536739e-13
881,3.0006739443516754e-13
882,2.9050040574907873e-13
883,2.8121907163971933e-13
884,2.722502427579124e-13
885,2.63568324906432e-13
886,2.551415085711118e-13
887,2.4703009840739057e-13
888,2.3914784922716786e-13
889,2.3151118621436733e-13
890,2.241414573736939e-13
891,2.1697993977064086e-13
892,2.100847845784669e-13
893,2.0338000257082818e-13
894,1.9688872862985006e-13
895,1.905900874154496e-13
896,1.8451507323671962e-13
897,1.7865507488306285e-13
898,1.7293763389380933e-13
899,1.6741888046052004e-13
900,1.620734999032345e-13
901,1.5689514946147576e-13
902,1.5190753064440561e-13
903,1.470395084739249e-13
904,1.4235130003425303e-13
905,1.3781919766909581e-13
906,1.3340836303531563e-13
907,1.2916122945199902e-13
908,1.2504995910491506e-13
909,1.2101565766817952e-13
910,1.1716033516848218e-13
911,1.1344738004528612e-13
912,1.0979915927190679e-13
913,1.0629822181602734e-13
914,1.0291802432098126e-13
915,9.961826410396036e-14
916,9.643833415252934e-14
917,9.338348051098406e-14
918,9.041556727283791e-14
919,8.75315170392835e-14
920,8.476998333725186e-14
921,8.200162988799318e-14
922,7.94106105548995e-14
923,7.688114332779869e-14
924,7.444114716983622e-14
925,7.2051654018343e-14
926,6.973450146528518e-14
927,6.754318898352542e-14
928,6.539400632640753e-14
929,6.330878570861815e-14
930,6.134104974871502e-14
931,5.938753762799512e-14
932,5.746986471652285e-14
933,5.56661094343597e-14
934,5.389744378301906e-14
935,5.215302570299845e-14
936,5.0518674132987927e-14
937,4.890956142339551e-14
938,4.733552507778262e-14
939,4.5814174033889056e-14
940,4.4383656224485467e-14
941,4.2994775280882944e-14
942,4.1587439625046286e-14
943,4.0272579849879256e-14
944,3.89801936408288e-14
945,3.775578106647482e-14
946,3.653695521644188e-14
947,3.540573725240409e-14
948,3.4269538444633684e-14
949,3.319401489614378e-14
950,3.2103831813897e-14
951,3.109398802633455e-14
952,3.008761366818188e-14
953,2.910384861796146e-14
954,2.8165625944735504e-14
955,2.725176354343219e-14
956,2.6427229044854244e-14
957,2.5557671022189916e-14
958,2.4739327874439514e-14
959,2.3970077309825022e-14
960,2.3209155238604045e-14
961,2.2409477732758883e-14
962,2.1709145495786144e-14
963,2.103155734598539e-14
964,2.034435413254785e-14
965,1.9730163719068523e-14
966,1.9078490997024173e-14
967,1.84625595140874e-14
968,1.7841751630095684e-14
969,1.7286766545221202e-14
970,1.6733999738257562e-14
971,1.6194409157022842e-14
972,1.5670265583816352e-14
973,1.518359371370723e-14
974,1.46762970079082e-14
975,1.42139985537497e-14
976,1.3767590873231666e-14
977,1.3331245964505042e-14
978,1.2934410930038841e-14
979,1.2512655549443369e-14
980,1.2124374411294157e-14
981,1.1747479752570129e-14
982,1.135211525402913e-14
983,1.0984319458663912e-14
984,1.0633573612804405e-14
985,1.0324272021412046e-14
986,9.99320218190069e-15
987,9.656008784879172e-15
988,9.368894446272338e-15
989,9.059230249870751e-15
990,8.774713538839354e-15
991,8.518475102542973e-15
992,8.20765269615897e-15
993,7.945151692397237e-15
994,7.733801158091019e-15
995,7.472360789046917e-15
996,7.256849042618071e-15
997,7.025807402756906e-15
998,6.805721474651697e-15
999,6.574410648104131e-15


==> data/traindyn_frobdists_M=5_iter0.txt <==
,0
0,0.3686538852284044
1,0.3619179524007537
2,0.3553626922128135
3,0.34898331371759517
4,0.34277476736111245
5,0.33673179172686796
6,0.3308489583358525
7,0.32512071413409316
8,0.3195414214297924
9,0.3141053951377212
10,0.308806937256721
11,0.3036403685539064
12,0.2986000574626356
13,0.2936804462255495
14,0.28887607433262796
15,0.2841815993197487
16,0.2795918150070656
17,0.27510166726931556
18,0.27070626744203935
19,0.2664009034785103
20,0.26218104898160954
21,0.25804237024266424
22,0.253980731425148
23,0.24999219803498782
24,0.24607303882101114
25,0.24221972624886298
26,0.23842893568970333
27,0.23469754346134938
28,0.2310226238545256
29,0.22740144527079165
30,0.22383146559178074
31,0.22031032689187888
32,0.2168358495986037
33,0.21340602619692867
34,0.21001901456578587
35,0.20667313102713153
36,0.20336684318035403
37,0.20009876258755463
38,0.19686763736836532
39,0.19367234475654344
40,0.19051188366460978
41,0.18738536729728153
42,0.18429201584938806
43,0.1812311493193354
44,0.1782021804649774
45,0.1752046079249454
46,0.1722380095250367
47,0.1693020357861621
48,0.1663964036475552
49,0.1635208904164302
50,0.16067532795301925
51,0.15785959709788955
52,0.15507362234661773
53,0.15231736677526306
54,0.1495908272186062
55,0.14689402970179935
56,0.1442270251248802
57,0.14158988519853344
58,0.1389826986285183
59,0.1364055675453167
60,0.13385860417478096
61,0.13134192774486567
62,0.1288556616229112
63,0.1263999306773986
64,0.12397485885761596
65,0.12158056698425458
66,0.11921717074359633
67,0.11688477887764745
68,0.1145834915623219
69,0.11231339896557951
70,0.11007457997726908
71,0.10786710110231967
72,0.10569101550886327
73,0.10354636222284665
74,0.1014331654607084
75,0.09935143409175232
76,0.09730116122193341
77,0.09528232389089311
78,0.09329488287422869
79,0.0913387825831564
80,0.08941395105392538
81,0.08752030001955982
82,0.0856577250567456
83,0.08382610580092985
84,0.08202530622297256
85,0.0802551749609657
86,0.07851554570112354
87,0.07680623760194394
88,0.07512705575613486
89,0.07347779168510493
90,0.07185822386111532
91,0.07026811825249049
92,0.06870722888758342
93,0.06717529843348087
94,0.06567205878572342
95,0.06419723166559291
96,0.06275052922179265
97,0.06133165463360945
98,0.059940302712899296
99,0.05857616050248308
100,0.057238907868771706
101,0.05592821808666223
102,0.05464375841495908
103,0.05338519066077146
104,0.05215217173153151
105,0.05094435417345117
106,0.04976138669540309
107,0.04860291467736813
108,0.04746858066273408
109,0.04635802483386554
110,0.045270885470487736
111,0.044206799390543644
112,0.04316540237328338
113,0.04214632956444572
114,0.04114921586347456
115,0.04017369629279262
116,0.039219406349226583
117,0.03828598233773848
118,0.037373061687678386
119,0.036480283251818096
120,0.03560728758847522
121,0.0347537172270692
122,0.03391921691748851
123,0.03310343386367259
124,0.03230601794183723
125,0.03152662190379101
126,0.030764901565805393
127,0.030020515983512786
128,0.029293127613316285
129,0.028582402460800346
130,0.027888010216634042
131,0.02720962438046037
132,0.02654692237326386
133,0.02589958563870461
134,0.025267299733902918
135,0.024649754410152547
136,0.0240466436840321
137,0.023457665899377315
138,0.022882523780564375
139,0.022320924477547355
140,0.021772579603080145
141,0.02123720526254084
142,0.02071452207676611
143,0.020204255198289753
144,0.019706134321367263
145,0.019219893686155082
146,0.01874527207740016
147,0.01828201281798336
148,0.017829863757646343
149,0.017388577257218468
150,0.01695791016864839
151,0.016537623811132378
152,0.016127483943617058
153,0.015727260733944846
154,0.015336728724896434
155,0.014955666797373505
156,0.014583858130953323
157,0.014221090162036099
158,0.01386715453979476
159,0.013521847080126529
160,0.013184967717795261
161,0.012856320456943989
162,0.012535713320147496
163,0.012222958296165026
164,0.011917871286545863
165,0.011620272051229568
166,0.011329984153277848
167,0.011046834902863215
168,0.01077065530063576
169,0.010501279980579698
170,0.010238547152465253
171,0.00998229854399495
172,0.0097323793427372
173,0.00948863813793347
174,0.009250926862259638
175,0.00901910073361781
176,0.008793018197027271
177,0.008572540866681836
178,0.00835753346823158
179,0.008147863781347277
180,0.007943402582617602
181,0.0077440235888278225
182,0.007549603400663102
183,0.007360021446877521
184,0.00717515992896446
185,0.00699490376636315
186,0.006819140542231404
187,0.006647760449811979
188,0.006480656239417505
189,0.006317723166057279
190,0.006158858937723879
191,0.006003963664359679
192,0.005852939807517019
193,0.005705692130726171
194,0.005562127650582628
195,0.0054221555885642135
196,0.005285687323584916
197,0.005152636345293687
198,0.005022918208122049
199,0.004896450486085427
200,0.0047731527283405295
201,0.004652946415499629
202,0.0045357549167032545
203,0.0044215034474499
204,0.004310119028181311
205,0.00420153044362069
206,0.004095668202861708
207,0.00399246450020267
208,0.003891853176722487
209,0.00379376968259289
210,0.00369815104012066
211,0.0036049358075136866
212,0.003514064043364705
213,0.0034254772718444034
214,0.003339118448596577
215,0.0032549319273281726
216,0.003172863427084523
217,0.003092860000202425
218,0.003014870000931155
219,0.002938843054713399
220,0.0028647300281159443
221,0.0027924829994014303
222,0.0027220552297309566
223,0.002653401134988476
224,0.0025864762582169594
225,0.0025212372426563967
226,0.002457641805373645
227,0.0023956487114749096
228,0.0023352177488897893
229,0.002276309703717961
230,0.0022188863361280015
231,0.002162910356798248
232,0.0021083454038904703
233,0.002055156020545914
234,0.0020033076328939024
235,0.0019527665285636253
236,0.0019034998356893824
237,0.0018554755023990907
238,0.0018086622767774087
239,0.0017630296872930722
240,0.0017185480236825619
241,0.001675188318278705
242,0.0016329223277775963
243,0.0015917225154325862
244,0.0015515620336680768
245,0.0015124147071032118
246,0.0014742550159774178
247,0.0014370580799695056
248,0.0014007996424005886
249,0.0013654560548144953
250,0.0013310042619255696
251,0.0012974217869274384
252,0.0012646867171535693
253,0.001232777690082845
254,0.0012016738796816365
255,0.0011713549830759996
256,0.0011418012075448168
257,0.0011129932578290216
258,0.0010849123237476716
259,0.0010575400681149141
260,0.0010308586149510434
261,0.0010048505379803311
262,0.0009794988494099964
263,0.0009547869889823282
264,0.0009306988132955073
265,0.0009072185853857102
266,0.0008843309645640174
267,0.0008620209965036359
268,0.0008402741035702716
269,0.000819076075390781
270,0.0007984130596536917
271,0.000778271553136743
272,0.0007586383929561245
273,0.0007395007480314804
274,0.0007208461107624705
275,0.0007026622889103996
276,0.0006849373976824163
277,0.0006676598520104477
278,0.0006508183590230225
279,0.0006344019107027728
280,0.0006183997767274337
281,0.0006028014974885201
282,0.0005875968772834909
283,0.0005727759776778324
284,0.0005583291110321623
285,0.0005442468341911802
286,0.0005305199423296861
287,0.000517139462952413
288,0.0005040966500435962
289,0.0004913829783629682
290,0.0004789901378841712
291,0.00046691002837249095
292,0.00045513475409786905
293,0.00044365661868102434
294,0.000432468120067983
295,0.0004215619456310097
296,0.0004109309673919978
297,0.00040056823736620977
298,0.0003904669830222205
299,0.0003806206028562718
300,0.0003710226620775273
301,0.0003616668884018075
302,0.0003525471679510526
303,0.0003436575412555872
304,0.0003349921993572409
305,0.00032654548001043865
306,0.00031831186397831055
307,0.00031028597142293714
308,0.0003024625583856262
309,0.0002948365133562111
310,0.00028740285392855213
311,0.00028015672354055255
312,0.0002730933882959472
313,0.0002662082338663487
314,0.0002594967624714352
315,0.0002529545899349731
316,0.0002465774428158206
317,0.00024036115561002874
318,0.0002343016680246345
319,0.00022839502231962211
320,0.0002226373607172943
321,0.00021702492287649196
322,0.00021155404343140352
323,0.00020622114959130191
324,0.00020102275880210446
325,0.0001959554764660814
326,0.00019101599371968797
327,0.00018620108526689366
328,0.00018150760726809036
329,0.0001769324952813534
330,0.00017247276225645493
331,0.00016812549657925252
332,0.00016388786016524853
333,0.00015975708660197874
334,0.0001557304793373596
335,0.0001518054099148594
336,0.00014797931625244257
337,0.0001442497009653929
338,0.00014061412973153406
339,0.00013707022969755122
340,0.0001336156879258787
341,0.00013024824988050888
342,0.0001269657179512405
343,0.00012376595001546375
344,0.0001206468580358488
345,0.00011760640669374426
346,0.00011464261205702352
347,0.00011175354028191533
348,0.00010893730634703965
349,0.00010619207282015955
350,0.00010351604865542996
351,0.00010090748802164004
352,9.836468915967523e-05
353,9.588599326899098e-05
354,9.346978342249916e-05
355,9.111448350829115e-05
356,8.881855719884704e-05
357,8.658050694560003e-05
358,8.439887299941839e-05
359,8.22722324557385e-05
360,8.019919832367889e-05
361,7.817841861889432e-05
362,7.62085754791933e-05
363,7.428838430262403e-05
364,7.24165929073302e-05
365,7.059198071267129e-05
366,6.88133579408582e-05
367,6.707956483924799e-05
368,6.538947092152039e-05
369,6.37419742290109e-05
370,6.213600060964297e-05
371,6.057050301625547e-05
372,5.904446082149289e-05
373,5.755687915104296e-05
374,5.6106788233028464e-05
375,5.4693242764061606e-05
376,5.331532129137823e-05
377,5.19721256107428e-05
378,5.066278017922663e-05
379,4.938643154292764e-05
380,4.814224777931603e-05
381,4.692941795366463e-05
382,4.5747151588920616e-05
383,4.4594678149340286e-05
384,4.347124653705222e-05
385,4.2376124601130326e-05
386,4.130859865944678e-05
387,4.026797303222091e-05
388,3.925356958786617e-05
389,3.826472729958941e-05
390,3.730080181387432e-05
391,3.636116502955734e-05
392,3.544520468760272e-05
393,3.455232397114572e-05
394,3.368194111560812e-05
395,3.2833489029128053e-05
396,3.200641492187902e-05
397,3.120017994522509e-05
398,3.041425883993194e-05
399,2.9648139593106966e-05
400,2.8901323103889337e-05
401,2.8173322857626785e-05
402,2.746366460831928e-05
403,2.6771886068948372e-05
404,2.60975366096253e-05
405,2.5440176963513362e-05
406,2.4799378940204472e-05
407,2.417472514595384e-05
408,2.3565808711612124e-05
409,2.2972233026645173e-05
410,2.239361148076986e-05
411,2.182956721115576e-05
412,2.1279732856900617e-05
413,2.0743750319253595e-05
414,2.0221270527524605e-05
415,1.9711953211921245e-05
416,1.9215466681111542e-05
417,1.873148760590028e-05
418,1.8259700808484997e-05
419,1.779979905646465e-05
420,1.7351482862766888e-05
421,1.6914460290079005e-05
422,1.648844676047565e-05
423,1.6073164869690742e-05
424,1.5668344206372348e-05
425,1.5273721175499196e-05
426,1.4889038826571379e-05
427,1.451404668597026e-05
428,1.4148500593678476e-05
429,1.3792162543956154e-05
430,1.344480053024581e-05
431,1.3106188393777595e-05
432,1.2776105676013058e-05
433,1.2454337475173039e-05
434,1.2140674305799617e-05
435,1.1834911962472587e-05
436,1.1536851386277026e-05
437,1.1246298535429642e-05
438,1.096306425857248e-05
439,1.068696417130319e-05
440,1.0417818536280875e-05
441,1.0155452145970687e-05
442,9.899694208183207e-06
443,9.650378235166571e-06
444,9.407341934652378e-06
445,9.170427104309604e-06
446,8.939479528637083e-06
447,8.714348878423497e-06
448,8.494888612650634e-06
449,8.28095588311038e-06
450,8.072411441318866e-06
451,7.869119547694312e-06
452,7.670947883101502e-06
453,7.477767462703991e-06
454,7.2894525517918875e-06
455,7.105880584010365e-06
456,6.926932081290251e-06
457,6.752490576162884e-06
458,6.58244253575262e-06
459,6.416677287944441e-06
460,6.255086949152312e-06
461,6.097566354051759e-06
462,5.9440129871528725e-06
463,5.794326915819803e-06
464,5.648410725345161e-06
465,5.506169455458534e-06
466,5.3675105384362285e-06
467,5.2323437386933065e-06
468,5.100581094216921e-06
469,4.97213685918179e-06
470,4.846927447971519e-06
471,4.724871380780773e-06
472,4.605889230799752e-06
473,4.489903572001895e-06
474,4.376838929301655e-06
475,4.266621728741569e-06
476,4.159180250237175e-06
477,4.054444580205005e-06
478,3.95234656670094e-06
479,3.852819774375088e-06
480,3.75579944175442e-06
481,3.661222438798399e-06
482,3.5690272257512352e-06
483,3.4791538130462697e-06
484,3.391543722725072e-06
485,3.306139949503201e-06
486,3.2228869244783556e-06
487,3.1417304783138284e-06
488,3.0626178064250535e-06
489,2.9854974342910124e-06
490,2.910319184066079e-06
491,2.8370341419699834e-06
492,2.7655946262965204e-06
493,2.695954156450415e-06
494,2.6280674226329908e-06
495,2.5618902564779885e-06
496,2.4973796020351514e-06
497,2.434493488023311e-06
498,2.373191000325886e-06
499,2.313432255456543e-06
500,2.2551783745362758e-06
501,2.1983914578670803e-06
502,2.1430345605977233e-06
503,2.0890716683004004e-06
504,2.0364676736748763e-06
505,1.9851883537829838e-06
506,1.935200347712065e-06
507,1.8864711346743828e-06
508,1.8389690131911868e-06
509,1.7926630801238666e-06
510,1.7475232108483585e-06
511,1.7035200393818488e-06
512,1.6606249393102224e-06
513,1.6188100054838856e-06
514,1.5780480353177822e-06
515,1.5383125115640705e-06
516,1.4995775847254177e-06
517,1.4618180564836793e-06
518,1.4250093630574603e-06
519,1.3891275594109784e-06
520,1.3541493035473551e-06
521,1.3200518414016585e-06
522,1.286812991972443e-06
523,1.254411132859594e-06
524,1.22282518630263e-06
525,1.1920346053402392e-06
526,1.1620193605886775e-06
527,1.1327599269474217e-06
528,1.1042372712676164e-06
529,1.076432839533e-06
530,1.0493285451809804e-06
531,1.0229067571003086e-06
532,9.97150288169854e-07
533,9.720423841881252e-07
534,9.475667128832693e-07
535,9.23707353279327e-07
536,9.004487853853764e-07
537,8.7777588006913e-07
538,8.55673889215274e-07
539,8.341284360928076e-07
540,8.131255061007513e-07
541,7.926514375334574e-07
542,7.726929127444875e-07
543,7.532369494589514e-07
544,7.342708923842739e-07
545,7.157824050047725e-07
546,6.977594612548938e-07
547,6.80190338143985e-07
548,6.630636078701041e-07
549,6.463681303011746e-07
550,6.300930459496913e-07
551,6.142277688379233e-07
552,5.98761979465515e-07
553,5.83685618281058e-07
554,5.689888790499774e-07
555,5.546622025434432e-07
556,5.406962700670537e-07
557,5.270819979102927e-07
558,5.138105307436733e-07
559,5.008732366222854e-07
560,4.882617006740456e-07
561,4.7596772006293977e-07
562,4.639832984875189e-07
563,4.523006410468195e-07
564,4.4091214907852976e-07
565,4.2981041534988097e-07
566,4.1898821906086765e-07
567,4.0843852135893694e-07
568,3.9815446059275994e-07
569,3.8812934786057524e-07
570,3.783566627001943e-07
571,3.688300489125206e-07
572,3.5954331035030497e-07
573,3.5049040680523764e-07
574,3.416654503479901e-07
575,3.330627011124782e-07
576,3.2467656385165605e-07
577,3.1650158424572085e-07
578,3.0853244536399446e-07
579,3.00763964108003e-07
580,2.931910878148919e-07
581,2.8580889117415383e-07
582,2.786125729081709e-07
583,2.715974525257238e-07
584,2.6475896751147053e-07
585,2.580926701746003e-07
586,2.5159422481512793e-07
587,2.452594050367448e-07
588,2.390840905845931e-07
589,2.330642653174553e-07
590,2.2719601402216e-07
591,2.2147551999893284e-07
592,2.158990627634702e-07
593,2.104630156100434e-07
594,2.051638429737114e-07
595,1.9999809845330945e-07
596,1.949624222645404e-07
597,1.9005353941673538e-07
598,1.8526825739368564e-07
599,1.8060346377898198e-07
600,1.76056124855845e-07
601,1.7162328313996176e-07
602,1.673020556278284e-07
603,1.630896319442817e-07
604,1.5898327250402213e-07
605,1.5498030660794302e-07
606,1.510781308707251e-07
607,1.472742075165616e-07
608,1.43566062539165e-07
609,1.3995128436885673e-07
610,1.364275220187063e-07
611,1.329924838176731e-07
612,1.2964393576130672e-07
613,1.263797000334601e-07
614,1.2319765378456813e-07
615,1.2009572751002208e-07
616,1.1707190377495491e-07
617,1.1412421618665296e-07
618,1.1125074755377302e-07
619,1.0844962918484477e-07
620,1.0571903935183409e-07
621,1.0305720215172433e-07
622,1.0046238653406237e-07
623,9.793290490233514e-08
624,9.546711219219789e-08
625,9.306340483442784e-08
626,9.072021956619099e-08
627,8.843603244482579e-08
628,8.62093579999942e-08
629,8.403874813513393e-08
630,8.192279112272569e-08
631,7.986011096076919e-08
632,7.784936613528744e-08
633,7.58892490008726e-08
634,7.397848472163786e-08
635,7.211583077683701e-08
636,7.030007569917465e-08
637,6.853003872196075e-08
638,6.68045686178628e-08
639,6.512254329122728e-08
640,6.348286887269377e-08
641,6.188447897032931e-08
642,6.032633406534727e-08
643,5.880742097775444e-08
644,5.73267517476085e-08
645,5.5883363491820514e-08
646,5.447631754982677e-08
647,5.3104698758023815e-08
648,5.176761528179874e-08
649,5.046419743943632e-08
650,4.919359763752411e-08
651,4.795498951158582e-08
652,4.6747567518315535e-08
653,4.557054657238487e-08
654,4.442316103708006e-08
655,4.3304664866341125e-08
656,4.221433064067613e-08
657,4.115144923974502e-08
658,4.0115329502543636e-08
659,3.910529748667075e-08
660,3.812069649986255e-08
661,3.7160886100483784e-08
662,3.622524220544733e-08
663,3.531315620200328e-08
664,3.4424035006703325e-08
665,3.355730041120657e-08
666,3.27123887305269e-08
667,3.188875049347568e-08
668,3.1085850113621585e-08
669,3.0303165402855844e-08
670,2.9540187349466453e-08
671,2.879641979360602e-08
672,2.8071378995270726e-08
673,2.736459352141611e-08
674,2.667560362299042e-08
675,2.600396139761628e-08
676,2.5349229912298792e-08
677,2.4710983445728e-08
678,2.408880686645269e-08
679,2.3482295674103048e-08
680,2.2891055348648188e-08
681,2.231470141303774e-08
682,2.1752859034902497e-08
683,2.1205162878505875e-08
684,2.067125671379953e-08
685,2.0150793422992484e-08
686,1.9643434446997493e-08
687,1.91488498151236e-08
688,1.8666717964607053e-08
689,1.8196725379461505e-08
690,1.7738566326535137e-08
691,1.7291942898522798e-08
692,1.685656462081697e-08
693,1.6432148425607218e-08
694,1.601841823915633e-08
695,1.5615105051681187e-08
696,1.5221946500944045e-08
697,1.483868701205176e-08
698,1.4465077280119089e-08
699,1.410087438631803e-08
700,1.3745841401515504e-08
701,1.3399747539509914e-08
702,1.306236763477768e-08
703,1.2733482416812102e-08
704,1.2412877917691065e-08
705,1.2100345607419458e-08
706,1.1795682216329149e-08
707,1.1498689797663213e-08
708,1.1209175020827902e-08
709,1.0926949751166749e-08
710,1.0651830355598365e-08
711,1.0383637906962575e-08
712,1.0122198102998495e-08
713,9.86734086054817e-09
714,9.618900409589562e-09
715,9.376715237026821e-09
716,9.140627836567193e-09
717,8.91048469252229e-09
718,8.686136119192198e-09
719,8.467436202412117e-09
720,8.254242734701264e-09
721,8.046417068216876e-09
722,7.843824042336097e-09
723,7.646331927803465e-09
724,7.453812367378036e-09
725,7.266139962890534e-09
726,7.083192878072646e-09
727,6.904852046456612e-09
728,6.731001448337275e-09
729,6.561528076772573e-09
730,6.39632176787837e-09
731,6.23527500740408e-09
732,6.078283091367266e-09
733,5.925243938933674e-09
734,5.77605802308683e-09
735,5.630628317766933e-09
736,5.488860216990345e-09
737,5.350661628224622e-09
738,5.21594259225483e-09
739,5.084615509352957e-09
740,4.9565949905781085e-09
741,4.831797751033345e-09
742,4.7101427191288375e-09
743,4.5915507068907526e-09
744,4.475944560007318e-09
745,4.363249234641995e-09
746,4.253391289576475e-09
747,4.14629939464824e-09
748,4.041903872103996e-09
749,3.940136805495427e-09
750,3.840932016317999e-09
751,3.744225018114076e-09
752,3.649952913401668e-09
753,3.558054448486497e-09
754,3.4684697634138777e-09
755,3.3811405965387185e-09
756,3.296010262349895e-09
757,3.2130233229288224e-09
758,3.1321258572232645e-09
759,3.053265231537114e-09
760,2.9763901265337446e-09
761,2.9014505762258762e-09
762,2.828397879183622e-09
763,2.757184499461121e-09
764,2.6877641140568984e-09
765,2.620091623469577e-09
766,2.5541230030652786e-09
767,2.489815325878924e-09
768,2.427126780899239e-09
769,2.3660166404226777e-09
770,2.3064450743727433e-09
771,2.2483734533485057e-09
772,2.191763939686216e-09
773,2.1365797792277247e-09
774,2.0827850370367353e-09
775,2.0303447213242067e-09
776,1.979224713744037e-09
777,1.9293918438243786e-09
778,1.8808136275737065e-09
779,1.8334585303592593e-09
780,1.7872957558555945e-09
781,1.7422952471641798e-09
782,1.698427783375386e-09
783,1.6556648471529756e-09
784,1.6139785686212788e-09
785,1.5733418332244687e-09
786,1.5337282770653925e-09
787,1.4951120953687773e-09
788,1.457468215392245e-09
789,1.420772116766135e-09
790,1.384999963799078e-09
791,1.3501284899755443e-09
792,1.316135003661134e-09
793,1.2829973958236313e-09
794,1.2506941027407178e-09
795,1.2192041932254398e-09
796,1.188507085059633e-09
797,1.1585829159122359e-09
798,1.129412136908479e-09
799,1.100975833607474e-09
800,1.0732554986116513e-09
801,1.0462331445255688e-09
802,1.0198911412145516e-09
803,9.942123453633267e-10
804,9.69180079835768e-10
805,9.447780976327265e-10
806,9.209905254446531e-10
807,8.978019184086673e-10
808,8.751970521057672e-10
809,8.531613861935749e-10
810,8.316805147627021e-10
811,8.107404636968528e-10
812,7.903277043722048e-10
813,7.704288717749726e-10
814,7.510310402948502e-10
815,7.321216042494379e-10
816,7.136883170379203e-10
817,6.957190626683312e-10
818,6.782022909688885e-10
819,6.611265609324177e-10
820,6.444807126531306e-10
821,6.282540309054342e-10
822,6.124358683411566e-10
823,5.970159681710311e-10
824,5.819843423483435e-10
825,5.673311636853334e-10
826,5.53046949764882e-10
827,5.391223781334086e-10
828,5.255483410411094e-10
829,5.123161470705703e-10
830,4.994170281505094e-10
831,4.868427479279634e-10
832,4.745850437363508e-10
833,4.6263595392354964e-10
834,4.5098774801598607e-10
835,4.3963280161061234e-10
836,4.285637492587721e-10
837,4.177734000712443e-10
838,4.0725471632058007e-10
839,3.9700087281388866e-10
840,3.8700519091191675e-10
841,3.7726116110222524e-10
842,3.6776250294078135e-10
843,3.5850301360149964e-10
844,3.494766376880027e-10
845,3.406775335351302e-10
846,3.320999801696028e-10
847,3.237383630648087e-10
848,3.1558728101090805e-10
849,3.0764148776096953e-10
850,2.998957036356142e-10
851,2.9234493487903704e-10
852,2.8498428867992915e-10
853,2.778089561637285e-10
854,2.708143072620429e-10
855,2.639957445389805e-10
856,2.5734889651192324e-10
857,2.508693658893394e-10
858,2.445530238200629e-10
859,2.383956485983821e-10
860,2.323933365940736e-10
861,2.2654214342854266e-10
862,2.208382707581733e-10
863,2.15278052734409e-10
864,2.0985776115044963e-10
865,2.045739631645162e-10
866,1.9942321917991853e-10
867,1.9440215656851733e-10
868,1.8950752196836694e-10
869,1.8473610237553833e-10
870,1.8008482666611551e-10
871,1.7555064133459007e-10
872,1.7113064372342791e-10
873,1.668219523327261e-10
874,1.6262170362309198e-10
875,1.5852720009596622e-10
876,1.5453582285200448e-10
877,1.5064492671307947e-10
878,1.4685200787100833e-10
879,1.4315455382533362e-10
880,1.3955022272773206e-10
881,1.3603661443574192e-10
882,1.3261150218903892e-10
883,1.2927258988276583e-10
884,1.260177700300724e-10
885,1.2284490304589886e-10
886,1.1975190656315232e-10
887,1.1673682128280596e-10
888,1.1379763870368738e-10
889,1.109324349938179e-10
890,1.0813942153418756e-10
891,1.0541670418891234e-10
892,1.0276252483717859e-10
893,1.0017515655586083e-10
894,9.765295485297316e-11
895,9.51942505018675e-11
896,9.279747468163707e-11
897,9.046104057845192e-11
898,8.818341565922691e-11
899,8.596313937578468e-11
900,8.379876749306434e-11
901,8.16889169407733e-11
902,7.963217088362952e-11
903,7.76271499105247e-11
904,7.567268311557985e-11
905,7.376737800125607e-11
906,7.1910061845298e-11
907,7.009952563231517e-11
908,6.83345299561229e-11
909,6.661402720057792e-11
910,6.493681680771183e-11
911,6.330185922011112e-11
912,6.170802812506348e-11
913,6.015436065884684e-11
914,5.863980849825235e-11
915,5.71633993475724e-11
916,5.572413055117109e-11
917,5.432110138613925e-11
918,5.295340898749153e-11
919,5.1620115093670424e-11
920,5.032041883697713e-11
921,4.9053467596040616e-11
922,4.7818411659488545e-11
923,4.661444947418224e-11
924,4.544080472395765e-11
925,4.429667292565888e-11
926,4.3181377133079214e-11
927,4.20941534838428e-11
928,4.103429107236781e-11
929,4.000111947462712e-11
930,3.899397914978428e-11
931,3.80121782210261e-11
932,3.705511240139833e-11
933,3.612214504961485e-11
934,3.5212659131256216e-11
935,3.432608180487605e-11
936,3.3461804902372346e-11
937,3.261933722097949e-11
938,3.179803174471124e-11
939,3.099740904581186e-11
940,3.021693482020578e-11
941,2.945612607384687e-11
942,2.8714508675183685e-11
943,2.7991540765187864e-11
944,2.7286772239707046e-11
945,2.6599709702579444e-11
946,2.5930013817265844e-11
947,2.527715394009903e-11
948,2.464073292217354e-11
949,2.402031663305148e-11
950,2.3415541493684747e-11
951,2.2825977744188326e-11
952,2.225126871081703e-11
953,2.1691009356955314e-11
954,2.1144863009348892e-11
955,2.061248612145044e-11
956,2.009350638663676e-11
957,1.9587604778172517e-11
958,1.9094419578913338e-11
959,1.8613666224880298e-11
960,1.8144992836397415e-11
961,1.768814053572123e-11
962,1.7242797505338284e-11
963,1.6808647320848922e-11
964,1.638544622674399e-11
965,1.5972898397524475e-11
966,1.5570706920963922e-11
967,1.5178694132900594e-11
968,1.4796510155038202e-11
969,1.4423976054348676e-11
970,1.4060816275398093e-11
971,1.3706795678565857e-11
972,1.3361640826271563e-11
973,1.3025244019056435e-11
974,1.2697283259656208e-11
975,1.2377597021244279e-11
976,1.2065922613009983e-11
977,1.1762158960091754e-11
978,1.1466004193230245e-11
979,1.1177336844274782e-11
980,1.0895871980185128e-11
981,1.0621576149904404e-11
982,1.0354119587105372e-11
983,1.00934755122757e-11
984,9.839340921747673e-12
985,9.591585667179013e-12
986,9.350114416848714e-12
987,9.114673367263676e-12
988,8.885216964532093e-12
989,8.661480405222296e-12
990,8.443433108252661e-12
991,8.230839332586838e-12
992,8.02360647139096e-12
993,7.821586462722673e-12
994,7.62463890728404e-12
995,7.432680050672638e-12
996,7.245530389881033e-12
997,7.0630954672949615e-12
998,6.8852791354679014e-12
999,6.711906502806689e-12


==> data/traindyn_frobdists_M=6_iter0.txt <==
,0
0,0.5008173253156029
1,0.48867090749316705
2,0.476898998668739
3,0.4654878126188607
4,0.4544231574146079
5,0.44369058733703376
6,0.4332755976514248
7,0.4231638344158437
8,0.4133412955644486
9,0.4037945055379406
10,0.3945106524491765
11,0.38547768310304753
12,0.37668435640934306
13,0.3681202594780936
14,0.3597757929302444
15,0.3516421328782369
16,0.34371117693757314
17,0.33597548085987616
18,0.32842819123861045
19,0.3210629784752899
20,0.3138739729779197
21,0.306855706497399
22,0.300003059639506
23,0.2933112159285137
24,0.2867756223274862
25,0.28039195581109577
26,0.2741560954062325
27,0.2680640990314687
28,0.26211218445027873
29,0.2562967136815554
30,0.2506141802664502
31,0.24506119885968575
32,0.23963449668704997
33,0.23433090648275734
34,0.2291473605871052
35,0.22408088594444392
36,0.21912859979317822
37,0.2142877058833482
38,0.20955549109379493
39,0.204929322350743
40,0.20040664377366074
41,0.19598497399336626
42,0.19166190360231336
43,0.18743509270857414
44,0.18330226857385604
45,0.17926122332250596
46,0.17530981171332383
47,0.1714459489695094
48,0.16766760866451733
49,0.16397282066322894
50,0.1603596691188924
51,0.15682629052686206
52,0.15337087183643214
53,0.14999164862208741
54,0.14668690331536585
55,0.14345496349829795
56,0.14029420025909917
57,0.13720302661046338
58,0.13417989597048613
59,0.13122330070591276
60,0.1283317707371104
61,0.125503872203878
62,0.12273820619095605
63,0.12003340751188163
64,0.11738814354963846
65,0.11480111315239593
66,0.1122710455824997
67,0.10979669951677484
68,0.10737686209612239
69,0.10501034802234208
70,0.10269599870007468
71,0.10043268142174833
72,0.09821928859341462
73,0.09605473699937604
74,0.09393796710353904
75,0.09186794238546497
76,0.0898436487091434
77,0.08786409372256825
78,0.08592830628626105
79,0.08403533592895439
80,0.0821842523287204
81,0.08037414481790454
82,0.07860412191030121
83,0.07687331084908496
84,0.07518085717409013
85,0.07352592430710844
86,0.07190769315395022
87,0.07032536172209311
88,0.06877814475281126
89,0.06726527336675453
90,0.06578599472201284
91,0.06433957168376979
92,0.06292528250471298
93,0.061542420515430685
94,0.06019029382408201
95,0.058868225024683994
96,0.057575550913412286
97,0.05631162221236081
98,0.05507580330025331
99,0.053867471949643614
100,0.052686019070182305
101,0.05153084845756662
102,0.05040137654782574
103,0.049297032176626426
104,0.0482172563433163
105,0.04716150197944715
106,0.04612923372155291
107,0.04511992768797298
108,0.044133071259540496
109,0.04316816286397128
110,0.04222471176380875
111,0.04130223784779706
112,0.04040027142556794
113,0.0395183530255431
114,0.038656033195962454
115,0.037812872308963345
116,0.036988440367641276
117,0.03618231681603567
118,0.0353940903519871
119,0.03462335874282297
120,0.033869728643831906
121,0.033132815419492916
122,0.03241224296742899
123,0.03170764354506034
124,0.03101865759893219
125,0.03034493359669756
126,0.0296861278617362
127,0.029041904410391572
128,0.028411934791811463
129,0.027795897930375287
130,0.027193479970695145
131,0.026604374125175988
132,0.02602828052411994
133,0.0254649060683622
134,0.024913964284422784
135,0.024375175182159915
136,0.02384826511490978
137,0.023332966642096893
138,0.022829018394297754
139,0.022336164940741792
140,0.021854156659230236
141,0.021382749608455168
142,0.020921705402698196
143,0.0204707910888891
144,0.02002977902600235
145,0.01959844676676996
146,0.019176576941687402
147,0.018763957145289223
148,0.018360379824669554
149,0.017965642170222413
150,0.01757954600857649
151,0.017201897697697203
152,0.016832508024129673
153,0.016471192102354194
154,0.016117769276227063
155,0.01577206302247727
156,0.015433900856230948
157,0.01510311423853281
158,0.01477953848583701
159,0.014463012681434947
160,0.01415337958879198
161,0.01385048556676103
162,0.01355418048664336
163,0.013264317651065644
164,0.01298075371464214
165,0.012703348606391952
166,0.012431965453879508
167,0.012166470509048467
168,0.011906733075717386
169,0.011652625438707393
170,0.01140402279457059
171,0.011160803183889198
172,0.010922847425115428
173,0.010690039049921307
174,0.010462264240029768
175,0.010239411765496583
176,0.01002137292441435
177,0.009808041484009508
178,0.009599313623103511
179,0.0093950878759103
180,0.00919526507714116
181,0.008999748308390449
182,0.008808442845774095
183,0.008621256108794039
184,0.008438097610402106
185,0.008258878908237623
186,0.008083513557012098
187,0.007911917062016126
188,0.007744006833723896
189,0.007579702143469424
190,0.0074189240801722295
191,0.007261595508087129
192,0.007107641025555474
193,0.006956986924735038
194,0.00680956115228571
195,0.006665293270989178
196,0.006524114422281372
197,0.006385957289674724
198,0.0062507560630523954
199,0.006118446403810809
200,0.005988965410832945
201,0.005862251587271522
202,0.00573824480812348
203,0.005616886288576729
204,0.005498118553110626
205,0.005381885405332936
206,0.005268131898534402
207,0.0051568043069453035
208,0.005047850097675602
209,0.004941217903323327
210,0.004836857495234616
211,0.004734719757399783
212,0.004634756660970047
213,0.004536921239379681
214,0.004441167564059546
215,0.004347450720726556
216,0.004255726786236268
217,0.004165952805984463
218,0.004078086771843365
219,0.003992087600621737
220,0.0039079151130334226
221,0.0038255300131641826
222,0.003744893868423135
223,0.0036659690899680736
224,0.003588718913591884
225,0.003513107381060403
226,0.003439099321889029
227,0.0033666603355485326
228,0.0032957567740889565
229,0.0032263557251722024
230,0.0031584249955017725
231,0.003091933094642002
232,0.00302684921921522
233,0.0029631432374697397
234,0.002900785674207495
235,0.0028397476960643564
236,0.0027800010971331494
237,0.0027215182849222074
238,0.002664272266640299
239,0.0026082366358007735
240,0.0025533855591365444
241,0.002499693763818769
242,0.0024471365249717097
243,0.002395689653476781
244,0.0023453294840581245
245,0.0022960328636439783
246,0.002247777139996322
247,0.0022005401506022503
248,0.0021543002118216393
249,0.0021090361082839793
250,0.0020647270825289066
251,0.0020213528248843402
252,0.001978893463576605
253,0.0019373295550669323
254,0.0018966420746093298
255,0.0018568124070230904
256,0.0018178223376771373
257,0.0017796540436788907
258,0.0017422900852640665
259,0.0017057133973822252
260,0.0016699072814735294
261,0.0016348553974319812
262,0.0016005417557507324
263,0.0015669507098455345
264,0.0015340669485514177
265,0.0015018754887892627
266,0.0014703616683975874
267,0.0014395111391258429
268,0.0014093098597859548
269,0.0013797440895575992
270,0.0013508003814438072
271,0.001322465575873676
272,0.0012947267944488088
273,0.0012675714338291318
274,0.001240987159756367
275,0.0012149619012105405
276,0.0011894838446972669
277,0.0011645414286624188
278,0.0011401233380315989
279,0.0011162184988705802
280,0.0010928160731653001
281,0.0010699054537171378
282,0.0010474762591525194
283,0.0010255183290420944
284,0.0010040217191288644
285,0.0009829766966620622
286,0.0009623737358335857
287,0.0009422035133160245
288,0.0009224569038989432
289,0.000903124976221335
290,0.0008841989885983668
291,0.0008656703849401132
292,0.0008475307907598082
293,0.0008297720092703128
294,0.0008123860175659032
295,0.0007953649628884034
296,0.0007787011589747161
297,0.0007623870824847609
298,0.0007464153695076552
299,0.0007307788121441387
300,0.0007154703551640648
301,0.0007004830927364861
302,0.0006858102652318058
303,0.0006714452560929844
304,0.0006573815887755674
305,0.0006436129237539958
306,0.0006301330555934275
307,0.000616935910084938
308,0.0006040155414433054
309,0.0005913661295655582
310,0.0005789819773491444
311,0.0005668575080682213
312,0.0005549872628066721
313,0.0005433658979472916
314,0.0005319881827148427
315,0.0005208489967724974
316,0.0005099433278702538
317,0.000499266269544357
318,0.0004888130188660234
319,0.0004785788742393832
320,0.0004685592332463423
321,0.0004587495905383743
322,0.00044914553577344956
323,0.00043974275159785385
324,0.0004305370116709175
325,0.0004215241787325651
326,0.00041270020271256023
327,0.00040406111888017485
328,0.0003956030460337789
329,0.0003873221847290963
330,0.0003792148155457976
331,0.0003712772973911161
332,0.00036350606583991304
333,0.0003558976315102083
334,0.0003484485784737757
335,0.00034115556270054436
336,0.0003340153105363816
337,0.00032702461721356593
338,0.00032018034539287287
339,0.00031347942373728547
340,0.0003069188455154785
341,0.0003004956672359836
342,0.00029420700730989287
343,0.0002880500447422824
344,0.00028202201785176216
345,0.0002761202230171856
346,0.00027034201345084273
347,0.00026468479799842006
348,0.0002591460399639286
349,0.0002537232559598915
350,0.0002484140147821577
351,0.00024321593630844622
352,0.00023812669042051163
353,0.00023314399594899472
354,0.0002282656196410124
355,0.00022348937514953598
356,0.0002188131220441203
357,0.0002142347648429244
358,0.00020975225206524667
359,0.00020536357530391653
360,0.00020106676831757418
361,0.00019685990614231526
362,0.00019274110422196473
363,0.0001887085175569237
364,0.00018476033987098564
365,0.00018089480279600358
366,0.0001771101750736471
367,0.0001734047617738783
368,0.0001697769035306401
369,0.0001662249757929547
370,0.00016274738809254788
371,0.00015934258332639585
372,0.00015600903705484097
373,0.00015274525681459262
374,0.00014954978144576098
375,0.00014642118043386534
376,0.00014335805326504838
377,0.00014035902879530496
378,0.00013742276463323997
379,0.00013454794653512298
380,0.00013173328781363694
381,0.00012897752875839352
382,0.0001262794360690691
383,0.00012363780230044085
384,0.00012105144531903011
385,0.00011851920777127963
386,0.00011603995656313524
387,0.00011361258235014327
388,0.00011123599903884701
389,0.00010890914329837205
390,0.00010663097408217965
391,0.00010440047216055595
392,0.00010221663966206352
393,0.00010007849962537441
394,9.798509556004016e-05
395,9.593549101708999e-05
396,9.392876916808693e-05
397,9.196403239326658e-05
398,9.004040187856702e-05
399,8.815701722088814e-05
400,8.63130360416957e-05
401,8.45076336088018e-05
402,8.274000246623336e-05
403,8.10093520716126e-05
404,7.931490844142008e-05
405,7.765591380350461e-05
406,7.603162625719143e-05
407,7.44413194402006e-05
408,7.28842822029562e-05
409,7.135981828925255e-05
410,6.986724602413044e-05
411,6.840589800806792e-05
412,6.69751208175316e-05
413,6.557427471209596e-05
414,6.420273334727453e-05
415,6.285988349406689e-05
416,6.154512476360065e-05
417,6.0257869338105174e-05
418,5.899754170749183e-05
419,5.776357841122619e-05
420,5.655542778574647e-05
421,5.537254971742229e-05
422,5.4214415400129835e-05
423,5.308050709852151e-05
424,5.197031791595624e-05
425,5.088335156739709e-05
426,4.9819122156957284e-05
427,4.8777153960290965e-05
428,4.775698121128293e-05
429,4.675814789369944e-05
430,4.578020753675587e-05
431,4.482272301490975e-05
432,4.3885266352461216e-05
433,4.296741853171423e-05
434,4.2068769305163976e-05
435,4.1188917012035757e-05
436,4.0327468398214836e-05
437,3.948403844016893e-05
438,3.865825017281e-05
439,3.784973452033311e-05
440,3.705813013114913e-05
441,3.6283083216310685e-05
442,3.552424739069886e-05
443,3.478128351832811e-05
444,3.405385956044252e-05
445,3.334165042672093e-05
446,3.2644337830018085e-05
447,3.1961610143671977e-05
448,3.1293162262300716e-05
449,3.063869546507901e-05
450,2.9997917281897457e-05
451,2.9370541362905728e-05
452,2.875628734994952e-05
453,2.8154880751421866e-05
454,2.7566052819334803e-05
455,2.6989540428880458e-05
456,2.6425085961013642e-05
457,2.58724371871025e-05
458,2.533134715596737e-05
459,2.4801574083407526e-05
460,2.4282881244163223e-05
461,2.377503686601025e-05
462,2.3277814025923726e-05
463,2.2790990548652122e-05
464,2.2314348907480795e-05
465,2.1847676126674392e-05
466,2.139076368637014e-05
467,2.094340742937146e-05
468,2.0505407469609687e-05
469,2.007656810297148e-05
470,1.9656697719768052e-05
471,1.924560871882776e-05
472,1.8843117423832186e-05
473,1.844904400094981e-05
474,1.8063212378753296e-05
475,1.7685450169011654e-05
476,1.7315588590149072e-05
477,1.695346239126294e-05
478,1.6598909778611946e-05
479,1.625177234309875e-05
480,1.59118949893304e-05
481,1.5579125866555816e-05
482,1.52533163005473e-05
483,1.4934320727329426e-05
484,1.4621996627689866e-05
485,1.43162044640321e-05
486,1.4016807617486717e-05
487,1.3723672327252081e-05
488,1.3436667630428861e-05
489,1.3155665303673191e-05
490,1.288053980587392e-05
491,1.2611168221973357e-05
492,1.2347430208039491e-05
493,1.2089207937402549e-05
494,1.1836386048222649e-05
495,1.1588851591623753e-05
496,1.1346493981304146e-05
497,1.110920494423606e-05
498,1.0876878472205483e-05
499,1.0649410774211078e-05
500,1.0426700230433305e-05
501,1.0208647346493968e-05
502,9.995154709196456e-06
503,9.78612694297209e-06
504,9.581470667042889e-06
505,9.381094453985657e-06
506,9.184908788715953e-06
507,8.992826028353729e-06
508,8.804760363321948e-06
509,8.620627778802921e-06
510,8.440346017277297e-06
511,8.263834541650277e-06
512,8.09101449940714e-06
513,7.92180868735231e-06
514,7.75614151709889e-06
515,7.593938981053013e-06
516,7.4351286197266974e-06
517,7.279639489064777e-06
518,7.1274021289705835e-06
519,6.9783485320446836e-06
520,6.832412113314225e-06
521,6.689527680408875e-06
522,6.549631404610176e-06
523,6.4126607921636625e-06
524,6.278554656242201e-06
525,6.147253089895484e-06
526,6.018697439163055e-06
527,5.8928302766311106e-06
528,5.769595376309581e-06
529,5.6489376877467276e-06
530,5.530803312277927e-06
531,5.415139478220158e-06
532,5.301894517792963e-06
533,5.191017843766148e-06
534,5.082459926871867e-06
535,4.976172273817768e-06
536,4.872107405462842e-06
537,4.770218835742239e-06
538,4.670461050788359e-06
539,4.5727894885574795e-06
540,4.477160519035667e-06
541,4.383531424839925e-06
542,4.291860381852155e-06
543,4.202106440655276e-06
544,4.114229508301676e-06
545,4.028190330466763e-06
546,3.9439504736612414e-06
547,3.8614723081711355e-06
548,3.7807189913682887e-06
549,3.7016544511715637e-06
550,3.6242433698011856e-06
551,3.5484511681787027e-06
552,3.474243990470359e-06
553,3.401588688815129e-06
554,3.3304528086753716e-06
555,3.2608045741231942e-06
556,3.192612873911053e-06
557,3.125847247460219e-06
558,3.060477871171478e-06
559,2.9964755451177284e-06
560,2.933811680250037e-06
561,2.8724582852229126e-06
562,2.812387954152714e-06
563,2.7535738543807976e-06
564,2.695989714402538e-06
565,2.6396098119789026e-06
566,2.5844089630283707e-06
567,2.5303625100685607e-06
568,2.4774463112595247e-06
569,2.4256367296785257e-06
570,2.374910622729933e-06
571,2.3252453319095715e-06
572,2.2766186723871588e-06
573,2.2290089234911737e-06
574,2.1823948186139016e-06
575,2.1367555359869774e-06
576,2.092070689393976e-06
577,2.048320318805326e-06
578,2.0054848817130503e-06
579,1.963545244275005e-06
580,1.9224826728137963e-06
581,1.8822788254549225e-06
582,1.8429157437951712e-06
583,1.8043758451858312e-06
584,1.7666419144866115e-06
585,1.7296970967368767e-06
586,1.693524889476653e-06
587,1.6581091352098578e-06
588,1.6234340144728031e-06
589,1.5894840386104366e-06
590,1.5562440428479201e-06
591,1.5236991795799777e-06
592,1.4918349116859768e-06
593,1.4606370061144742e-06
594,1.4300915273673772e-06
595,1.4001848315756886e-06
596,1.3709035599674738e-06
597,1.3422346332912612e-06
598,1.3141652457522632e-06
599,1.2866828594437225e-06
600,1.2597751985511032e-06
601,1.2334302441573098e-06
602,1.2076362284462803e-06
603,1.1823816298914203e-06
604,1.1576551679048474e-06
605,1.1334457977348195e-06
606,1.1097427056550292e-06
607,1.0865353040100041e-06
608,1.0638132266890948e-06
609,1.0415663242673142e-06
610,1.0197846596237221e-06
611,9.984585033735184e-07
612,9.77578329709771e-07
613,9.571348119976772e-07
614,9.371188185937953e-07
615,9.175214088738094e-07
616,8.983338291998438e-07
617,8.79547508969983e-07
618,8.611540568287653e-07
619,8.431452568925988e-07
620,8.255130651010314e-07
621,8.082496055779382e-07
622,7.913471672549691e-07
623,7.747982002447232e-07
624,7.585953125760861e-07
625,7.427312668228748e-07
626,7.271989769486604e-07
627,7.119915051612593e-07
628,6.971020585863378e-07
629,6.825239866197185e-07
630,6.68250777616971e-07
631,6.542760561083726e-07
632,6.405935799080892e-07
633,6.271972375623038e-07
634,6.140810452024012e-07
635,6.01239144225549e-07
636,5.886657985244421e-07
637,5.763553919054637e-07
638,5.643024257222248e-07
639,5.525015161311656e-07
640,5.409473921375595e-07
641,5.29634892791022e-07
642,5.185589650766975e-07
643,5.077146617564485e-07
644,4.970971390416759e-07
645,4.8670165422181e-07
646,4.7652356409006225e-07
647,4.665583223459483e-07
648,4.568014777560681e-07
649,4.47248672330727e-07
650,4.3789563897330425e-07
651,4.287382000100688e-07
652,4.1977226517181816e-07
653,4.10993829530686e-07
654,4.0239897204498256e-07
655,3.9398385364222264e-07
656,3.857447155805917e-07
657,3.7767787762417906e-07
658,3.6977973658148803e-07
659,3.6204676459247446e-07
660,3.544755075846704e-07
661,3.4706258367442064e-07
662,3.398046817662464e-07
663,3.326985599543919e-07
664,3.2574104408339985e-07
665,3.1892902649596577e-07
666,3.1225946451149713e-07
667,3.057293790312206e-07
668,2.993358532291819e-07
669,2.93076031276016e-07
670,2.869471171541207e-07
671,2.8094637324620814e-07
672,2.750711191944232e-07
673,2.693187307645827e-07
674,2.636866384600682e-07
675,2.581723266105565e-07
676,2.527733321912987e-07
677,2.4748724358610154e-07
678,2.42311699700946e-07
679,2.3724438874323606e-07
680,2.3228304729043767e-07
681,2.2742545938429915e-07
682,2.2266945510532116e-07
683,2.1801291023595095e-07
684,2.1345374477063867e-07
685,2.089899223061954e-07
686,2.0461944896009083e-07
687,2.0034037263659286e-07
688,1.96150781886887e-07
689,1.9204880548690197e-07
690,1.8803261118550616e-07
691,1.8410040501246208e-07
692,1.802504305727212e-07
693,1.7648096828707346e-07
694,1.727903343541763e-07
695,1.6917688037533546e-07
696,1.656389922256315e-07
697,1.6217508979122368e-07
698,1.5878362570019027e-07
699,1.5546308517918642e-07
700,1.5221198506342176e-07
701,1.490288730956602e-07
702,1.4591232759574602e-07
703,1.428609564119423e-07
704,1.3987339663987627e-07
705,1.3694831383683185e-07
706,1.3408440143634203e-07
707,1.3128038020878308e-07
708,1.2853499773396402e-07
709,1.258470276912814e-07
710,1.2321526944292928e-07
711,1.2063854749055728e-07
712,1.1811571090406633e-07
713,1.1564563281800017e-07
714,1.1322720989173709e-07
715,1.1085936192973579e-07
716,1.0854103125223416e-07
717,1.0627118232712185e-07
718,1.0404880136419314e-07
719,1.0187289559785435e-07
720,9.974249315462233e-08
721,9.765664251378734e-08
722,9.561441190331292e-08
723,9.361488916083307e-08
724,9.165718116943644e-08
725,8.974041348479028e-08
726,8.786372992692652e-08
727,8.602629223007356e-08
728,8.422727976612913e-08
729,8.246588885276957e-08
730,8.074133278862915e-08
731,7.905284127684717e-08
732,7.739966008669983e-08
733,7.578105086268497e-08
734,7.419629053257783e-08
735,7.264467130343674e-08
736,7.112550010993883e-08
737,6.963809833347899e-08
738,6.81818016610443e-08
739,6.675595958922215e-08
740,6.535993524233854e-08
741,6.399310503241585e-08
742,6.265485848393135e-08
743,6.134459782495545e-08
744,6.00617378161152e-08
745,5.880570545144641e-08
746,5.757593965994687e-08
747,5.6371891194928074e-08
748,5.5193022202108524e-08
749,5.403880614760237e-08
750,5.29087274681321e-08
751,5.1802281362091844e-08
752,5.071897370748262e-08
753,4.965832055208841e-08
754,4.861984812035364e-08
755,4.760309266315581e-08
756,4.6607599923018265e-08
757,4.563292528831653e-08
758,4.4678633391612036e-08
759,4.3744297986067466e-08
760,4.282950172132396e-08
761,4.193383599872552e-08
762,4.1056900829514376e-08
763,4.019830438508241e-08
764,3.9357663200193354e-08
765,3.853460180110588e-08
766,3.7728752607709406e-08
767,3.6939755561048905e-08
768,3.6167258355501937e-08
769,3.541091585930262e-08
770,3.4670390300458313e-08
771,3.39453508204341e-08
772,3.3235473626218686e-08
773,3.254044167704592e-08
774,3.185994446303253e-08
775,3.119367805451964e-08
776,3.0541344841778735e-08
777,2.9902653460106886e-08
778,2.9277318606494804e-08
779,2.8665060963604253e-08
780,2.8065607105779723e-08
781,2.7478689200621068e-08
782,2.6904045136402756e-08
783,2.6341418249148036e-08
784,2.5790557234976346e-08
785,2.5251215997718436e-08
786,2.472315367751733e-08
787,2.4206134350823816e-08
788,2.3699927099197332e-08
789,2.3204305896060705e-08
790,2.2719049260740536e-08
791,2.2243940467399885e-08
792,2.1778767375475168e-08
793,2.1323322070282683e-08
794,2.0877401249696076e-08
795,2.0440805651452634e-08
796,2.0013340329922524e-08
797,1.95948143020313e-08
798,1.9185040632619896e-08
799,1.878383630997225e-08
800,1.839102211205445e-08
801,1.8006422596754697e-08
802,1.7629865944769475e-08
803,1.726118395756247e-08
804,1.690021201120712e-08
805,1.6546788783055385e-08
806,1.6200756528923866e-08
807,1.586196060246673e-08
808,1.5530249674933495e-08
809,1.5205475660564952e-08
810,1.4887493396698042e-08
811,1.4576160880768998e-08
812,1.42713391000928e-08
813,1.397289180874516e-08
814,1.368068579822691e-08
815,1.3394590451703707e-08
816,1.3114478070939002e-08
817,1.2840223473300317e-08
818,1.2571704223385987e-08
819,1.2308800311813547e-08
820,1.2051394350781082e-08
821,1.1799371322669746e-08
822,1.155261876184293e-08
823,1.1311026318292657e-08
824,1.1074486115519505e-08
825,1.0842892582912734e-08
826,1.0616142185781203e-08
827,1.0394133675543725e-08
828,1.0176767908607275e-08
829,9.963947737498655e-09
830,9.75557819292984e-09
831,9.551566089250188e-09
832,9.351820387509597e-09
833,9.156251832920784e-09
834,8.964773096624984e-09
835,8.777298582319177e-09
836,8.593744599624356e-09
837,8.414029193112912e-09
838,8.238072059155666e-09
839,8.065794603538958e-09
840,7.897119876907034e-09
841,7.731972503579305e-09
842,7.570278810893858e-09
843,7.411966449934603e-09
844,7.256964809361931e-09
845,7.105204593231189e-09
846,6.95661808498364e-09
847,6.811138821783747e-09
848,6.668701859790526e-09
849,6.529243606391978e-09
850,6.392701770940107e-09
851,6.259015367727445e-09
852,6.12812466507932e-09
853,5.999971156784431e-09
854,5.874497617208021e-09
855,5.751648092529101e-09
856,5.6313676057868065e-09
857,5.5136024892364765e-09
858,5.39830008524549e-09
859,5.285408923524089e-09
860,5.174878621980722e-09
861,5.066659734031612e-09
862,4.96070395537127e-09
863,4.856963973353752e-09
864,4.75539340636431e-09
865,4.655946963775894e-09
866,4.558580154903026e-09
867,4.463249532003965e-09
868,4.369912492424255e-09
869,4.278527334433351e-09
870,4.189053273158402e-09
871,4.1014503301579135e-09
872,4.0156792937146744e-09
873,3.93170202694169e-09
874,3.84948088890578e-09
875,3.768979201668999e-09
876,3.6901609906467197e-09
877,3.6129910439988248e-09
878,3.5374349127044976e-09
879,3.4634588095306125e-09
880,3.3910297501797442e-09
881,3.320115345511976e-09
882,3.250683946214499e-09
883,3.1827044726630158e-09
884,3.116146664653987e-09
885,3.0509807131892463e-09
886,2.987177536558044e-09
887,2.924708645707576e-09
888,2.8635460819060194e-09
889,2.8036626316531644e-09
890,2.7450314421811977e-09
891,2.6876263769448313e-09
892,2.6314218307845606e-09
893,2.5763925985491484e-09
894,2.522514157486782e-09
895,2.4697624418313813e-09
896,2.418113910011827e-09
897,2.367545476628266e-09
898,2.318034550294623e-09
899,2.269558990308665e-09
900,2.2220971814310033e-09
901,2.1756278867760704e-09
902,2.1301304220983345e-09
903,2.0855843728674844e-09
904,2.041969911684681e-09
905,1.9992674890755645e-09
906,1.9574580794197337e-09
907,1.9165229984953213e-09
908,1.8764440339305246e-09
909,1.837203162292734e-09
910,1.7987829285735892e-09
911,1.7611661689995907e-09
912,1.7243360668166268e-09
913,1.6882761041457145e-09
914,1.6529702810451356e-09
915,1.6184028227295375e-09
916,1.5845581618429526e-09
917,1.551421354540046e-09
918,1.5189774780243984e-09
919,1.4872121159979246e-09
920,1.456110992740751e-09
921,1.425660286160278e-09
922,1.3958463652862938e-09
923,1.366655928035984e-09
924,1.3380759650153588e-09
925,1.3100936056001208e-09
926,1.2826964875677689e-09
927,1.2558723196644061e-09
928,1.229609059673669e-09
929,1.2038950146243857e-09
930,1.1787187246511736e-09
931,1.1540689884912163e-09
932,1.1299346459733122e-09
933,1.1063050834306121e-09
934,1.0831696470186076e-09
935,1.0605180202231897e-09
936,1.0383400956947094e-09
937,1.0166259401059438e-09
938,9.953659388298399e-10
939,9.745504795682524e-10
940,9.541703359563326e-10
941,9.342163710055736e-10
942,9.146797287083588e-10
943,8.955516299131296e-10
944,8.76823528196311e-10
945,8.584870706688264e-10
946,8.405341024032942e-10
947,8.22956562200268e-10
948,8.057465884930575e-10
949,7.888965335816592e-10
950,7.723988392506938e-10
951,7.562461669019862e-10
952,7.404312757566071e-10
953,7.249471527839012e-10
954,7.097867766028805e-10
955,6.949434108850287e-10
956,6.804105451670347e-10
957,6.661815833122441e-10
958,6.522501555690481e-10
959,6.386100492241035e-10
960,6.252551889156478e-10
961,6.121796713317699e-10
962,5.993775483126822e-10
963,5.868431644936632e-10
964,5.745709025704825e-10
965,5.625552719814746e-10
966,5.5079089977834e-10
967,5.392725652196052e-10
968,5.279950995265579e-10
969,5.169535041902803e-10
970,5.061427897217595e-10
971,4.955581482880461e-10
972,4.851948836092356e-10
973,4.75048280248352e-10
974,4.6511393735530034e-10
975,4.5538732646581734e-10
976,4.458640675733237e-10
977,4.36539993266305e-10
978,4.274109146771533e-10
979,4.18472781319751e-10
980,4.0972152989688377e-10
981,4.0115328192477467e-10
982,3.9276421916907756e-10
983,3.845505965389723e-10
984,3.7650875337078105e-10
985,3.686350567780399e-10
986,3.609260469390832e-10
987,3.533782155696836e-10
988,3.4598823744529996e-10
989,3.3875279156244653e-10
990,3.316686909259907e-10
991,3.247327110179329e-10
992,3.179417866059356e-10
993,3.1129288941970123e-10
994,3.047829990032678e-10
995,2.984092892092213e-10
996,2.9216879896624345e-10
997,2.860589033460894e-10
998,2.800767347249543e-10
999,2.7421964507691077e-10


==> data/traindyn_frobdists_M=7_iter0.txt <==
,0
0,0.6944439188008152
1,0.6843845759551956
2,0.6747757922367313
3,0.6656051293294416
4,0.6568587457574798
5,0.6485216850571032
6,0.6405781783920282
7,0.633011934552024
8,0.6258063997185153
9,0.6189449777894817
10,0.6124112085195818
11,0.6061889051371616
12,0.6002622557320486
13,0.5946158939816794
14,0.5892349451032569
15,0.5841050526256397
16,0.5792123909278405
17,0.5745436676812777
18,0.5700861194906949
19,0.5658275032374549
20,0.5617560849363235
21,0.5578606273441651
22,0.5541303771092453
23,0.5505550519142851
24,0.54712482782985
25,0.5438303269389543
26,0.5406626052008668
27,0.5376131404753633
28,0.5346738206139623
29,0.5318369315305361
30,0.5290951451813584
31,0.5264415074077466
32,0.5238694256186053
33,0.521372656312579
34,0.5189452924586233
35,0.5165817507688458
36,0.5142767589083741
37,0.5120253426940028
38,0.5098228133369312
39,0.5076647547856005
40,0.5055470112230592
41,0.5034656747699869
42,0.5014170734400003
43,0.4993977593885718
44,0.4974044974911866
45,0.4954342542805036
46,0.49348418726652515
47,0.49155163465825324
48,0.4896341055001376
49,0.4877292702318816
50,0.4858349516759005
51,0.48394911645293687
52,0.48206986682303965
53,0.48019543294627115
54,0.4783241655551064
55,0.4764545290285098
56,0.4745850948560487
57,0.4727145354791259
58,0.470841618495435
59,0.46896520121202306
60,0.4670842255318562
61,0.46519771315849323
62,0.46330476110335167
63,0.4614045374800714
64,0.459496277570613
65,0.45757928014797355
66,0.45565290404070424
67,0.4537165649248046
68,0.45176973232897993
69,0.44981192683972
70,0.44784271749313387
71,0.4458617193409963
72,0.44386859117895616
73,0.4418630334253945
74,0.43984478613993033
75,0.4378136271710861
76,0.43576937042313496
77,0.4337118642326524
78,0.4316409898457707
79,0.4295566599876214
80,0.4274588175158996
81,0.4253474341509384
82,0.4232225092751084
83,0.4210840687947818
84,0.4189321640584976
85,0.4167668708253672
86,0.4145882882781281
87,0.4123965380756325
88,0.41019176343990355
89,0.4079741282732464
90,0.40574381630123385
91,0.40350103023771394
92,0.4012459909683063
93,0.39897893674916246
94,0.39670012241807423
95,0.39440981861530033
96,0.39210831101178034
97,0.38979589954268395
98,0.3874728976445152
99,0.3851396314942706
100,0.38279643924940443
101,0.38044367028761616
102,0.378081684445725
103,0.375710851257137
104,0.37333154918764766
105,0.3709441648695504
106,0.3685490923342373
107,0.36614673224369404
108,0.36373749112148224
109,0.36132178058399994
110,0.35890001657298254
111,0.3564726185903757
112,0.35404000893686083
113,0.3516026119554588
114,0.34916085328175206
115,0.34671515910238715
116,0.3442659554236
117,0.3418136673515948
118,0.33935871838665965
119,0.33690152973294923
120,0.33444251962588617
121,0.33198210267914646
122,0.32952068925317535
123,0.3270586848471591
124,0.3245964895163287
125,0.32213449731640703
126,0.3196730957769367
127,0.31721266540512305
128,0.3147535792217188
129,0.3122962023303551
130,0.3098408915215765
131,0.30738799491269403
132,0.30493785162440623
133,0.3024907914949669
134,0.3000471348325006
135,0.29760719220588283
136,0.2951712642744095
137,0.29273964165629407
138,0.2903126048358305
139,0.28789042410887256
140,0.28547335956608716
141,0.28306166111325337
142,0.2806555685276962
143,0.2782553115497717
144,0.27586111000815194
145,0.27347317397750237
146,0.27109170396699894
147,0.268716891137997
148,0.26634891754904394
149,0.26398795642631934
150,0.26163417245749315
151,0.25928772210691137
152,0.256948753949959
153,0.2546174090243967
154,0.25229382119643523
155,0.2499781175392945
156,0.2476704187219857
157,0.24537083940607055
158,0.24307948864817025
159,0.24079647030603687
160,0.2385218834460475
161,0.23625582275004436
162,0.23399837891951392
163,0.23174963907518017
164,0.22950968715017864
165,0.2272786042750746
166,0.22505646915309474
167,0.22284335842405184
168,0.22063934701555865
169,0.21844450848024566
170,0.21625891531781877
171,0.2140826392809193
172,0.2119157516638702
173,0.20975832357351964
174,0.20761042618151598
175,0.20547213095746952
176,0.20334350988257804
177,0.20122463564340895
178,0.19911558180564368
179,0.1970164229677006
180,0.19492723489425623
181,0.19284809462978467
182,0.19077908059232856
183,0.18872027264780547
184,0.18667175216523468
185,0.1846336020533466
186,0.18260590677910965
187,0.18058875236877053
188,0.17858222639206522
189,0.17658641793031024
190,0.17460141752912647
191,0.1726273171365917
192,0.17066421002765117
193,0.16871219071564067
194,0.16677135485180444
195,0.16484179911370386
196,0.16292362108342526
197,0.16101691911650495
198,0.15912179220248798
199,0.15723833981804
200,0.15536666177351974
201,0.1535068580539148
202,0.1516590286550262
203,0.14982327341577095
204,0.14799969184745196
205,0.14618838296082118
206,0.14438944509173557
207,0.1426029757261785
208,0.14082907132538816
209,0.13906782715180419
210,0.13731933709650698
211,0.13558369350879546
212,0.13386098702850485
213,0.13215130642163905
214,0.13045473841984764
215,0.12877136756424165
216,0.12710127605400773
217,0.1254445436002377
218,0.12380124728535666
219,0.122171461428492
220,0.12055525745709221
221,0.11895270378506412
222,0.11736386569766495
223,0.11578880524334874
224,0.11422758113273282
225,0.11268024864481817
226,0.11114685954056486
227,0.10962746198389352
228,0.10812210047015416
229,0.1066308157620766
230,0.10515364483318934
231,0.10369062081866824
232,0.10224177297355393
233,0.1008071266382537
234,0.09938670321122196
235,0.09798052012869626
236,0.09658859085134616
237,0.09521092485767586
238,0.09384752764400789
239,0.0924984007308602
240,0.09116354167551789
241,0.0898429440905886
242,0.0885365976683239
243,0.08724448821047724
244,0.08596659766346533
245,0.08470290415859207
246,0.08345338205709099
247,0.08221800199973776
248,0.08099673096078228
249,0.07978953230594858
250,0.07859636585425095
251,0.07741718794337372
252,0.0762519514983643
253,0.07510060610339193
254,0.07396309807632541
255,0.07283937054588904
256,0.07172936353115729
257,0.07063301402315597
258,0.06955025606834075
259,0.06848102085373128
260,0.06742523679348345
261,0.06638282961668908
262,0.06535372245620123
263,0.0643378359382858
264,0.06333508827291215
265,0.062345395344497775
266,0.06136867080293585
267,0.06040482615473412
268,0.05945377085410922
269,0.05851541239388175
270,0.05758965639602952
271,0.05667640670176168
272,0.0557755654609848
273,0.0548870332210396
274,0.05401070901459429
275,0.05314649044658817
276,0.052294273780125904
277,0.05145395402123076
278,0.05062542500237004
279,0.04980857946467661
280,0.04900330913879179
281,0.04820950482426675
282,0.04742705646746046
283,0.04665585323788267
284,0.04589578360293354
285,0.045146735400997916
286,0.044408595912857285
287,0.0436812519313882
288,0.042964589829520464
289,0.04225849562643227
290,0.041562855051965386
291,0.04087755360924709
292,0.04020247663550846
293,0.039537509361094715
294,0.038882536966664806
295,0.03823744463858106
296,0.037602117622495525
297,0.03697644127513729
298,0.03636030111431409
299,0.03575358286713905
300,0.03515617251649873
301,0.03456795634577899
302,0.03398882098187011
303,0.03341865343646955
304,0.03285734114570841
305,0.03230477200812427
306,0.03176083442100782
307,0.031225417315148985
308,0.03069841018801336
309,0.030179703135376386
310,0.02966918688144648
311,0.029166752807509026
312,0.028672292979121862
313,0.028185700171895436
314,0.02770686789589073
315,0.027235690418667545
316,0.026772062787016913
317,0.026315880847411877
318,0.025867041265210194
319,0.02542544154264261
320,0.024990980035621304
321,0.02456355596940125
322,0.024143069453129863
323,0.02372942149331688
324,0.023322514006258233
325,0.02292224982944757
326,0.022528532732007247
327,0.02214126742417124
328,0.02176035956585238
329,0.021385715774324535
330,0.021017243631051796
331,0.020654851687693907
332,0.02029844947131937
333,0.01994794748885369
334,0.019603257230794556
335,0.019264291174219215
336,0.018930962785113664
337,0.018603186520050996
338,0.018280877827244028
339,0.017963953146999143
340,0.01765232991159768
341,0.017345926544626723
342,0.017044662459786912
343,0.016748458059198258
344,0.016457234731227663
345,0.016170914847861047
346,0.015889421761640387
347,0.01561267980218828
348,0.015340614272339046
349,0.015073151443897164
350,0.014810218553042018
351,0.014551743795397235
352,0.0142976563207835
353,0.01404788622767163
354,0.013802364557353012
355,0.013561023287844044
356,0.013323795327540347
357,0.013090614508635657
358,0.01286141558032083
359,0.012636134201776728
360,0.012414706934974913
361,0.012197071237299403
362,0.011983165454002274
363,0.011772928810505597
364,0.011566301404561156
365,0.011363224198279639
366,0.011163639010040305
367,0.010967488506291473
368,0.0107747161932519
369,0.010585266408523404
370,0.010399084312622582
371,0.010216115880442647
372,0.010036307892651818
373,0.009859607927038104
374,0.009685964349807317
375,0.009515326306842087
376,0.009347643714929563
377,0.009182867252963571
378,0.009020948353129006
379,0.008861839192073746
380,0.008705492682074286
381,0.008551862462201366
382,0.008400902889489746
383,0.008252569030118461
384,0.008106816650606065
385,0.00796360220902474
386,0.007822882846238928
387,0.0076846163771717435
388,0.007548761282103198
389,0.007415276698004461
390,0.007284122409911035
391,0.007155258842339084
392,0.007028647050746232
393,0.0069042487130422416
394,0.0067820261211506165
395,0.00666194217262391
396,0.00654396036231573
397,0.006428044774111756
398,0.006314160072721019
399,0.0062022714955303655
400,0.0060923448445232686
401,0.005984346478265899
402,0.005878243303959797
403,0.005774002769565148
404,0.00567159285599424
405,0.0055709820693773445
406,0.005472139433401007
407,0.005375034481721329
408,0.005279637250451913
409,0.005185918270727597
410,0.005093848561345085
411,0.005003399621480662
412,0.004914543423486078
413,0.004827252405762422
414,0.004741499465713024
415,0.004657257952775214
416,0.004574501661531911
417,0.004493204824902216
418,0.004413342107412186
419,0.004334888598545761
420,0.004257819806174462
421,0.004182111650068273
422,0.004107740455485512
423,0.00403468294684257
424,0.003962916241463371
425,0.003892417843408002
426,0.003823165637380401
427,0.0037551378827149757
428,0.003688313207441893
429,0.0036226706024300947
430,0.0035581894156084004
431,0.003494849346264122
432,0.003432630439418147
433,0.003371513080276816
434,0.003311477988759927
435,0.003252506214103975
436,0.0031945791295401073
437,0.0031376784270471915
438,0.0030817861121778
439,0.0030268844989583877
440,0.0029729562048610675
441,0.0029199841458483486
442,0.0028679515314885473
443,0.0028168418601423823
444,0.002766638914219369
445,0.0027173267555036557
446,0.0026688897205488947
447,0.0026213124161404626
448,0.002574579714825994
449,0.0025286767505116794
450,0.0024835889141251407
451,0.0024393018493430313
452,0.002395801448383602
453,0.002353073847862748
454,0.0023111054247134475
455,0.0022698827921672463
456,0.002229392795797398
457,0.0021896225096233813
458,0.002150559232274935
459,0.002112190483215825
460,0.0020745039990264945
461,0.00203748772974447
462,0.0020011298352622707
463,0.0019654186817813744
464,0.0019303428383227546
465,0.0018958910732917514
466,0.001862052351098003
467,0.0018288158288284272
468,0.0017961708529735446
469,0.0017641069562062274
470,0.0017326138542112996
471,0.0017016814425666897
472,0.001671299793674397
473,0.0016414591537410263
474,0.001612149939806893
475,0.001583362736823616
476,0.0015550882947787004
477,0.0015273175258671181
478,0.0015000415017090347
479,0.0014732514506127226
480,0.0014469387548822358
481,0.0014210949481696811
482,0.0013957117128703621
483,0.0013707808775610443
484,0.0013462944144804856
485,0.0013222444370516423
486,0.0012986231974442626
487,0.0012754230841787737
488,0.0012526366197691597
489,0.0012302564584053906
490,0.0012082753836742917
491,0.001186686306318358
492,0.0011654822620321332
493,0.001144656409295286
494,0.0011242020272419907
495,0.0011041125135662535
496,0.0010843813824616651
497,0.001065002262597043
498,0.0010459688951247673
499,0.0010272751317235865
500,0.0010089149326740804
501,0.0009908823649668987
502,0.0009731716004425607
503,0.0009557769139631825
504,0.0009386926816148252
505,0.0009219133789408153
506,0.0009054335792043768
507,0.0008892479516816375
508,0.0008733512599829848
509,0.0008577383604034362
510,0.0008424042003009306
511,0.0008273438165024231
512,0.0008125523337371715
513,0.0007980249630969413
514,0.000783757000522284
515,0.0007697438253150234
516,0.0007559808986761213
517,0.0007424637622685427
518,0.000729188036805275
519,0.0007161494206610046
520,0.0007033436885078848
521,0.0006907666899750965
522,0.0006784143483311547
523,0.0006662826591890697
524,0.0006543676892336981
525,0.0006426655749714976
526,0.0006311725215013
527,0.000619884801306909
528,0.0006087987530698745
529,0.0005979107805039529
530,0.0005872173512084864
531,0.0005767149955423698
532,0.0005664003055177345
533,0.0005562699337121065
534,0.0005463205922002092
535,0.0005365490515039596
536,0.0005269521395605531
537,0.0005175267407089552
538,0.0005082697946936812
539,0.0004991782956862269
540,0.0004902492913229497
541,0.0004814798817605256
542,0.0004728672187476441
543,0.00046440850471202687
544,0.0004561009918650352
545,0.00044794198132018227
546,0.0004399288222285606
547,0.0004320589109282049
548,0.00042432969010910396
549,0.0004167386479924104
550,0.00040928331752407147
551,0.00040196127558290794
552,0.0003947701422023545
553,0.00038770757980538664
554,0.0003807712924537503
555,0.0003739590251096017
556,0.00036726856291066136
557,0.00036069773045768207
558,0.00035424439111458183
559,0.0003479064463209071
560,0.000341681834916254
561,0.0003355685324769915
562,0.00032956455066386224
563,0.0003236679365818845
564,0.000317876772150874
565,0.0003121891734874934
566,0.00030660329029793583
567,0.00030111730528151117
568,0.00029572943354439694
569,0.0002904379220241599
570,0.0002852410489239132
571,0.0002801371231570773
572,0.0002751244838013141
573,0.00027020149956258696
574,0.00026536656824821655
575,0.0002606181162498471
576,0.00025595459803468175
577,0.00025137449564688986
578,0.0002468763182163827
579,0.00024245860147761189
580,0.00023811990729599193
581,0.00023385882320319993
582,0.0002296739619401763
583,0.00022556396100879074
584,0.00022152748223100787
585,0.00021756321131624244
586,0.00021366985743577195
587,0.00020984615280531793
588,0.00020609085227475747
589,0.00020240273292494753
590,0.00019878059367180287
591,0.0001952232548777634
592,0.00019172955796937946
593,0.00018829836506230796
594,0.0001849285585928609
595,0.00018161904095570128
596,0.0001783687341483715
597,0.00017517657942201875
598,0.00017204153693836245
599,0.00016896258543239596
600,0.00016593872188163164
601,0.00016296896118079478
602,0.00016005233582239113
603,0.00015718789558316092
604,0.00015437470721579673
605,0.00015161185414620755
606,0.00014889843617623785
607,0.00014623356919187336
608,0.00014361638487601227
609,0.00014104603042715565
610,0.00013852166828215903
611,0.00013604247584496563
612,0.00013360764521920475
613,0.00013121638294616577
614,0.0001288679097471651
615,0.0001265614602705259
616,0.00012429628284310853
617,0.00012207163922621037
618,0.00011988680437597542
619,0.00011774106620757879
620,0.00011563372536435213
621,0.00011356409499030223
622,0.0001115315005071978
623,0.0001095352793952176
624,0.00010757478097792321
625,0.00010564936621079908
626,0.00010375840747326972
627,0.00010190128836521956
628,0.0001000774035063543
629,9.828615833953495e-05
630,9.652696893754155e-05
631,9.479926181314007e-05
632,9.310247373291817e-05
633,9.143605153388967e-05
634,8.97994519437576e-05
635,8.819214140418201e-05
636,8.661359589752892e-05
637,8.506330077632362e-05
638,8.354075059570694e-05
639,8.204544894927808e-05
640,8.05769083075508e-05
641,7.913464985947479e-05
642,7.771820335654931e-05
643,7.632710695987233e-05
644,7.49609070900079e-05
645,7.361915827930136e-05
646,7.230142302687477e-05
647,7.100727165671055e-05
648,6.973628217715577e-05
649,6.848804014413022e-05
650,6.726213852614263e-05
651,6.60581775716592e-05
652,6.487576467918348e-05
653,6.371451426949761e-05
654,6.257404765996936e-05
655,6.145399294144965e-05
656,6.035398485718276e-05
657,5.92736646838329e-05
658,5.82126801149233e-05
659,5.717068514581941e-05
660,5.614733996133998e-05
661,5.514231082504279e-05
662,5.4155269970520574e-05
663,5.318589549469744e-05
664,5.2233871253108565e-05
665,5.129888675674804e-05
666,5.0380637071288723e-05
667,4.947882271730889e-05
668,4.859314957327385e-05
669,4.772332877940519e-05
670,4.6869076643695406e-05
671,4.603011454952687e-05
672,4.520616886501759e-05
673,4.439697085370303e-05
674,4.360225658704344e-05
675,4.2821766858675284e-05
676,4.2055247099668455e-05
677,4.13024472957975e-05
678,4.056312190597697e-05
679,3.983702978231958e-05
680,3.912393409179496e-05
681,3.8423602238586895e-05
682,3.773580578867452e-05
683,3.7060320395316846e-05
684,3.6396925726014333e-05
685,3.574540539058388e-05
686,3.5105546870724334e-05
687,3.447714145080814e-05
688,3.385998414982862e-05
689,3.325387365458216e-05
690,3.2658612254089934e-05
691,3.2074005775118046e-05
692,3.149986351917365e-05
693,3.093599819981215e-05
694,3.0382225882125865e-05
695,2.9838365922598816e-05
696,2.930424091015746e-05
697,2.8779676608483112e-05
698,2.8264501898967864e-05
699,2.7758548725452938e-05
700,2.726165203885573e-05
701,2.67736497438327e-05
702,2.6294382645677194e-05
703,2.5823694398454986e-05
704,2.5361431454316488e-05
705,2.490744301297684e-05
706,2.4461580972933497e-05
707,2.4023699883062265e-05
708,2.3593656895046926e-05
709,2.317131171727717e-05
710,2.275652656856246e-05
711,2.234916613355159e-05
712,2.1949097518315708e-05
713,2.155619020758826e-05
714,2.117031602156227e-05
715,2.079134907464453e-05
716,2.0419165733857247e-05
717,2.005364457905275e-05
718,1.96946663629768e-05
719,1.9342113972733397e-05
720,1.899587239111595e-05
721,1.8655828659511594e-05
722,1.8321871840964192e-05
723,1.79938929838586e-05
724,1.7671785086651303e-05
725,1.7355443062681344e-05
726,1.7044763706251167e-05
727,1.673964565857482e-05
728,1.643998937502808e-05
729,1.6145697092631715e-05
730,1.585667279804927e-05
731,1.5572822196444228e-05
732,1.529405268057588e-05
733,1.5020273300672493e-05
734,1.4751394734897587e-05
735,1.448732925995698e-05
736,1.4227990722624132e-05
737,1.3973294511811966e-05
738,1.372315753061253e-05
739,1.3477498169539118e-05
740,1.3236236279669765e-05
741,1.2999293146676201e-05
742,1.2766591465167321e-05
743,1.2538055313302303e-05
744,1.2313610128026107e-05
745,1.2093182681062598e-05
746,1.1876701054723643e-05
747,1.1664094618451079e-05
748,1.1455294006083256e-05
749,1.1250231092925267e-05
750,1.104883897357959e-05
751,1.0851051940245202e-05
752,1.065680546116249e-05
753,1.0466036159666584e-05
754,1.0278681793517018e-05
755,1.0094681234467739e-05
756,9.913974448343134e-06
757,9.736502475728899e-06
758,9.562207412388931e-06
759,9.39103239054808e-06
760,9.222921560296277e-06
761,9.057820071486182e-06
762,8.89567405568397e-06
763,8.73643060869576e-06
764,8.580037773262797e-06
765,8.42644452206492e-06
766,8.275600741295826e-06
767,8.127457213959857e-06
768,7.9819656042093e-06
769,7.839078441389417e-06
770,7.698749104270854e-06
771,7.560931806576751e-06
772,7.425581581178228e-06
773,7.292654266071997e-06
774,7.162106489632352e-06
775,7.033895656670792e-06
776,6.907979934405634e-06
777,6.784318238834309e-06
778,6.662870221337516e-06
779,6.5435962555969126e-06
780,6.4264574245768006e-06
781,6.311415507774938e-06
782,6.198432968917126e-06
783,6.087472943673218e-06
784,5.978499227440926e-06
785,5.871476263816479e-06
786,5.7663691328352395e-06
787,5.6631435393985965e-06
788,5.561765802659554e-06
789,5.462202844401116e-06
790,5.364422178602836e-06
791,5.268391900739427e-06
792,5.17408067729403e-06
793,5.081457735787043e-06
794,4.990492854456882e-06
795,4.901156352625473e-06
796,4.8134190807634606e-06
797,4.727252411214243e-06
798,4.642628228767042e-06
799,4.559518921507348e-06
800,4.477897371688354e-06
801,4.3977369470782935e-06
802,4.319011492134217e-06
803,4.241695319507149e-06
804,4.165763201700114e-06
805,4.091190362700489e-06
806,4.017952470152258e-06
807,3.9460256270803825e-06
808,3.8753863644445156e-06
809,3.8060116332743004e-06
810,3.7378787970353173e-06
811,3.6709656245838237e-06
812,3.6052502827232525e-06
813,3.5407113289532084e-06
814,3.4773277047196145e-06
815,3.4150787284124276e-06
816,3.353944088477693e-06
817,3.293903837260455e-06
818,3.234938383968926e-06
819,3.177028488461228e-06
820,3.120155255190107e-06
821,3.0643001266408895e-06
822,3.0094448776972606e-06
823,2.9555716093766776e-06
824,2.9026627431180703e-06
825,2.8507010149873284e-06
826,2.799669470148509e-06
827,2.7495514572532953e-06
828,2.7003306230601165e-06
829,2.651990906984627e-06
830,2.604516535979488e-06
831,2.5578920194087007e-06
832,2.512102143810399e-06
833,2.4671319681579996e-06
834,2.4229668188781064e-06
835,2.379592285019997e-06
836,2.336994213541873e-06
837,2.2951587049236676e-06
838,2.254072108283859e-06
839,2.2137210173151174e-06
840,2.1740922654730423e-06
841,2.135172922071005e-06
842,2.096950287800492e-06
843,2.059411890627143e-06
844,2.0225454819975687e-06
845,1.9863390323784133e-06
846,1.950780727718361e-06
847,1.915858965418615e-06
848,1.881562350537386e-06
849,1.8478796921780554e-06
850,1.8147999997959843e-06
851,1.7823124794336403e-06
852,1.750406530528224e-06
853,1.7190717421564952e-06
854,1.6882978898372413e-06
855,1.6580749321836835e-06
856,1.628393007308679e-06
857,1.5992424301543741e-06
858,1.5706136889310749e-06
859,1.5424974419335504e-06
860,1.5148845150079074e-06
861,1.4877658980031304e-06
862,1.4611327421363599e-06
863,1.4349763570203126e-06
864,1.409288207817842e-06
865,1.384059912485411e-06
866,1.3592832391117411e-06
867,1.3349501029338953e-06
868,1.311052564187407e-06
869,1.287582825005237e-06
870,1.2645332273003321e-06
871,1.2418962497867924e-06
872,1.2196645062354194e-06
873,1.1978307422131128e-06
874,1.176387833497821e-06
875,1.1553287832927442e-06
876,1.1346467198341816e-06
877,1.1143348946946551e-06
878,1.094386680054065e-06
879,1.0747955668341577e-06
880,1.0555551623486954e-06
881,1.0366591885423068e-06
882,1.0181014795490224e-06
883,9.998759800439033e-07
884,9.81976742955297e-07
885,9.643979277498876e-07
886,9.47133798468002e-07
887,9.301787217852182e-07
888,9.13527165248107e-07
889,8.971736953622674e-07
890,8.81112976110284e-07
891,8.653397667137323e-07
892,8.49848920360616e-07
893,8.346353824720654e-07
894,8.19694188736085e-07
895,8.050204638598329e-07
896,7.906094197537802e-07
897,7.764563541093456e-07
898,7.625566487257166e-07
899,7.489057679748927e-07
900,7.354992578089869e-07
901,7.223327434821712e-07
902,7.094019287188077e-07
903,6.967025942659578e-07
904,6.842305961762338e-07
905,6.719818649543864e-07
906,6.599524037256508e-07
907,6.481382872911161e-07
908,6.365356606139436e-07
909,6.25140737760148e-07
910,6.139498005836443e-07
911,6.029591973967249e-07
912,5.9216534189449e-07
913,5.815647121597609e-07
914,5.711538490531484e-07
915,5.60929355485776e-07
916,5.508878952293962e-07
917,5.410261917036524e-07
918,5.313410269918643e-07
919,5.21829240893863e-07
920,5.124877295646128e-07
921,5.03313444878307e-07
922,4.943033932877125e-07
923,4.854546347670937e-07
924,4.7676428189978553e-07
925,4.6822949899086987e-07
926,4.598475011967821e-07
927,4.5161555333146065e-07
928,4.435309694229278e-07
929,4.35591111326604e-07
930,4.2779338833405455e-07
931,4.2013525588716854e-07
932,4.126142152777545e-07
933,4.0522781229526927e-07
934,3.9797363669785056e-07
935,3.908493214736081e-07
936,3.8385254189123456e-07
937,3.76981014980308e-07
938,3.702324983781954e-07
939,3.6360479015721594e-07
940,3.570957275653377e-07
941,3.5070318679063993e-07
942,3.444250818601555e-07
943,3.382593642454861e-07
944,3.322040219507467e-07
945,3.2625707922005403e-07
946,3.2041659548130253e-07
947,3.1468066495581875e-07
948,3.090474160333747e-07
949,3.0351501052739676e-07
950,2.980816432289676e-07
951,2.927455411053314e-07
952,2.875049631056313e-07
953,2.823581991549242e-07
954,2.7730356978914746e-07
955,2.723394257883503e-07
956,2.674641472863867e-07
957,2.626761433434729e-07
958,2.5797385181354017e-07
959,2.533557381538311e-07
960,2.488202956083047e-07
961,2.443660440676295e-07
962,2.3999153027607087e-07
963,2.356953266736376e-07
964,2.314760314387167e-07
965,2.2733226784062568e-07
966,2.2326268372068212e-07
967,2.192659511079559e-07
968,2.1534076591793388e-07
969,2.1148584733069518e-07
970,2.076999374484578e-07
971,2.0398180096174413e-07
972,2.0033022456971856e-07
973,1.9674401680004335e-07
974,1.9322200748036735e-07
975,1.8976304727931903e-07
976,1.8636600765184912e-07
977,1.8302977994922002e-07
978,1.797532757076472e-07
979,1.7653542565253258e-07
980,1.7337517991730454e-07
981,1.702715072522698e-07
982,1.672233949075732e-07
983,1.642298482272232e-07
984,1.6128989052287003e-07
985,1.5840256240532977e-07
986,1.5556692169070604e-07
987,1.5278204316718887e-07
988,1.5004701803911154e-07
989,1.4736095391828457e-07
990,1.447229743442697e-07
991,1.421322185292528e-07
992,1.3958784105839373e-07
993,1.3708901165272534e-07
994,1.346349150236382e-07
995,1.3222475033583824e-07
996,1.2985773117743612e-07
997,1.2753308514599023e-07
998,1.2525005374420465e-07
999,1.2300789196770604e-07


==> data/traindyn_frobdists_M=8_iter0.txt <==
,0
0,0.689500259631417
1,0.6801163012765884
2,0.6711974506662461
3,0.6626886724039399
4,0.6545440040558747
5,0.6467251025479215
6,0.6391999199251842
7,0.6319415663436012
8,0.6249273685241791
9,0.6181381065633694
10,0.6115574020493136
11,0.6051712290383984
12,0.5989675221355909
13,0.5929358601082771
14,0.587067207804177
15,0.5813537030343106
16,0.5757884783156716
17,0.5703655099349101
18,0.5650794887678172
19,0.5599257087702417
20,0.5548999701445961
21,0.5499984949712026
22,0.5452178536495101
23,0.5405549008802374
24,0.5360067201823892
25,0.5315705761146753
26,0.5272438734860809
27,0.5230241229152466
28,0.5189089121474115
29,0.5148958825713537
30,0.5109827104041692
31,0.5071670920336735
32,0.5034467330296993
33,0.49981934035834635
34,0.4962826173581645
35,0.4928342610644906
36,0.48947196149755595
37,0.4861934025610237
38,0.48299626422976377
39,0.47987822573823885
40,0.47683696951328153
41,0.47387018562667693
42,0.4709755765733659
43,0.46815086220982716
44,0.4653937847139931
45,0.4627021134526788
46,0.46007364966483083
47,0.4575062308888921
48,0.45499773508021824
49,0.45254608437987304
50,0.4501492485093416
51,0.44780524777690417
52,0.4455121556907462
53,0.4432681011815285
54,0.44107127044326516
55,0.438919908406153
56,0.4368123198586197
57,0.4347468702384737
58,0.43272198611481
59,0.4307361553833746
60,0.42878792719855435
61,0.4268759116651483
62,0.4249987793126828
63,0.4231552603743518
64,0.4213441438917638
65,0.4195642766656163
66,0.417814562071259
67,0.41609395875688565
68,0.41440147924084497
69,0.4127361884233155
70,0.4110972020263642
71,0.4094836849752312
72,0.40789484973254775
73,0.406329954596127
74,0.40478830196996524
75,0.4032692366171538
76,0.4017721439025392
77,0.40029644803217473
78,0.3988416102958753
79,0.3974071273185261
80,0.3959925293251964
81,0.39459737842455633
82,0.39322126691461434
83,0.39186381561434036
84,0.39052467222434817
85,0.3892035097194507
86,0.38790002477558155
87,0.38661393623328744
88,0.3853449835997391
89,0.3840929255909699
90,0.3828575387158451
91,0.38163861590306747
92,0.3804359651723531
93,0.3792494083507471
94,0.37807877983490057
95,0.37692392539999137
96,0.3757847010558392
97,0.374660971950644
98,0.37355261132265527
99,0.37245949949997165
100,0.3713815229485563
101,0.3703185733684523
102,0.36927054683807564
103,0.36823734300636635
104,0.36721886433247714
105,0.36621501537258616
106,0.36522570211332284
107,0.3642508313512094
108,0.3632903101174243
109,0.36234404514711394
110,0.3614119423923911
111,0.36049390657807895
112,0.35958984079918144
113,0.35869964615898753
114,0.35782322144664946
115,0.35696046285300437
116,0.3561112637233567
117,0.3552755143458733
118,0.35445310177420447
119,0.35364390968289017
120,0.35284781825407713
121,0.35206470409404
122,0.3512944401779706
123,0.35053689582148223
124,0.34979193667725694
125,0.3490594247552635
126,0.34833921846496346
127,0.34763117267793137
128,0.3469351388093263
129,0.34625096491666346
130,0.3455784958143599
131,0.3449175732025509
132,0.34426803580870835
133,0.3436297195406248
134,0.3430024576493705
135,0.3423860809008697
136,0.3417804177547962
137,0.34118529454953106
138,0.3406005356919849
139,0.3400259638511392
140,0.3394614001542186
141,0.33890666438446554
142,0.3383615751795483
143,0.3378259502296938
144,0.33729960647469825
145,0.3367823602990278
146,0.3362740277242848
147,0.3357744245983739
148,0.3352833667807603
149,0.3348006703232739
150,0.3343261516459652
151,0.3338596277075801
152,0.3334009161702665
153,0.3329498355581843
154,0.3325062054097354
155,0.33206984642317805
156,0.3316405805954359
157,0.3312182313539545
158,0.3308026236814967
159,0.33039358423380655
160,0.3299909414501078
161,0.32959452565643393
162,0.32920416916181716
163,0.3288197063473932
164,0.32844097374850123
165,0.3280678101298842
166,0.3277000565541133
167,0.32733755644338086
168,0.32698015563482075
169,0.3266277024295304
170,0.32628004763548213
171,0.32593704460452033
172,0.3255985492636509
173,0.3252644201408371
174,0.3249345183855208
175,0.32460870778409284
176,0.32428685477054003
177,0.323968828432496
178,0.3236545005129254
179,0.3233437454076712
180,0.323036440159091
181,0.3227324644460078
182,0.3224317005701979
183,0.3221340334396332
184,0.32183935054869367
185,0.3215475419555565
186,0.32125850025696906
187,0.32097212056060115
188,0.320688300455171
189,0.32040693997852787
190,0.32012794158387453
191,0.3198512101042988
192,0.31957665271578084
193,0.31930417889883667
194,0.3190337003989475
195,0.3187651311859212
196,0.31849838741232267
197,0.31823338737110607
198,0.31797005145257107
199,0.31770830210076145
200,0.31744806376941775
201,0.3171892628775867
202,0.3169318277649872
203,0.31667568864722356
204,0.3164207775709336
205,0.3161670283689496
206,0.31591437661554844
207,0.31566275958186046
208,0.3154121161914991
209,0.3151623869764731
210,0.31491351403343276
211,0.3146654409803027
212,0.3144181129133443
213,0.31417147636469045
214,0.31392547926038916
215,0.3136800708789899
216,0.31343520181070195
217,0.3131908239171529
218,0.31294689029176836
219,0.312703355220795
220,0.31246017414498445
221,0.31221730362195127
222,0.3119747012892197
223,0.3117323258279674
224,0.31149013692747435
225,0.3112480952502846
226,0.31100616239808127
227,0.310764300878281
228,0.31052247407134465
229,0.3102806461988066
230,0.3100387822920181
231,0.30979684816160097
232,0.3095548103676096
233,0.30931263619039134
234,0.30907029360214194
235,0.30882775123914635
236,0.3085849783746973
237,0.30834194489268113
238,0.30809862126182386
239,0.3078549785105828
240,0.3076109882026771
241,0.3073666224132424
242,0.30712185370560063
243,0.30687665510863005
244,0.30663100009472544
245,0.3063848625583349
246,0.3061382167950606
247,0.3058910374813094
248,0.3056432996544833
249,0.3053949786936927
250,0.3051460503009822
251,0.30489649048305434
252,0.30464627553347956
253,0.30439538201537625
254,0.30414378674455195
255,0.3038914667730893
256,0.3036383993733651
257,0.3033845620224906
258,0.3031299323871591
259,0.30287448830888797
260,0.302618207789646
261,0.3023610689778487
262,0.30210305015471495
263,0.3018441297209694
264,0.3015842861838812
265,0.3013234981446263
266,0.3010617442859639
267,0.3007990033602139
268,0.3005352541775273
269,0.3002704755944359
270,0.30000464650267483
271,0.2997377458182641
272,0.2994697524708422
273,0.2992006453932411
274,0.2989304035112928
275,0.2986590057338604
276,0.29838643094308115
277,0.29811265798481773
278,0.29783766565930475
279,0.29756143271198576
280,0.2972839378245302
281,0.29700515960602547
282,0.2967250765843337
283,0.2964436671976079
284,0.2961609097859602
285,0.2958767825832748
286,0.2955912637091594
287,0.2953043311610293
288,0.29501596280631687
289,0.29472613637480183
290,0.29443482945105576
291,0.29414201946699553
292,0.2938476836945404
293,0.29355179923836805
294,0.2932543430287649
295,0.29295529181456503
296,0.2926546221561734
297,0.292352310418672
298,0.2920483327650001
299,0.2917426651492086
300,0.29143528330978374
301,0.2911261627630369
302,0.29081527879655583
303,0.29050260646271786
304,0.2901881205722583
305,0.28987179568789445
306,0.2895536061180016
307,0.28923352591033935
308,0.2889115288458256
309,0.28858758843235827
310,0.28826167789868146
311,0.2879337701882958
312,0.2876038379534116
313,0.287271853548945
314,0.28693778902655503
315,0.28660161612872315
316,0.28626330628287316
317,0.2859228305955341
318,0.2855801598465442
319,0.2852352644832992
320,0.2848881146150433
321,0.28453868000720617
322,0.28418693007578716
323,0.28383283388178787
324,0.2834763601256952
325,0.28311747714201935
326,0.2827561528938863
327,0.28239235496769116
328,0.282026050567813
329,0.28165720651139764
330,0.28128578922320996
331,0.280911764730562
332,0.2805350986583212
333,0.2801557562240041
334,0.2797737022329606
335,0.27938890107365566
336,0.2790013167130546
337,0.27861091269211835
338,0.27821765212141736
339,0.27782149767687003
340,0.277422411595616
341,0.2770203556720312
342,0.2766152912538954
343,0.27620717923872085
344,0.27579598007025274
345,0.275381653735153
346,0.2749641597598768
347,0.27454345720775636
348,0.2741195046763013
349,0.2736922602947325
350,0.2732616817217591
351,0.27282772614361533
352,0.27239035027237224
353,0.2719495103445377
354,0.2715051621199632
355,0.27105726088107274
356,0.27060576143243237
357,0.2701506181006763
358,0.269691784734812
359,0.26922921470692046
360,0.2687628609132735
361,0.26829267577588806
362,0.2678186112445409
363,0.26734061879926274
364,0.26685864945333854
365,0.26637265375683483
366,0.2658825818006791
367,0.2653883832213181
368,0.2648900072059775
369,0.26438740249855225
370,0.2638805174061532
371,0.26336929980633816
372,0.2628536971550553
373,0.2623336564953289
374,0.2618091244667149
375,0.26128004731555865
376,0.2607463709060837
377,0.2602080407323435
378,0.2596650019310673
379,0.2591171992954314
380,0.2585645772897899
381,0.25800708006539436
382,0.2574446514771386
383,0.2568772351013583
384,0.2563047742547214
385,0.25572721201423904
386,0.2551444912384335
387,0.2545565545896929
388,0.2539633445578474
389,0.2533648034849983
390,0.25276087359163146
391,0.2521514970040476
392,0.2515366157831393
393,0.25091617195454446
394,0.2502901075402062
395,0.2496583645913663
396,0.24902088522301918
397,0.24837761164985325
398,0.24772848622370142
399,0.2470734514725253
400,0.24641245014095375
401,0.2457454252323927
402,0.2450723200527256
403,0.24439307825561732
404,0.243707643889434
405,0.2430159614457882
406,0.24231797590971696
407,0.24161363281149395
408,0.2409028782800798
409,0.24018565909820416
410,0.23946192275907563
411,0.2387316175247078
412,0.23799469248584837
413,0.2372510976234925
414,0.23650078387195778
415,0.23574370318349444
416,0.23497980859439868
417,0.23420905429259284
418,0.23343139568663027
419,0.23264678947608006
420,0.23185519372323773
421,0.2310565679261056
422,0.23025087309258024
423,0.22943807181577808
424,0.22861812835042503
425,0.22779100869023058
426,0.2269566806461592
427,0.22611511392550945
428,0.22526628021170073
429,0.22441015324466523
430,0.22354670890173522
431,0.2226759252789103
432,0.22179778277238252
433,0.2209122641601933
434,0.2200193546838887
435,0.2191190421300349
436,0.21821131691145093
437,0.21729617214800886
438,0.21637360374684975
439,0.21544361048185479
440,0.2145061940722118
441,0.21356135925990793
442,0.21260911388598058
443,0.21164946896535103
444,0.21068243876006604
445,0.20970804085076675
446,0.20872629620620547
447,0.20773722925062574
448,0.20674086792882462
449,0.2057372437687101
450,0.2047263919411714
451,0.20370835131707807
452,0.20268316452122495
453,0.2016508779830429
454,0.20061154198389614
455,0.19956521070079253
456,0.19851194224633303
457,0.1974517987047344
458,0.19638484616376323
459,0.19531115474242275
460,0.19423079861424278
461,0.1931438560260302
462,0.19205040931194187
463,0.19095054490275282
464,0.18984435333020092
465,0.18873192922629659
466,0.18761337131749864
467,0.18648878241366562
468,0.18535826939170397
469,0.18422194317384577
470,0.18307991870049903
471,0.18193231489762846
472,0.18077925463863484
473,0.17962086470071423
474,0.17845727571569348
475,0.17728862211534824
476,0.17611504207122725
477,0.1749366774290167
478,0.1737536736374948
479,0.17256617967213905
480,0.17137434795346218
481,0.1701783342601683
482,0.16897829763723118
483,0.16777440029901258
484,0.16656680752755043
485,0.1653556875661585
486,0.1641412115084936
487,0.16292355318325605
488,0.16170288903470315
489,0.16047939799916253
490,0.159253261377748
491,0.15802466270548496
492,0.15679378761706564
493,0.15556082370946034
494,0.15432596040162158
495,0.15308938879152093
496,0.15185130151076964
497,0.150611892577076
498,0.1493713572447991
499,0.14812989185386113
500,0.14688769367728666
501,0.1456449607676353
502,0.1444018918025993
503,0.143158685930037
504,0.1419155426127125
505,0.14067266147301186
506,0.13943024213790442
507,0.13818848408441373
508,0.13694758648586228
509,0.135707748059147
510,0.13446916691330033
511,0.13323204039958386
512,0.1319965649633585
513,0.13076293599796426
514,0.1295313477008406
515,0.12830199293210465
516,0.1270750630758012
517,0.12585074790402628
518,0.12462923544411929
519,0.12341071184910511
520,0.12219536127156283
521,0.12098336574108252
522,0.11977490504546415
523,0.11857015661579928
524,0.11736929541556759
525,0.11617249383386788
526,0.11497992158289085
527,0.11379174559973228
528,0.11260812995263149
529,0.11142923575171
530,0.11025522106427348
531,0.1090862408347297
532,0.10792244680916263
533,0.10676398746459445
534,0.10561100794295457
535,0.1044636499897649
536,0.10332205189754147
537,0.10218634845390157
538,0.10105667089435635
539,0.09993314685976036
540,0.09881590035837941
541,0.09770505173253141
542,0.09660071762974455
543,0.09550301097837254
544,0.09441204096759585
545,0.09332791303173364
546,0.09225072883878496
547,0.09118058628310817
548,0.09011757948214753
549,0.08906179877710525
550,0.0880133307374569
551,0.08697225816920134
552,0.08593866012673303
553,0.0849126119282219
554,0.08389418517438213
555,0.08288344777050881
556,0.08188046395165921
557,0.08088529431085405
558,0.07989799583017175
559,0.07891862191460858
560,0.0779472224285759
561,0.07698384373490619
562,0.0760285287362391
563,0.07508131691865834
564,0.07414224439745225
565,0.0732113439648697
566,0.07228864513974637
567,0.07137417421887508
568,0.07046795432999825
569,0.06957000548629926
570,0.06868034464227513
571,0.06779898575086983
572,0.06692593982175714
573,0.06606121498065577
574,0.0652048165295708
575,0.0643567470078504
576,0.06351700625395597
577,0.06268559146784204
578,0.06186249727384868
579,0.061047715784010345
580,0.06024123666168872
581,0.05944304718544037
582,0.058653132313033755
583,0.057871474745532676
584,0.05709805499136681
585,0.05633285143031372
586,0.05557584037731876
587,0.054826996146085154
588,0.05408629111236626
589,0.0533536957768985
590,0.05262917882791492
591,0.05191270720318337
592,0.05120424615151472
593,0.05050375929369329
594,0.04981120868278015
595,0.049126554863746404
596,0.04844975693239516
597,0.04778077259353342
598,0.04711955821835902
599,0.04646606890102894
600,0.045820258514379965
601,0.04518207976477316
602,0.04455148424603744
603,0.04392842249248927
604,0.043312844031009205
605,0.04270469743215523
606,0.04210393036029909
607,0.04151048962277053
608,0.04092432121799723
609,0.04034537038263221
610,0.039773581637658637
611,0.03920889883346714
612,0.03865126519390075
613,0.038100623359263314
614,0.0375569154282918
615,0.03702008299909076
616,0.036490067209030794
617,0.03596680877361434
618,0.035450248024311445
619,0.03494032494537118
620,0.03443697920961473
621,0.033940150213217085
622,0.03344977710948543
623,0.03296579884164352
624,0.032488154174630655
625,0.03201678172592753
626,0.03155161999541867
627,0.031092607394304233
628,0.030639682273072746
629,0.03019278294854982
630,0.029751847730033455
631,0.029316814944532404
632,0.02888762296112121
633,0.02846421021442584
634,0.028046515227256635
635,0.027634476632402368
636,0.027228033193602494
637,0.026827123825711566
638,0.02643168761407426
639,0.026041663833124732
640,0.025656991964228278
641,0.025277611712780444
642,0.024903463024581244
643,0.02453448610149964
644,0.024170621416445083
645,0.02381180972766308
646,0.02345799209237079
647,0.023109109879748055
648,0.02276510478330192
649,0.02242591883261834
650,0.022091494404519817
651,0.021761774233642363
652,0.021436701422448644
653,0.021116219450692746
654,0.02080027218435249
655,0.02048880388404243
656,0.02018175921292548
657,0.01987908324413507
658,0.019580721467724656
659,0.01928661979715766
660,0.018996724575352404
661,0.01871098258029554
662,0.018429341030238282
663,0.018151747588488358
664,0.017878150367810996
665,0.017608497934452027
666,0.017342739311795176
667,0.017080823983666973
668,0.0168227018973006
669,0.016568323465970574
670,0.016317639571310678
671,0.01607060156532593
672,0.015827161272109216
673,0.015587270989275504
674,0.015350883489120963
675,0.015117952019521146
676,0.014888430304574986
677,0.014662272545006856
678,0.014439433418334731
679,0.014219868078815376
680,0.014003532157173594
681,0.013790381760126912
682,0.01358037346971195
683,0.013373464342422887
684,0.013169611908168712
685,0.012968774169058209
686,0.012770909598019709
687,0.012575977137263635
688,0.012383936196595021
689,0.0121947466515824
690,0.012008368841591123
691,0.011824763567686821
692,0.011643892090415671
693,0.011465716127467997
694,0.011290197851231027
695,0.011117299886236526
696,0.010946985306509194
697,0.01077921763282168
698,0.010613960829860417
699,0.010451179303309037
700,0.010290837896852126
701,0.010132901889106784
702,0.009977336990484623
703,0.009824109339988925
704,0.00967318550195228
705,0.009524532462718031
706,0.009378117627269558
707,0.009233908815812026
708,0.009091874260308724
709,0.008951982600978174
710,0.00881420288275238
711,0.008678504551702182
712,0.00854485745143165
713,0.008413231819444039
714,0.00828359828348463
715,0.008155927857860045
716,0.008030191939739457
717,0.00790636230543902
718,0.00778441110669235
719,0.007664310866909733
720,0.007546034477427318
721,0.00742955519375049
722,0.007314846631791417
723,0.007201882764104054
724,0.007090637916118628
725,0.006981086762376331
726,0.006873204322767948
727,0.00676696595877547
728,0.00666234736972112
729,0.006559324589023512
730,0.006457873980462393
731,0.0063579722344551445
732,0.006259596364343714
733,0.00616272370269617
734,0.006067331897620982
735,0.005973398909098108
736,0.005880903005326383
737,0.005789822759087773
738,0.005700137044131163
739,0.0056118250315752415
740,0.00552486618633145
741,0.005439240263548811
742,0.005354927305080372
743,0.005271907635972052
744,0.005190161860975538
745,0.005109670861084629
746,0.005030415790096815
747,0.004952378071199054
748,0.004875539393580544
749,0.004799881709070663
750,0.004725387228803908
751,0.004652038419912161
752,0.004579818002244145
753,0.004508708945112351
754,0.004438694464068945
755,0.0043697580177091905
756,0.004301883304504241
757,0.004235054259662448
758,0.0041692550520197645
759,0.004104470080960186
760,0.004040683973364385
761,0.0039778815805894124
762,0.003916047975477007
763,0.003855168449392607
764,0.003795228509293653
765,0.0037362138748285112
766,0.0036781104754646204
767,0.0036209044476478696
768,0.0035645821319907167
769,0.00350913007049182
770,0.0034545350037841816
771,0.003400783868415015
772,0.0033478637941540116
773,0.003295762101332597
774,0.0032444662982127983
775,0.0031939640783855837
776,0.0031442433181990415
777,0.003095292074216409
778,0.0030470985807031906
779,0.0029996512471435347
780,0.002952938655786357
781,0.002906949559220093
782,0.0028616728779762143
783,0.0028170976981618475
784,0.0027732132691209864
785,0.002730009001123723
786,0.0026874744630842546
787,0.002645599380306326
788,0.002604373632257072
789,0.002563787250368318
790,0.002523830415865233
791,0.002484493457622495
792,0.0024457668500472204
793,0.0024076412109892025
794,0.0023701072996770095
795,0.002333156014681435
796,0.002296778391904385
797,0.0022609656025940742
798,0.0022257089513859577
799,0.002190999874369018
800,0.002156829937177656
801,0.002123190833108
802,0.002090074381259785
803,0.0020574725247022416
804,0.0020253773286647227
805,0.0019937809787509853
806,0.0019626757791777073
807,0.0019320541510365575
808,0.00190190863057936
809,0.0018722318675268418
810,0.001843016623399913
811,0.0018142557698737282
812,0.0017859422871540854
813,0.0017580692623762814
814,0.0017306298880254973
815,0.0017036174603791685
816,0.001677025377970494
817,0.0016508471400734689
818,0.0016250763452086198
819,0.0015997066896699362
820,0.0015747319660714262
821,0.0015501460619150027
822,0.0015259429581772864
823,0.0015021167279170142
824,0.0014786615349017753
825,0.0014555716322537967
826,0.0014328413611151846
827,0.0014104651493314956
828,0.0013884375101547517
829,0.0013667530409639896
830,0.001345406422004564
831,0.001324392415144985
832,0.0013037058626519141
833,0.0012833416859822778
834,0.0012632948845928145
835,0.0012435605347666735
836,0.001224133788456865
837,0.0012050098721464748
838,0.0011861840857249877
839,0.0011676518013810882
840,0.0011494084625111932
841,0.0011314495826442012
842,0.0011137707443814638
843,0.0010963675983521486
844,0.0010792358621839547
845,0.0010623713194888888
846,0.0010457698188633526
847,0.0010294272729034614
848,0.0010133396572340895
849,0.0009975030095527302
850,0.0009819134286870128
851,0.0009665670736660536
852,0.0009514601628053789
853,0.0009365889728057703
854,0.0009219498378646124
855,0.0009075391488011377
856,0.0008933533521939455
857,0.0008793889495313513
858,0.0008656424963747447
859,0.0008521106015339264
860,0.000838789926254637
861,0.0008256771834184532
862,0.0008127691367538587
863,0.0008000626000601227
864,0.000787554436441886
865,0.000775241557555076
866,0.0007631209228649958
867,0.000751189538914112
868,0.000739444458601913
869,0.0007278827804750616
870,0.0007165016480280113
871,0.0007052982490144021
872,0.0006942698147686988
873,0.000683413619537565
874,0.0006727269798220549
875,0.000662207253729037
876,0.0006518518403322802
877,0.0006416581790440837
878,0.0006316237489949175
879,0.0006217460684237895
880,0.0006120226940767891
881,0.0006024512206154308
882,0.000593029280033147
883,0.0005837545410812035
884,0.000574624708703167
885,0.0005656375234778246
886,0.0005567907610702183
887,0.0005480822316918115
888,0.0005395097795679582
889,0.0005310712824137429
890,0.0005227646509182422
891,0.0005145878282355232
892,0.0005065387894845719
893,0.0004986155412561075
894,0.0004908161211267162
895,0.00048313859718115845
896,0.0004755810675410678
897,0.0004681416599015967
898,0.00046081853107435994
899,0.0004536098665376657
900,0.000446513879994202
901,0.00043952881293420775
902,0.00043265293420651895
903,0.0004258845395949584
904,0.0004192219514028223
905,0.0004126635180418553
906,0.00040620761362895853
907,0.00039985263758798585
908,0.0003935970142587161
909,0.00038743919251080293
910,0.000381377645364016
911,0.00037541086961479273
912,0.0003695373854674006
913,0.00036375573617177784
914,0.00035806448766650896
915,0.0003524622282271836
916,0.0003469475681203104
917,0.00034151913926236854
918,0.000336175594884312
919,0.0003309156092011446
920,0.00032573787708636967
921,0.0003206411137517664
922,0.00031562405443187787
923,0.00031068545407330353
924,0.0003058240870287447
925,0.00030103874675640427
926,0.0002963282455227595
927,0.000291691414111032
928,0.00028712710153363103
929,0.0002826341747492021
930,0.0002782115183837824
931,0.0002738580344564484
932,0.00026957264210933574
933,0.0002653542773413607
934,0.00026120189274644586
935,0.00025711445725600825
936,0.00025309095588433244
937,0.0002491303894792607
938,0.0002452317744757081
939,0.00024139414265370127
940,0.00023761654089920282
941,0.00023389803097014058
942,0.00023023768926412494
943,0.0002266346065914076
944,0.00022308788795066326
945,0.00021959665230797488
946,0.0002161600323799669
947,0.00021277717441921216
948,0.000209447238004426
949,0.00020616939583250696
950,0.00020294283351450425
951,0.00019976674937471366
952,0.00019664035425261697
953,0.00019356287130828124
954,0.00019053353583039942
955,0.00018755159504723736
956,0.0001846163079411978
957,0.00018172694506537288
958,0.00017888278836342478
959,0.00017608313099226958
960,0.0001733272771474262
961,0.00017061454189081304
962,0.00016794425098159312
963,0.0001653157407097734
964,0.00016272835773169854
965,0.0001601814589087003
966,0.00015767441114805165
967,0.00015520659124649148
968,0.00015277738573589808
969,0.00015038619073163756
970,0.00014803241178315785
971,0.00014571546372703446
972,0.00014343477054198044
973,0.00014118976520642807
974,0.00013897988955813428
975,0.00013680459415608756
976,0.00013466333814460428
977,0.00013255558911904377
978,0.00013048082299452294
979,0.00012843852387584928
980,0.00012642818392976355
981,0.00012444930325922708
982,0.0001225013897798043
983,0.00012058395909727964
984,0.00011869653438852043
985,0.00011683864628224939
986,0.00011500983274382847
987,0.00011320963895993526
988,0.00011143761722647061
989,0.000109693326837212
990,0.00010797633397512304
991,0.00010628621160406013
992,0.00010462253936337252
993,0.00010298490346400378
994,0.00010137289658529597
995,9.978611777453381e-05
996,9.82241723471308e-05
997,9.668667178896727e-05
998,9.517323366019851e-05
999,9.368348150000231e-05


==> data/traindyn_frobdists_M=9_iter0.txt <==
,0
0,0.7729030671851492
1,0.7600375767889537
2,0.7479343704037605
3,0.7365182009322695
4,0.7257275677292586
5,0.7155113292447505
6,0.7058259841298821
7,0.6966336791332597
8,0.6879008278767749
9,0.679597176843442
10,0.6716951731068106
11,0.6641695266688945
12,0.656996896155894
13,0.6501556531484477
14,0.6436256978717195
15,0.6373883097175501
16,0.6314260224563646
17,0.625722517735076
18,0.6202625326525896
19,0.6150317785185111
20,0.6100168687137271
21,0.6052052540971459
22,0.6005851647595807
23,0.5961455571792861
24,0.5918760660211503
25,0.5877669599644239
26,0.5838091010551221
27,0.5799939071671073
28,0.5763133172259116
29,0.5727597589055499
30,0.5693261185538593
31,0.566005713138507
32,0.5627922640355301
33,0.5596798725064547
34,0.5566629967298511
35,0.553736430269438
36,0.5508952818743017
37,0.54813495651797
38,0.5454511375924483
39,0.5428397701812235
40,0.5402970453419503
41,0.5378193853353067
42,0.5354034297414737
43,0.5330460224100516
44,0.5307441991930526
45,0.5284951764140037
46,0.5262963400292513
47,0.5241452354403021
48,0.522039557918545
49,0.5199771436059949
50,0.5179559610578172
51,0.5159741032943579
52,0.5140297803322433
53,0.5121213121658165
54,0.5102471221718166
55,0.5084057309117015
56,0.5065957503074765
57,0.5048158781682396
58,0.5030648930459551
59,0.5013416494001867
60,0.49964507305268924
61,0.4979741569138743
62,0.4963279569641951
63,0.49470558847452395
64,0.4931062224505202
65,0.4915290822869103
66,0.4899734406184405
67,0.48843861635508945
68,0.4869239718898859
69,0.4854289104684229
70,0.48395287370982704
71,0.48249533926962374
72,0.481055818635533
73,0.47963385504782774
74,0.47822902153643176
75,0.47684091906745707
76,0.47546917479236506
77,0.4741134403934023
78,0.47277339051938994
79,0.47144872130635257
80,0.47013914897785947
81,0.46884440852030373
82,0.4675642524286828
83,0.46629844951875704
84,0.46504678380175996
85,0.46380905341810175
86,0.4625850696267713
87,0.46137465584737286
88,0.46017764675196293
89,0.45899388740405134
90,0.4578232324423291
91,0.4566655453068594
92,0.4555206975056329
93,0.4543885679195379
94,0.4532690421439429
95,0.4521620118652085
96,0.4510673742705704
97,0.44998503148994196
98,0.4489148900682815
99,0.4478568604672643
100,0.44681085659507735
101,0.4457767953632299
102,0.4447545962693444
103,0.4437441810049485
104,0.4427454730873459
105,0.44175839751468887
106,0.4407828804434281
107,0.439818848887341
108,0.4388662304373875
109,0.43792495300166007
110,0.43699494456473287
111,0.43607613296572756
112,0.4351684456944394
113,0.4342718097048861
114,0.4333861512456492
115,0.43251139570640007
116,0.4316474674800048
117,0.4307942898396225
118,0.42995178483020446
119,0.4291198731738258
120,0.42829847418827566
121,0.427487505718339
122,0.4266868840792184
123,0.42589652401152817
124,0.42511633864732745
125,0.4243462394866306
126,0.4235861363838658
127,0.42283593754374277
128,0.4220955495259959
129,0.4213648772584873
130,0.42064382405814177
131,0.4199322916592112
132,0.4192301802483585
133,0.41853738850606953
134,0.4178538136539057
135,0.41717935150711666
136,0.4165138965321493
137,0.4158573419085956
138,0.4152095795951321
139,0.41457050039901955
140,0.4139399940487423
141,0.41331794926937726
142,0.4127042538603008
143,0.4120987947748524
144,0.41150145820159034
145,0.41091212964678964
146,0.4103306940178444
147,0.40975703570725736
148,0.40919103867691203
149,0.4086325865423391
150,0.40808156265670387
151,0.4075378501942607
152,0.4070013322330326
153,0.4064718918364905
154,0.4059494121340276
155,0.40543377640003186
156,0.4049248681313795
157,0.40442257112318947
158,0.4039267695426886
159,0.40343734800105624
160,0.4029541916231258
161,0.4024771861148424
162,0.40200621782838036
163,0.40154117382484317
164,0.4010819419344762
165,0.40062841081434014
166,0.4001804700033973
167,0.39973800997498077
168,0.39930092218661706
169,0.3988690991271959
170,0.39844243436147636
171,0.3980208225719347
172,0.3976041595979679
173,0.39719234247246776
174,0.3967852694557936
175,0.3963828400671771
176,0.39598495511359477
177,0.3955915167161518
178,0.3952024283340264
179,0.3948175947860286
180,0.39443692226982374
181,0.3940603183788888
182,0.3936876921172575
183,0.3933189539121237
184,0.39295401562436805
185,0.3925927905570792
186,0.39223519346213925
187,0.39188114054494727
188,0.39153054946734894
189,0.3911833393488545
190,0.39083943076620886
191,0.39049874575139404
192,0.3901612077881373
193,0.3898267418069926
194,0.3894952741790761
195,0.38916673270851815
196,0.3888410466237112
197,0.3885181465674171
198,0.3881979645858033
199,0.38788043411647743
200,0.3875654899755826
201,0.38725306834401746
202,0.38694310675284493
203,0.38663554406794903
204,0.386330320473997
205,0.3860273774577663
206,0.3857266577908878
207,0.3854281055120612
208,0.3851316659087922
209,0.38483728549870044
210,0.3845449120104444
211,0.38425449436431264
212,0.38396598265251836
213,0.3836793281192427
214,0.38339448314046737
215,0.38311140120362813
216,0.38283003688713274
217,0.3825503458397718
218,0.38227228476005465
219,0.38199581137550576
220,0.38172088442194335
221,0.3814474636227735
222,0.38117550966832103
223,0.38090498419522273
224,0.3806358497659059
225,0.3803680698481719
226,0.3801016087949039
227,0.37983643182391996
228,0.379572504997984
229,0.3793097952049933
230,0.37904827013835546
231,0.37878789827757015
232,0.37852864886902177
233,0.3782704919070048
234,0.3780133981149796
235,0.37775733892707614
236,0.3775022864698493
237,0.3772482135442982
238,0.37699509360814665
239,0.376742900758402
240,0.37649160971418666
241,0.3762411957998518
242,0.3759916349283783
243,0.3757429035850613
244,0.37549497881148686
245,0.3752478381897997
246,0.3750014598272598
247,0.37475582234109783
248,0.37451090484365773
249,0.3742666869278351
250,0.3740231486528063
251,0.37378027053004825
252,0.3735380335096474
253,0.37329641896689764
254,0.3730554086891806
255,0.37281498486313097
256,0.37257513006208254
257,0.37233582723378933
258,0.3720970596884247
259,0.37185881108684726
260,0.3716210654291378
261,0.3713838070433993
262,0.3711470205748167
263,0.37091069097497315
264,0.37067480349141935
265,0.37043934365749087
266,0.37020429728237
267,0.3699696504413859
268,0.3697353894665534
269,0.36950150093734013
270,0.3692679716716624
271,0.369034788717102
272,0.3688019393423427
273,0.36856941102881996
274,0.36833719146257704
275,0.36810526852633024
276,0.36787363029173087
277,0.3676422650118232
278,0.3674111611136962
279,0.36718030719131856
280,0.3669496919985587
281,0.3667193044423828
282,0.3664891335762256
283,0.3662591685935303
284,0.36602939882145674
285,0.36579981371474635
286,0.36557040284975023
287,0.36534115591860256
288,0.36511206272355057
289,0.36488311317142386
290,0.36465429726824866
291,0.3644256051139973
292,0.36419702689747246
293,0.36396855289131985
294,0.36374017344716975
295,0.36351187899089754
296,0.3632836600180069
297,0.3630555070891269
298,0.3628274108256207
299,0.36259936190530595
300,0.3623713510582778
301,0.36214336906283706
302,0.3619154067415165
303,0.3616874549572033
304,0.3614595046093559
305,0.3612315466303113
306,0.3610035719816795
307,0.3607755716508227
308,0.3605475366474169
309,0.36031945800009396
310,0.36009132675315897
311,0.35986313396338265
312,0.3596348706968657
313,0.3594065280259732
314,0.3591780970263345
315,0.3589495687739091
316,0.35872093434211577
317,0.3584921847990195
318,0.3582633112045796
319,0.35803430460795166
320,0.3578051560448458
321,0.3575758565349343
322,0.35734639707931154
323,0.35711676865800224
324,0.3568869622275152
325,0.35665696871844255
326,0.356426779033101
327,0.3561963840432168
328,0.35596577458764656
329,0.3557349414701404
330,0.35550387545713885
331,0.3552725672756055
332,0.3550410076108936
333,0.3548091871046452
334,0.35457709635271983
335,0.35434472590315397
336,0.35411206625414754
337,0.35387910785207854
338,0.3536458410895424
339,0.35341225630341605
340,0.3531783437729458
341,0.3529440937178566
342,0.3527094962964834
343,0.35247454160392155
344,0.35223921967019745
345,0.35200352045845634
346,0.3517674338631669
347,0.35153094970834375
348,0.351294057745783
349,0.35105674765331396
350,0.35081900903306407
351,0.35058083140973506
352,0.350342204228894
353,0.35010311685527196
354,0.3498635585710772
355,0.3496235185743148
356,0.3493829859771163
357,0.349141949804079
358,0.3489003989906117
359,0.34865832238128835
360,0.3484157087282075
361,0.34817254668935926
362,0.3479288248269961
363,0.34768453160601015
364,0.34743965539231375
365,0.3471941844512246
366,0.34694810694585493
367,0.346701410935503
368,0.34645408437404834
369,0.34620611510834737
370,0.3459574908766339
371,0.34570819930691943
372,0.3454582279153944
373,0.34520756410483183
374,0.34495619516299086
375,0.3447041082610211
376,0.34445129045186684
377,0.3441977286686718
378,0.343943409723183
379,0.34368832030415464
380,0.34343244697575176
381,0.34317577617595235
382,0.34291829421494946
383,0.34265998727355196
384,0.34240084140158444
385,0.34214084251628507
386,0.3418799764007049
387,0.34161822870210234
388,0.3413555849303398
389,0.3410920304562772
390,0.34082755051016506
391,0.34056213018003645
392,0.3402957544100976
393,0.34002840799911876
394,0.33976007559882193
395,0.33949074171227167
396,0.3392203906922607
397,0.3389490067397
398,0.3386765739020053
399,0.33840307607148545
400,0.3381284969837305
401,0.3378528202160013
402,0.3375760291856189
403,0.3372981071483559
404,0.33701903719682985
405,0.336738802258898
406,0.3364573850960548
407,0.3361747683018318
408,0.33589093430020245
409,0.33560586534398806
410,0.3353195435132702
411,0.3350319507138074
412,0.33474306867545756
413,0.33445287895060466
414,0.33416136291259446
415,0.33386850175417637
416,0.33357427648595295
417,0.3332786679348385
418,0.332981656742528
419,0.33268322336397366
420,0.3323833480658766
421,0.3320820109251859
422,0.3317791918276142
423,0.33147487046616486
424,0.33116902633967477
425,0.3308616387513721
426,0.33055268680745153
427,0.3302421494156669
428,0.3299300052839432
429,0.32961623291900777
430,0.32930081062504385
431,0.3289837165023658
432,0.3286649284461186
433,0.3283444241450031
434,0.32802218108002595
435,0.3276981765232793
436,0.3273723875367492
437,0.327044790971156
438,0.32671536346482394
439,0.3263840814425899
440,0.3260509211147437
441,0.3257158584760077
442,0.3253788693045565
443,0.3250399291610751
444,0.3246990133878636
445,0.32435609710798324
446,0.32401115522445256
447,0.32366416241948986
448,0.32331509315380913
449,0.32296392166596716
450,0.3226106219717673
451,0.32225516786372127
452,0.32189753291056883
453,0.3215376904568644
454,0.32117561362262337
455,0.32081127530304004
456,0.32044464816827367
457,0.32007570466330754
458,0.3197044170078846
459,0.3193307571965202
460,0.3189546969985969
461,0.3185762079585422
462,0.3181952613960956
463,0.3178118284066638
464,0.3174258798617696
465,0.31703738640959933
466,0.31664631847564684
467,0.31625264626346405
468,0.31585633975551575
469,0.31545736871414587
470,0.31505570268265687
471,0.3146513109865064
472,0.314244162734626
473,0.3138342268208637
474,0.3134214719255548
475,0.3130058665172272
476,0.31258737885444177
477,0.3121659769877737
478,0.31174162876193934
479,0.3113143018180709
480,0.31088396359614545
481,0.3104505813375714
482,0.3100141220879371
483,0.30957455269992445
484,0.3091318398363959
485,0.3086859499736553
486,0.3082368494048896
487,0.307784504243796
488,0.3073288804283973
489,0.30686994372505294
490,0.3064076597326702
491,0.30594199388711685
492,0.30547291146584576
493,0.305000377592733
494,0.30452435724313415
495,0.3040448152491658
496,0.3035617163052168
497,0.3030750249736925
498,0.3025847056910001
499,0.3020907227737787
500,0.3015930404253779
501,0.3010916227425936
502,0.30058643372266175
503,0.3000774372705207
504,0.2995645972063411
505,0.29904787727333293
506,0.29852724114583434
507,0.2980026524376856
508,0.29747407471089365
509,0.29694147148459454
510,0.29640480624431514
511,0.2958640424515427
512,0.29531914355360334
513,0.29477007299385805
514,0.294216794222218
515,0.29365927070598563
516,0.2930974659410238
517,0.2925313434632606
518,0.29196086686053074
519,0.2913859997847607
520,0.2908067059644979
521,0.2902229492177922
522,0.2896346934654299
523,0.28904190274452407
524,0.2884445412224675
525,0.2878425732112465
526,0.28723596318212374
527,0.28662467578068707
528,0.28600867584227185
529,0.28538792840775573
530,0.2847623987397286
531,0.2841320523390396
532,0.2834968549617216
533,0.282856772636295
534,0.2822117716814504
535,0.28156181872411196
536,0.28090688071787806
537,0.2802469249618439
538,0.27958191911979946
539,0.27891183123980545
540,0.2782366297741436
541,0.27755628359964024
542,0.27687076203835825
543,0.27618003487865755
544,0.2754840723966176
545,0.27478284537781833
546,0.2740763251394757
547,0.27336448355292653
548,0.27264729306645474
549,0.27192472672845464
550,0.27119675821092437
551,0.27046336183327974
552,0.26972451258648245
553,0.26898018615747205
554,0.26823035895389263
555,0.2674750081291052
556,0.2667141116074717
557,0.26594764810990285
558,0.2651755971796536
559,0.2643979392083564
560,0.26361465546227586
561,0.26282572810877186
562,0.2620311402429545
563,0.2612308759145157
564,0.26042492015472046
565,0.2596132590035388
566,0.2587958795369015
567,0.2579727698940596
568,0.25714391930502734
569,0.25630931811808805
570,0.2554689578273414
571,0.25462283110026873
572,0.253770931805294
573,0.2529132550393165
574,0.2520497971551886
575,0.25118055578911597
576,0.25030552988795063
577,0.24942471973635164
578,0.24853812698378563
579,0.24764575467133684
580,0.2467476072582988
581,0.2458436906485176
582,0.24493401221645494
583,0.24401858083294012
584,0.24309740689057951
585,0.24217050232879042
586,0.24123788065842575
587,0.24029955698595623
588,0.23935554803717632
589,0.23840587218039852
590,0.23745054944910127
591,0.2364896015639949
592,0.2355230519544699
593,0.23455092577939113
594,0.23357324994720244
595,0.2325900531353038
596,0.2316013658086655
597,0.23060722023764268
598,0.22960765051495197
599,0.22860269257177515
600,0.2275923841929527
601,0.22657676503123017
602,0.22555587662052184
603,0.2245297623881556
604,0.22349846766606332
605,0.22246203970088138
606,0.2214205276629273
607,0.2203739826540182
608,0.21932245771409734
609,0.2182660078266369
610,0.21720468992278433
611,0.21613856288422195
612,0.2150676875447097
613,0.21399212669028234
614,0.21291194505807273
615,0.2118272093337353
616,0.21073798814744438
617,0.20964435206844323
618,0.20854637359812123
619,0.2074441271615993
620,0.2063376890978024
621,0.20522713764800415
622,0.20411255294282427
623,0.2029940169876683
624,0.20187161364659478
625,0.20074542862460107
626,0.19961554944831877
627,0.19848206544511338
628,0.19734506772058394
629,0.1962046491344597
630,0.19506090427489672
631,0.19391392943117433
632,0.19276382256479813
633,0.19161068327901734
634,0.19045461278676354
635,0.18929571387702704
636,0.18813409087968183
637,0.18696984962877855
638,0.18580309742432358
639,0.18463394299256786
640,0.18346249644482757
641,0.18228886923486687
642,0.1811131741148691
643,0.17993552509003002
644,0.17875603737180706
645,0.17757482732986146
646,0.17639201244273137
647,0.17520771124727905
648,0.17402204328695378
649,0.1728351290589183
650,0.17164708996008496
651,0.17045804823211286
652,0.16926812690541754
653,0.1680774497422475
654,0.16688614117888298
655,0.1656943262670149
656,0.1645021306143633
657,0.1633096803245956
658,0.1621171019366078
659,0.16092452236323104
660,0.15973206882942914
661,0.15853986881005397
662,0.15734804996722243
663,0.15615674008738714
664,0.1549660670181656
665,0.15377615860499957
666,0.1525871426277121
667,0.15139914673703483
668,0.15021229839117214
669,0.1490267247924765
670,0.14784255282430148
671,0.14665990898810485
672,0.14547891934086946
673,0.144299709432913
674,0.14312240424615374
675,0.14194712813289947
676,0.1407740047552287
677,0.13960315702502757
678,0.13843470704474814
679,0.13726877604895246
680,0.13610548434670167
681,0.1349449512648547
682,0.13378729509233064
683,0.13263263302539705
684,0.13148108111403475
685,0.1303327542094365
686,0.12918776591268827
687,0.1280462285246836
688,0.12690825299731795
689,0.12577394888600824
690,0.1246434243035791
691,0.12351678587555681
692,0.12239413869690888
693,0.12127558629026293
694,0.1201612305656398
695,0.11905117178172865
696,0.11794550850873306
697,0.11684433759281257
698,0.1157477541221414
699,0.11465585139460432
700,0.11356872088714697
701,0.1124864522267936
702,0.11140913316334539
703,0.11033684954376707
704,0.10926968528826923
705,0.10820772236808877
706,0.10715104078497083
707,0.10609971855234926
708,0.10505383167822195
709,0.10401345414971706
710,0.10297865791933876
711,0.10194951289288409
712,0.10092608691901765
713,0.09990844578048763
714,0.09889665318696826
715,0.09789077076950777
716,0.09689085807656204
717,0.09589697257158993
718,0.09490916963218658
719,0.09392750255072836
720,0.09295202253650037
721,0.09198277871927864
722,0.0910198181543351
723,0.0900631858288337
724,0.08911292466958393
725,0.0881690755521178
726,0.08723167731105386
727,0.08630076675171279
728,0.08537637866294602
729,0.08445854583114035
730,0.08354729905535872
731,0.0826426671635785
732,0.08174467702998693
733,0.08085335359329306
734,0.07996871987601645
735,0.07909079700471042
736,0.0782196042310796
737,0.07735515895395009
738,0.07649747674205118
739,0.07564657135756712
740,0.0748024547804179
741,0.07396513723322834
742,0.07313462720694444
743,0.07231093148705676
744,0.07149405518039073
745,0.07068400174242444
746,0.06988077300509468
747,0.06908436920505216
748,0.06829478901232926
749,0.0675120295593811
750,0.06673608647046425
751,0.06596695389131725
752,0.06520462451910662
753,0.06444908963260469
754,0.06370033912256494
755,0.06295836152226236
756,0.062223144038166076
757,0.06149467258071364
758,0.06077293179515649
759,0.06005790509244673
760,0.05934957468013734
761,0.05864792159326705
762,0.05795292572520496
763,0.05726456585842765
764,0.056582819695204255
765,0.05590766388816665
766,0.05523907407074028
767,0.054577024887414886
768,0.05392149002383385
769,0.05327244223668165
770,0.05262985338335066
771,0.051993694451369143
772,0.051363935587572615
773,0.050740546127003246
774,0.050123494621519986
775,0.04951274886810729
776,0.048908275936865794
777,0.04831004219867467
778,0.04771801335251152
779,0.04713215445242049
780,0.04655242993411578
781,0.045978803641212984
782,0.04541123885107867
783,0.04484969830028879
784,0.04429414420969089
785,0.04374453830906101
786,0.04320084186135064
787,0.0426630156865175
788,0.04213102018493612
789,0.04160481536038368
790,0.041084360842597235
791,0.04056961590940004
792,0.04006053950839385
793,0.039557090278216245
794,0.039059226569360436
795,0.03856690646455763
796,0.03808008779872147
797,0.03759872817845371
798,0.03712278500111283
799,0.036652215473446235
800,0.03618697662978608
801,0.035727025349812286
802,0.03527231837588367
803,0.034822812329939695
804,0.03437846372997559
805,0.03393922900609404
806,0.033505064516136565
807,0.03307592656089816
808,0.03265177139892875
809,0.03223255526092596
810,0.03181823436372351
811,0.03140876492387893
812,0.03100410317086583
813,0.030604205359875902
814,0.03020902778423473
815,0.029818526787437613
816,0.029432658774809266
817,0.02905138022479453
818,0.028674647699884252
819,0.028302417857182474
820,0.02793464745862067
821,0.027571293380824598
822,0.027212312624639867
823,0.02685766232432206
824,0.026507299756396947
825,0.026161182348197518
826,0.02581926768608335
827,0.025481513523348726
828,0.025147877787824652
829,0.02481831858918248
830,0.024492794225943554
831,0.024171263192202076
832,0.02385368418406635
833,0.023540016105826116
834,0.02323021807584881
835,0.022924249432214886
836,0.022622069738094632
837,0.022323638786873982
838,0.022028916607035823
839,0.02173786346680044
840,0.02145043987853329
841,0.02116660660292466
842,0.020886324652946126
843,0.020609555297591755
844,0.020336260065406057
845,0.020066400747808726
846,0.019799939402216714
847,0.019536838354973
848,0.019277060204084456
849,0.019020567821776118
850,0.01876732435686566
851,0.018517293236963012
852,0.018270438170501644
853,0.018026723148604196
854,0.01778611244678935
855,0.017548570626522552
856,0.017314062536617544
857,0.017082553314491374
858,0.01685400838727785
859,0.01662839347280481
860,0.016405674580437943
861,0.016185818011796478
862,0.015968790361344687
863,0.015754558516862673
864,0.015543089659801446
865,0.015334351265525284
866,0.015128311103445296
867,0.0149249372370486
868,0.014724198023825888
869,0.014526062115101386
870,0.014330498455768816
871,0.014137476283936565
872,0.013946965130484937
873,0.01375893481853978
874,0.013573355462865063
875,0.01339019746917686
876,0.013209431533383192
877,0.013031028640751407
878,0.012854960065006596
879,0.012681197367363834
880,0.012509712395496619
881,0.012340477282444674
882,0.012173464445462854
883,0.012008646584815017
884,0.011845996682514221
885,0.011685488001011466
886,0.011527094081836727
887,0.011370788744192837
888,0.011216546083505719
889,0.011064340469931898
890,0.010914146546826983
891,0.010765939229175592
892,0.01061969370198512
893,0.01047538541864611
894,0.010332990099259707
895,0.010192483728935296
896,0.010053842556058469
897,0.00991704309053353
898,0.009782062101998909
899,0.009648876618019726
900,0.009517463922258614
901,0.009387801552624177
902,0.009259867299401845
903,0.009133639203365315
904,0.009009095553873057
905,0.00888621488694784
906,0.008764975983343332
907,0.008645357866597916
908,0.008527339801076094
909,0.008410901290000708
910,0.008296022073474607
911,0.008182682126494777
912,0.008070861656959059
913,0.007960541103666409
914,0.00785170113431216
915,0.0077443226434790804
916,0.007638386750623928
917,0.007533874798063271
918,0.0074307683489552275
919,0.007329049185282552
920,0.007228699305833542
921,0.007129700924184702
922,0.00703203646668446
923,0.006935688570437911
924,0.006840640081295629
925,0.006746874051844304
926,0.006654373739402405
927,0.006563122604018692
928,0.006473104306477627
929,0.006384302706308847
930,0.006296701859802566
931,0.00621028601803278
932,0.0061250396248861885
933,0.006040947315098782
934,0.0059579939123006655
935,0.0058761644270687525
936,0.005795444054988307
937,0.005715818174723259
938,0.005637272346095902
939,0.00555979230817679
940,0.005483363977383723
941,0.005407973445591834
942,0.005333606978254003
943,0.005260251012531995
944,0.0051878921554388766
945,0.00511651718199311
946,0.005046113033383487
947,0.004976666815146521
948,0.004908165795355903
949,0.0048405974028234945
950,0.004773949225313784
951,0.004708209007769734
952,0.004643364650552305
953,0.004579404207692129
954,0.0045163158851547845
955,0.004454088039118993
956,0.004392709174267366
957,0.0043321679420920585
958,0.004272453139212213
959,0.004213553705705951
960,0.004155458723455676
961,0.004098157414506768
962,0.004041639139440713
963,0.003985893395761368
964,0.00393090981629562
965,0.003876678167607044
966,0.003823188348424935
967,0.00377043038808546
968,0.003718394444988833
969,0.003667070805068538
970,0.003616449880275947
971,0.0035665222070780495
972,0.0035172784449698544
973,0.0034687093750001216
974,0.003420805898311852
975,0.0033735590346960307
976,0.0033269599211594677
977,0.0032809998105072006
978,0.0032356700699375553
979,0.003190962179652617
980,0.0031468677314807894
981,0.003103378427514636
982,0.0030604860787617045
983,0.0030181826038090517
984,0.002976460027501369
985,0.0029353104796333656
986,0.0028947261936544777
987,0.0028546995053881437
988,0.002815222851764067
989,0.0027762887695631797
990,0.002737889894177193
991,0.002700018958380222
992,0.0026626687911140865
993,0.002625832316286331
994,0.002589502551581437
995,0.002553672607285054
996,0.002518335685120816
997,0.002483485077099761
998,0.0024491141643827297
999,0.0024152164161553853

